Sobolev Algorithm for Local Smoothness Analysis (SALSA) via Sharp Direct and Inverse Statements

We extend sharp direct and inverse approximation statements for kernel-based methods for finitely smooth kernels, i.e. those whose native spaces are norm-equivalent to Sobolev spaces. In particular, our inverse results are now formulated for a broad class of approximation schemes beyond interpolation, extending existing theory. Building on these results, we propose a novel Sobolev Algorithm for Local Smoothness Analysis (SALSA) for detecting local smoothness properties of target data, including their degree of smoothness and non-smoothness. The method is rigorously grounded based on the sharp direct and inverse statements. Numerical experiments in various settings highlight the effectiveness of the proposed algorithm.

==> figure/1d_function.txt <==
-1.00000000e+00	6.00000000e+00
-4.12000000e-01	6.00000000e+00
-4.10000000e-01	6.00000000e+00
-4.08000000e-01	6.00000000e+00
-4.06000000e-01	6.00000000e+00
-4.04000000e-01	6.00000000e+00
-4.02000000e-01	6.00000000e+00
-4.00000000e-01	6.10000000e+00
-3.98000000e-01	6.10400000e+00
-3.96000000e-01	6.10800000e+00
-3.94000000e-01	6.11200000e+00
-3.92000000e-01	6.11600000e+00
-3.90000000e-01	6.12000000e+00
-3.88000000e-01	6.12400000e+00
-3.86000000e-01	6.12800000e+00
-3.84000000e-01	6.13200000e+00
-3.82000000e-01	6.13600000e+00
-3.80000000e-01	6.14000000e+00
-3.78000000e-01	6.14400000e+00
-3.76000000e-01	6.14800000e+00
-3.74000000e-01	6.15200000e+00
-3.72000000e-01	6.15600000e+00
-3.70000000e-01	6.16000000e+00
-3.68000000e-01	6.16400000e+00
-3.66000000e-01	6.16800000e+00
-3.64000000e-01	6.17200000e+00
-3.62000000e-01	6.17600000e+00
-3.60000000e-01	6.18000000e+00
-3.58000000e-01	6.18400000e+00
-3.56000000e-01	6.18800000e+00
-3.54000000e-01	6.19200000e+00
-3.52000000e-01	6.19600000e+00
-3.50000000e-01	6.20000000e+00
-3.48000000e-01	6.19600000e+00
-3.46000000e-01	6.19200000e+00
-3.44000000e-01	6.18800000e+00
-3.42000000e-01	6.18400000e+00
-3.40000000e-01	6.18000000e+00
-3.38000000e-01	6.17600000e+00
-3.36000000e-01	6.17200000e+00
-3.34000000e-01	6.16800000e+00
-3.32000000e-01	6.16400000e+00
-3.30000000e-01	6.16000000e+00
-3.28000000e-01	6.15600000e+00
-3.26000000e-01	6.15200000e+00
-3.24000000e-01	6.14800000e+00
-3.22000000e-01	6.14400000e+00
-3.20000000e-01	6.14000000e+00
-3.18000000e-01	6.13600000e+00
-3.16000000e-01	6.13200000e+00
-3.14000000e-01	6.12800000e+00
-3.12000000e-01	6.12400000e+00
-3.10000000e-01	6.12000000e+00
-3.08000000e-01	6.11600000e+00
-3.06000000e-01	6.11200000e+00
-3.04000000e-01	6.10800000e+00
-3.02000000e-01	6.10400000e+00
-3.00000000e-01	6.10000000e+00
-2.98000000e-01	6.09600000e+00
-2.96000000e-01	6.09200000e+00
-2.94000000e-01	6.08800000e+00
-2.92000000e-01	6.08400000e+00
-2.90000000e-01	6.08000000e+00
-2.88000000e-01	6.07600000e+00
-2.86000000e-01	6.07200000e+00
-2.84000000e-01	6.06800000e+00
-2.82000000e-01	6.06400000e+00
-2.80000000e-01	6.06000000e+00
-2.78000000e-01	6.05600000e+00
-2.76000000e-01	6.05200000e+00
-2.74000000e-01	6.04800000e+00
-2.72000000e-01	6.04400000e+00
-2.70000000e-01	6.04000000e+00
-2.68000000e-01	6.03600000e+00
-2.66000000e-01	6.03200000e+00
-2.64000000e-01	6.02800000e+00
-2.62000000e-01	6.02400000e+00
-2.60000000e-01	6.02000000e+00
-2.58000000e-01	6.01600000e+00
-2.56000000e-01	6.01200000e+00
-2.54000000e-01	6.00800000e+00
-2.52000000e-01	6.00400000e+00
-2.50000000e-01	6.00000000e+00
-2.48000000e-01	6.00400000e+00
-2.46000000e-01	6.00800000e+00
-2.44000000e-01	6.01200000e+00
-2.42000000e-01	6.01600000e+00
-2.40000000e-01	6.02000000e+00
-2.38000000e-01	6.02400000e+00
-2.36000000e-01	6.02800000e+00
-2.34000000e-01	6.03200000e+00
-2.32000000e-01	6.03600000e+00
-2.30000000e-01	6.04000000e+00
-2.28000000e-01	6.04400000e+00
-2.26000000e-01	6.04800000e+00
-2.24000000e-01	6.05200000e+00
-2.22000000e-01	6.05600000e+00
-2.20000000e-01	6.06000000e+00
-2.18000000e-01	6.06400000e+00
-2.16000000e-01	6.06800000e+00
-2.14000000e-01	6.07200000e+00
-2.12000000e-01	6.07600000e+00
-2.10000000e-01	6.08000000e+00
-2.08000000e-01	6.08400000e+00
-2.06000000e-01	6.08800000e+00
-2.04000000e-01	6.09200000e+00
-2.02000000e-01	6.09600000e+00
-2.00000000e-01	6.10000000e+00
-1.98000000e-01	6.10400000e+00
-1.96000000e-01	6.10800000e+00
-1.94000000e-01	6.11200000e+00
-1.92000000e-01	6.11600000e+00
-1.90000000e-01	6.12000000e+00
-1.88000000e-01	6.12400000e+00
-1.86000000e-01	6.12800000e+00
-1.84000000e-01	6.13200000e+00
-1.82000000e-01	6.13600000e+00
-1.80000000e-01	6.14000000e+00
-1.78000000e-01	6.14400000e+00
-1.76000000e-01	6.14800000e+00
-1.74000000e-01	6.15200000e+00
-1.72000000e-01	6.15600000e+00
-1.70000000e-01	6.16000000e+00
-1.68000000e-01	6.16400000e+00
-1.66000000e-01	6.16800000e+00
-1.64000000e-01	6.17200000e+00
-1.62000000e-01	6.17600000e+00
-1.60000000e-01	6.18000000e+00
-1.58000000e-01	6.18400000e+00
-1.56000000e-01	6.18800000e+00
-1.54000000e-01	6.19200000e+00
-1.52000000e-01	6.19600000e+00
-1.50000000e-01	6.20000000e+00
-1.48000000e-01	6.19600000e+00
-1.46000000e-01	6.19200000e+00
-1.44000000e-01	6.18800000e+00
-1.42000000e-01	6.18400000e+00
-1.40000000e-01	6.18000000e+00
-1.38000000e-01	6.17600000e+00
-1.36000000e-01	6.17200000e+00
-1.34000000e-01	6.16800000e+00
-1.32000000e-01	6.16400000e+00
-1.30000000e-01	6.16000000e+00
-1.28000000e-01	6.15600000e+00
-1.26000000e-01	6.15200000e+00
-1.24000000e-01	6.14800000e+00
-1.22000000e-01	6.14400000e+00
-1.20000000e-01	6.14000000e+00
-1.18000000e-01	6.13600000e+00
-1.16000000e-01	6.13200000e+00
-1.14000000e-01	6.12800000e+00
-1.12000000e-01	6.12400000e+00
-1.10000000e-01	6.12000000e+00
-1.08000000e-01	6.11600000e+00
-1.06000000e-01	6.11200000e+00
-1.04000000e-01	6.10800000e+00
-1.02000000e-01	6.10400000e+00
-1.00000000e-01	6.10000000e+00
-9.80000000e-02	6.09600000e+00
-9.60000000e-02	6.09200000e+00
-9.40000000e-02	6.08800000e+00
-9.20000000e-02	6.08400000e+00
-9.00000000e-02	6.08000000e+00
-8.80000000e-02	6.07600000e+00
-8.60000000e-02	6.07200000e+00
-8.40000000e-02	6.06800000e+00
-8.20000000e-02	6.06400000e+00
-8.00000000e-02	6.06000000e+00
-7.80000000e-02	6.05600000e+00
-7.60000000e-02	6.05200000e+00
-7.40000000e-02	6.04800000e+00
-7.20000000e-02	6.04400000e+00
-7.00000000e-02	6.04000000e+00
-6.80000000e-02	6.03600000e+00
-6.60000000e-02	6.03200000e+00
-6.40000000e-02	6.02800000e+00
-6.20000000e-02	6.02400000e+00
-6.00000000e-02	6.02000000e+00
-5.80000000e-02	6.01600000e+00
-5.60000000e-02	6.01200000e+00
-5.40000000e-02	6.00800000e+00
-5.20000000e-02	6.00400000e+00
-5.00000000e-02	6.00000000e+00
-4.80000000e-02	5.87466677e+00
-4.60000000e-02	5.75131011e+00
-4.40000000e-02	5.63187545e+00
-4.20000000e-02	5.51824633e+00
-4.00000000e-02	5.41221475e+00
-3.80000000e-02	5.31545289e+00
-3.60000000e-02	5.22948676e+00
-3.40000000e-02	5.15567207e+00
-3.20000000e-02	5.09517295e+00
-3.00000000e-02	5.04894348e+00
-2.80000000e-02	5.01771275e+00
-2.60000000e-02	5.00197327e+00
-2.40000000e-02	5.00197327e+00
-2.20000000e-02	5.01771275e+00
-2.00000000e-02	5.04894348e+00
-1.80000000e-02	5.09517295e+00
-1.60000000e-02	5.15567207e+00
-1.40000000e-02	5.22948676e+00
-1.20000000e-02	5.31545289e+00
-1.00000000e-02	5.41221475e+00
-8.00000000e-03	5.51824633e+00
-6.00000000e-03	5.63187545e+00
-4.00000000e-03	5.75131011e+00
-2.00000000e-03	5.87466677e+00
0.00000000e+00	6.00000000e+00
2.00000000e-03	6.12533323e+00
4.00000000e-03	6.24868989e+00
6.00000000e-03	6.36812455e+00
8.00000000e-03	6.48175367e+00
1.00000000e-02	6.58778525e+00
1.20000000e-02	6.68454711e+00
1.40000000e-02	6.77051324e+00
1.60000000e-02	6.84432793e+00
1.80000000e-02	6.90482705e+00
2.00000000e-02	6.95105652e+00
2.20000000e-02	6.98228725e+00
2.40000000e-02	6.99802673e+00
2.60000000e-02	6.99802673e+00
2.80000000e-02	6.98228725e+00
3.00000000e-02	6.95105652e+00
3.20000000e-02	6.90482705e+00
3.40000000e-02	6.84432793e+00
3.60000000e-02	6.77051324e+00
3.80000000e-02	6.68454711e+00
4.00000000e-02	6.58778525e+00
4.20000000e-02	6.48175367e+00
4.40000000e-02	6.36812455e+00
4.60000000e-02	6.24868989e+00
4.80000000e-02	6.12533323e+00
5.00000000e-02	6.00000000e+00
5.20000000e-02	5.87466677e+00
5.40000000e-02	5.75131011e+00
5.60000000e-02	5.63187545e+00
5.80000000e-02	5.51824633e+00
6.00000000e-02	5.41221475e+00
6.20000000e-02	5.31545289e+00
6.40000000e-02	5.22948676e+00
6.60000000e-02	5.15567207e+00
6.80000000e-02	5.09517295e+00
7.00000000e-02	5.04894348e+00
7.20000000e-02	5.01771275e+00
7.40000000e-02	5.00197327e+00
7.60000000e-02	5.00197327e+00
7.80000000e-02	5.01771275e+00
8.00000000e-02	5.04894348e+00
8.20000000e-02	5.09517295e+00
8.40000000e-02	5.15567207e+00
8.60000000e-02	5.22948676e+00
8.80000000e-02	5.31545289e+00
9.00000000e-02	5.41221475e+00
9.20000000e-02	5.51824633e+00
9.40000000e-02	5.63187545e+00
9.60000000e-02	5.75131011e+00
9.80000000e-02	5.87466677e+00
1.00000000e-01	6.00000000e+00
1.02000000e-01	6.12533323e+00
1.04000000e-01	6.24868989e+00
1.06000000e-01	6.36812455e+00
1.08000000e-01	6.48175367e+00
1.10000000e-01	6.58778525e+00
1.12000000e-01	6.68454711e+00
1.14000000e-01	6.77051324e+00
1.16000000e-01	6.84432793e+00
1.18000000e-01	6.90482705e+00
1.20000000e-01	6.95105652e+00
1.22000000e-01	6.98228725e+00
1.24000000e-01	6.99802673e+00
1.26000000e-01	6.99802673e+00
1.28000000e-01	6.98228725e+00
1.30000000e-01	6.95105652e+00
1.32000000e-01	6.90482705e+00
1.34000000e-01	6.84432793e+00
1.36000000e-01	6.77051324e+00
1.38000000e-01	6.68454711e+00
1.40000000e-01	6.58778525e+00
1.42000000e-01	6.48175367e+00
1.44000000e-01	6.36812455e+00
1.46000000e-01	6.24868989e+00
1.48000000e-01	6.12533323e+00
1.50000000e-01	6.00000000e+00
1.52000000e-01	5.87466677e+00
1.54000000e-01	5.75131011e+00
1.56000000e-01	5.63187545e+00
1.58000000e-01	5.51824633e+00
1.60000000e-01	5.41221475e+00
1.62000000e-01	5.31545289e+00
1.64000000e-01	5.22948676e+00
1.66000000e-01	5.15567207e+00
1.68000000e-01	5.09517295e+00
1.70000000e-01	5.04894348e+00
1.72000000e-01	5.01771275e+00
1.74000000e-01	5.00197327e+00
1.76000000e-01	5.00197327e+00
1.78000000e-01	5.01771275e+00
1.80000000e-01	5.04894348e+00
1.82000000e-01	5.09517295e+00
1.84000000e-01	5.15567207e+00
1.86000000e-01	5.22948676e+00
1.88000000e-01	5.31545289e+00
1.90000000e-01	5.41221475e+00
1.92000000e-01	5.51824633e+00
1.94000000e-01	5.63187545e+00
1.96000000e-01	5.75131011e+00
1.98000000e-01	5.87466677e+00
2.00000000e-01	6.00000000e+00
2.02000000e-01	6.12533323e+00
2.04000000e-01	6.24868989e+00
2.06000000e-01	6.36812455e+00
2.08000000e-01	6.48175367e+00
2.10000000e-01	6.58778525e+00
2.12000000e-01	6.68454711e+00
2.14000000e-01	6.77051324e+00
2.16000000e-01	6.84432793e+00
2.18000000e-01	6.90482705e+00
2.20000000e-01	6.95105652e+00
2.22000000e-01	6.98228725e+00
2.24000000e-01	6.99802673e+00
2.26000000e-01	6.99802673e+00
2.28000000e-01	6.98228725e+00
2.30000000e-01	6.95105652e+00
2.32000000e-01	6.90482705e+00
2.34000000e-01	6.84432793e+00
2.36000000e-01	6.77051324e+00
2.38000000e-01	6.68454711e+00
2.40000000e-01	6.58778525e+00
2.42000000e-01	6.48175367e+00
2.44000000e-01	6.36812455e+00
2.46000000e-01	6.24868989e+00
2.48000000e-01	6.12533323e+00
2.50000000e-01	6.00000000e+00
2.52000000e-01	5.87466677e+00
2.54000000e-01	5.75131011e+00
2.56000000e-01	5.63187545e+00
2.58000000e-01	5.51824633e+00
2.60000000e-01	5.41221475e+00
2.62000000e-01	5.31545289e+00
2.64000000e-01	5.22948676e+00
2.66000000e-01	5.15567207e+00
2.68000000e-01	5.09517295e+00
2.70000000e-01	5.04894348e+00
2.72000000e-01	5.01771275e+00
2.74000000e-01	5.00197327e+00
2.76000000e-01	5.00197327e+00
2.78000000e-01	5.01771275e+00
2.80000000e-01	5.04894348e+00
2.82000000e-01	5.09517295e+00
2.84000000e-01	5.15567207e+00
2.86000000e-01	5.22948676e+00
2.88000000e-01	5.31545289e+00
2.90000000e-01	5.41221475e+00
2.92000000e-01	5.51824633e+00
2.94000000e-01	5.63187545e+00
2.96000000e-01	5.75131011e+00
2.98000000e-01	5.87466677e+00
3.00000000e-01	6.00000000e+00
3.02000000e-01	6.12533323e+00
3.04000000e-01	6.24868989e+00
3.06000000e-01	6.36812455e+00
3.08000000e-01	6.48175367e+00
3.10000000e-01	6.58778525e+00
3.12000000e-01	6.68454711e+00
3.14000000e-01	6.77051324e+00
3.16000000e-01	6.84432793e+00
3.18000000e-01	6.90482705e+00
3.20000000e-01	6.95105652e+00
3.22000000e-01	6.98228725e+00
3.24000000e-01	6.99802673e+00
3.26000000e-01	6.99802673e+00
3.28000000e-01	6.98228725e+00
3.30000000e-01	6.95105652e+00
3.32000000e-01	6.90482705e+00
3.34000000e-01	6.84432793e+00
3.36000000e-01	6.77051324e+00
3.38000000e-01	6.68454711e+00
3.40000000e-01	6.58778525e+00
3.42000000e-01	6.48175367e+00
3.44000000e-01	6.36812455e+00
3.46000000e-01	6.24868989e+00
3.48000000e-01	6.12533323e+00
3.50000000e-01	6.00000000e+00
3.52000000e-01	5.87466677e+00
3.54000000e-01	5.75131011e+00
3.56000000e-01	5.63187545e+00
3.58000000e-01	5.51824633e+00
3.60000000e-01	5.41221475e+00
3.62000000e-01	5.31545289e+00
3.64000000e-01	5.22948676e+00
3.66000000e-01	5.15567207e+00
3.68000000e-01	5.09517295e+00
3.70000000e-01	5.04894348e+00
3.72000000e-01	5.01771275e+00
3.74000000e-01	5.00197327e+00
3.76000000e-01	5.00197327e+00
3.78000000e-01	5.01771275e+00
3.80000000e-01	5.04894348e+00
3.82000000e-01	5.09517295e+00
3.84000000e-01	5.15567207e+00
3.86000000e-01	5.22948676e+00
3.88000000e-01	5.31545289e+00
3.90000000e-01	5.41221475e+00
3.92000000e-01	5.51824633e+00
3.94000000e-01	5.63187545e+00
3.96000000e-01	5.75131011e+00
3.98000000e-01	5.87466677e+00
4.00000000e-01	6.00000000e+00
4.02000000e-01	6.12533323e+00
4.04000000e-01	6.24868989e+00
4.06000000e-01	6.36812455e+00
4.08000000e-01	6.48175367e+00
4.10000000e-01	6.58778525e+00
4.12000000e-01	6.68454711e+00
4.14000000e-01	6.77051324e+00
4.16000000e-01	6.84432793e+00
4.18000000e-01	6.90482705e+00
4.20000000e-01	6.95105652e+00
4.22000000e-01	6.98228725e+00
4.24000000e-01	6.99802673e+00
4.26000000e-01	6.99802673e+00
4.28000000e-01	6.98228725e+00
4.30000000e-01	6.95105652e+00
4.32000000e-01	6.90482705e+00
4.34000000e-01	6.84432793e+00
4.36000000e-01	6.77051324e+00
4.38000000e-01	6.68454711e+00
4.40000000e-01	6.58778525e+00
4.42000000e-01	6.48175367e+00
4.44000000e-01	6.36812455e+00
4.46000000e-01	6.24868989e+00
4.48000000e-01	6.12533323e+00
4.50000000e-01	6.00000000e+00
4.52000000e-01	5.87466677e+00
4.54000000e-01	5.75131011e+00
4.56000000e-01	5.63187545e+00
4.58000000e-01	5.51824633e+00
4.60000000e-01	5.41221475e+00
4.62000000e-01	5.31545289e+00
4.64000000e-01	5.22948676e+00
4.66000000e-01	5.15567207e+00
4.68000000e-01	5.09517295e+00
4.70000000e-01	5.04894348e+00
4.72000000e-01	5.01771275e+00
4.74000000e-01	5.00197327e+00
4.76000000e-01	5.00197327e+00
4.78000000e-01	5.01771275e+00
4.80000000e-01	5.04894348e+00
4.82000000e-01	5.09517295e+00
4.84000000e-01	5.15567207e+00
4.86000000e-01	5.22948676e+00
4.88000000e-01	5.31545289e+00
4.90000000e-01	5.41221475e+00
4.92000000e-01	5.51824633e+00
4.94000000e-01	5.63187545e+00
4.96000000e-01	5.75131011e+00
4.98000000e-01	5.87466677e+00
5.00000000e-01	6.00000000e+00
5.02000000e-01	6.12533323e+00
5.04000000e-01	6.24868989e+00
5.06000000e-01	6.36812455e+00
5.08000000e-01	6.48175367e+00
5.10000000e-01	6.58778525e+00
5.12000000e-01	6.68454711e+00
5.14000000e-01	6.77051324e+00
5.16000000e-01	6.84432793e+00
5.18000000e-01	6.90482705e+00
5.20000000e-01	6.95105652e+00
5.22000000e-01	6.98228725e+00
5.24000000e-01	6.99802673e+00
5.26000000e-01	6.99802673e+00
5.28000000e-01	6.98228725e+00
5.30000000e-01	6.95105652e+00
5.32000000e-01	6.90482705e+00
5.34000000e-01	6.84432793e+00
5.36000000e-01	6.77051324e+00
5.38000000e-01	6.68454711e+00
5.40000000e-01	6.58778525e+00
5.42000000e-01	6.48175367e+00
5.44000000e-01	6.36812455e+00
5.46000000e-01	6.24868989e+00
5.48000000e-01	6.12533323e+00
5.50000000e-01	-1.61803399e-01
5.52000000e-01	-1.66119180e-01
5.54000000e-01	-1.70198896e-01
5.56000000e-01	-1.74036751e-01
5.58000000e-01	-1.77627290e-01
5.60000000e-01	-1.80965410e-01
5.62000000e-01	-1.84046369e-01
5.64000000e-01	-1.86865788e-01
5.66000000e-01	-1.89419661e-01
5.68000000e-01	-1.91704358e-01
5.70000000e-01	-1.93716632e-01
5.72000000e-01	-1.95453625e-01
5.74000000e-01	-1.96912867e-01
5.76000000e-01	-1.98092285e-01
5.78000000e-01	-1.98990203e-01
5.80000000e-01	-1.99605346e-01
5.82000000e-01	-1.99936838e-01
5.84000000e-01	-1.99984209e-01
5.86000000e-01	-1.99747391e-01
5.88000000e-01	-1.99226722e-01
5.90000000e-01	-1.98422940e-01
5.92000000e-01	-1.97337189e-01
5.94000000e-01	-1.95971010e-01
5.96000000e-01	-1.94326347e-01
5.98000000e-01	-1.92405534e-01
6.00000000e-01	-1.90211303e-01
6.02000000e-01	-1.87746772e-01
6.04000000e-01	-1.85015441e-01
6.06000000e-01	-1.82021194e-01
6.08000000e-01	-1.78768285e-01
6.10000000e-01	-1.75261336e-01
6.12000000e-01	-1.71505331e-01
6.14000000e-01	-1.67505608e-01
6.16000000e-01	-1.63267850e-01
6.18000000e-01	-1.58798080e-01
6.20000000e-01	-1.54102649e-01
6.22000000e-01	-1.49188229e-01
6.24000000e-01	-1.44061805e-01
6.26000000e-01	-1.38730661e-01
6.28000000e-01	-1.33202373e-01
6.30000000e-01	-1.27484798e-01
6.32000000e-01	-1.21586060e-01
6.34000000e-01	-1.15514541e-01
6.36000000e-01	-1.09278869e-01
6.38000000e-01	-1.02887907e-01
6.40000000e-01	-9.63507348e-02
6.42000000e-01	-8.96766432e-02
6.44000000e-01	-8.28751162e-02
6.46000000e-01	-7.59558191e-02
6.48000000e-01	-6.89285846e-02
6.50000000e-01	-6.18033989e-02
6.52000000e-01	-5.45903871e-02
6.54000000e-01	-4.72997994e-02
6.56000000e-01	-3.99419961e-02
6.58000000e-01	-3.25274330e-02
6.60000000e-01	-2.50666467e-02
6.62000000e-01	-1.75702393e-02
6.64000000e-01	-1.00488636e-02
6.66000000e-01	-2.51320798e-03
6.68000000e-01	5.02601909e-03
6.70000000e-01	1.25581039e-02
6.72000000e-01	2.00723430e-02
6.74000000e-01	2.75580581e-02
6.76000000e-01	3.50046118e-02
6.78000000e-01	4.24014220e-02
6.80000000e-01	4.97379774e-02
6.82000000e-01	5.70038525e-02
6.84000000e-01	6.41887220e-02
6.86000000e-01	7.12823757e-02
6.88000000e-01	7.82747334e-02
6.90000000e-01	8.51558583e-02
6.92000000e-01	9.19159721e-02
6.94000000e-01	9.85454683e-02
6.96000000e-01	1.05034926e-01
6.98000000e-01	1.11375123e-01
7.00000000e-01	1.17557050e-01
7.02000000e-01	1.23571923e-01
7.04000000e-01	1.29411192e-01
7.06000000e-01	1.35066562e-01
7.08000000e-01	1.40529994e-01
7.10000000e-01	1.45793725e-01
7.12000000e-01	1.50850276e-01
7.14000000e-01	1.55692460e-01
7.16000000e-01	1.60313397e-01
7.18000000e-01	1.64706520e-01
7.20000000e-01	1.68865585e-01
7.22000000e-01	1.72784683e-01
7.24000000e-01	1.76458245e-01
7.26000000e-01	1.79881050e-01
7.28000000e-01	1.83048235e-01
7.30000000e-01	1.85955297e-01
7.32000000e-01	1.88598107e-01
7.34000000e-01	1.90972909e-01
7.36000000e-01	1.93076328e-01
7.38000000e-01	1.94905375e-01
7.40000000e-01	1.96457450e-01
7.42000000e-01	1.97730349e-01
7.44000000e-01	1.98722262e-01
7.46000000e-01	1.99431780e-01
7.48000000e-01	1.99857895e-01
7.50000000e-01	2.00000000e-01
7.52000000e-01	1.99857895e-01
7.54000000e-01	1.99431780e-01
7.56000000e-01	1.98722262e-01
7.58000000e-01	1.97730349e-01
7.60000000e-01	1.96457450e-01
7.62000000e-01	1.94905375e-01
7.64000000e-01	1.93076328e-01
7.66000000e-01	1.90972909e-01
7.68000000e-01	1.88598107e-01
7.70000000e-01	1.85955297e-01
7.72000000e-01	1.83048235e-01
7.74000000e-01	1.79881050e-01
7.76000000e-01	1.76458245e-01
7.78000000e-01	1.72784683e-01
7.80000000e-01	1.68865585e-01
7.82000000e-01	1.64706520e-01
7.84000000e-01	1.60313397e-01
7.86000000e-01	1.55692460e-01
7.88000000e-01	1.50850276e-01
7.90000000e-01	1.45793725e-01
7.92000000e-01	1.40529994e-01
7.94000000e-01	1.35066562e-01
7.96000000e-01	1.29411192e-01
7.98000000e-01	1.23571923e-01
8.00000000e-01	1.17557050e-01
8.02000000e-01	1.11375123e-01
8.04000000e-01	1.05034926e-01
8.06000000e-01	9.85454683e-02
8.08000000e-01	9.19159721e-02
8.10000000e-01	8.51558583e-02
8.12000000e-01	7.82747334e-02
8.14000000e-01	7.12823757e-02
8.16000000e-01	6.41887220e-02
8.18000000e-01	5.70038525e-02
8.20000000e-01	4.97379774e-02
8.22000000e-01	4.24014220e-02
8.24000000e-01	3.50046118e-02
8.26000000e-01	2.75580581e-02
8.28000000e-01	2.00723430e-02
8.30000000e-01	1.25581039e-02
8.32000000e-01	5.02601909e-03
8.34000000e-01	-2.51320798e-03
8.36000000e-01	-1.00488636e-02
8.38000000e-01	-1.75702393e-02
8.40000000e-01	-2.50666467e-02
8.42000000e-01	-3.25274330e-02
8.44000000e-01	-3.99419961e-02
8.46000000e-01	-4.72997994e-02
8.48000000e-01	-5.45903871e-02
8.50000000e-01	-6.18033989e-02
8.52000000e-01	-6.89285846e-02
8.54000000e-01	-7.59558191e-02
8.56000000e-01	-8.28751162e-02
8.58000000e-01	-8.96766432e-02
8.60000000e-01	-9.63507348e-02
8.62000000e-01	-1.02887907e-01
8.64000000e-01	-1.09278869e-01
8.66000000e-01	-1.15514541e-01
8.68000000e-01	-1.21586060e-01
8.70000000e-01	-1.27484798e-01
8.72000000e-01	-1.33202373e-01
8.74000000e-01	-1.38730661e-01
8.76000000e-01	-1.44061805e-01
8.78000000e-01	-1.49188229e-01
8.80000000e-01	-1.54102649e-01
8.82000000e-01	-1.58798080e-01
8.84000000e-01	-1.63267850e-01
8.86000000e-01	-1.67505608e-01
8.88000000e-01	-1.71505331e-01
8.90000000e-01	-1.75261336e-01
8.92000000e-01	-1.78768285e-01
8.94000000e-01	-1.82021194e-01
8.96000000e-01	-1.85015441e-01
8.98000000e-01	-1.87746772e-01
9.00000000e-01	-1.90211303e-01
9.02000000e-01	-1.92405534e-01
9.04000000e-01	-1.94326347e-01
9.06000000e-01	-1.95971010e-01
9.08000000e-01	-1.97337189e-01
9.10000000e-01	-1.98422940e-01
9.12000000e-01	-1.99226722e-01
9.14000000e-01	-1.99747391e-01
9.16000000e-01	-1.99984209e-01
9.18000000e-01	-1.99936838e-01
9.20000000e-01	-1.99605346e-01
9.22000000e-01	-1.98990203e-01
9.24000000e-01	-1.98092285e-01
9.26000000e-01	-1.96912867e-01
9.28000000e-01	-1.95453625e-01
9.30000000e-01	-1.93716632e-01
9.32000000e-01	-1.91704358e-01
9.34000000e-01	-1.89419661e-01
9.36000000e-01	-1.86865788e-01
9.38000000e-01	-1.84046369e-01
9.40000000e-01	-1.80965410e-01
9.42000000e-01	-1.77627290e-01
9.44000000e-01	-1.74036751e-01
9.46000000e-01	-1.70198896e-01
9.48000000e-01	-1.66119180e-01
9.50000000e-01	-1.61803399e-01
9.52000000e-01	-1.57257686e-01
9.54000000e-01	-1.52488502e-01
9.56000000e-01	-1.47502623e-01
9.58000000e-01	-1.42307135e-01
9.60000000e-01	-1.36909421e-01
9.62000000e-01	-1.31317151e-01
9.64000000e-01	-1.25538272e-01
9.66000000e-01	-1.19580997e-01
9.68000000e-01	-1.13453790e-01
9.70000000e-01	-1.07165359e-01
9.72000000e-01	-1.00724640e-01
9.74000000e-01	-9.41407864e-02
9.76000000e-01	-8.74231533e-02
9.78000000e-01	-8.05812871e-02
9.80000000e-01	-7.36249105e-02
9.82000000e-01	-6.65639089e-02
9.84000000e-01	-5.94083163e-02
9.86000000e-01	-5.21683013e-02
9.88000000e-01	-4.48541522e-02
9.90000000e-01	-3.74762629e-02
9.92000000e-01	-3.00451178e-02
9.94000000e-01	-2.25712770e-02
9.96000000e-01	-1.50653611e-02
9.98000000e-01	-7.53803653e-03
1.00000000e+00	-1.46957616e-16


==> figure/1d_l2.txt <==
-1.00000000e+00	2.50000000e+00
-2.58000000e-01	2.50000000e+00
-2.56000000e-01	2.50000000e+00
-2.54000000e-01	2.50000000e+00
-2.52000000e-01	1.62013023e+00
-2.50000000e-01	1.37883686e+00
-2.48000000e-01	1.62723787e+00
-2.46000000e-01	2.50000000e+00
-2.44000000e-01	2.50000000e+00
-1.68000000e-01	2.50000000e+00
-1.66000000e-01	2.50000000e+00
-1.64000000e-01	2.50000000e+00
-1.62000000e-01	2.50000000e+00
-1.60000000e-01	2.50000000e+00
-1.58000000e-01	2.50000000e+00
-1.56000000e-01	2.50000000e+00
-1.54000000e-01	2.50000000e+00
-1.52000000e-01	1.59510275e+00
-1.50000000e-01	1.59962549e+00
-1.48000000e-01	1.59925625e+00
-1.46000000e-01	2.50000000e+00
-6.20000000e-02	2.50000000e+00
-6.00000000e-02	2.50000000e+00
-5.80000000e-02	2.50000000e+00
-5.60000000e-02	2.50000000e+00
-5.40000000e-02	2.50000000e+00
-5.20000000e-02	1.59659671e+00
-5.00000000e-02	1.55413479e+00
-4.80000000e-02	1.59206602e+00
-4.60000000e-02	2.50000000e+00
-4.40000000e-02	2.50000000e+00
4.20000000e-02	2.50000000e+00
4.40000000e-02	2.50000000e+00
8.80000000e-02	2.50000000e+00
5.42000000e-01	2.50000000e+00
5.44000000e-01	2.50000000e+00
5.46000000e-01	5.40862847e-01
5.48000000e-01	5.26041912e-01
5.50000000e-01	5.35316492e-01
5.52000000e-01	4.90931702e-01
5.54000000e-01	2.17974769e+00
5.56000000e-01	2.16930763e+00
5.58000000e-01	2.15834553e+00
5.60000000e-01	2.14685103e+00
5.62000000e-01	2.13482019e+00
5.64000000e-01	2.12226093e+00
5.66000000e-01	2.10920197e+00
5.68000000e-01	2.09570753e+00
5.70000000e-01	2.08190045e+00
5.72000000e-01	2.06799702e+00
5.74000000e-01	2.05435493e+00
5.76000000e-01	2.04152815e+00
5.78000000e-01	2.03030370e+00
5.80000000e-01	2.02166566e+00
5.82000000e-01	2.01661890e+00
5.84000000e-01	2.01587247e+00
5.86000000e-01	2.01953982e+00
5.88000000e-01	2.02708519e+00
5.90000000e-01	2.03756311e+00
5.92000000e-01	2.04995478e+00
5.94000000e-01	2.06339781e+00
5.96000000e-01	2.07726245e+00
5.98000000e-01	2.09113155e+00
6.00000000e-01	2.10474763e+00
6.02000000e-01	2.11796120e+00
6.04000000e-01	2.13069161e+00
6.06000000e-01	2.14290026e+00
6.08000000e-01	2.15457355e+00
6.10000000e-01	2.16571220e+00
6.12000000e-01	2.17632488e+00
6.14000000e-01	2.18642431e+00
6.16000000e-01	2.19602504e+00
6.18000000e-01	2.20514213e+00
6.20000000e-01	2.21379043e+00
6.22000000e-01	2.22198417e+00
6.24000000e-01	2.22973679e+00
6.26000000e-01	2.23706084e+00
6.28000000e-01	2.24396797e+00
6.30000000e-01	2.25046897e+00
6.32000000e-01	2.25657376e+00
6.34000000e-01	2.26229150e+00
6.36000000e-01	2.26763057e+00
6.38000000e-01	2.27259867e+00
6.40000000e-01	2.27720282e+00
6.42000000e-01	2.28144942e+00
6.44000000e-01	2.28534430e+00
6.46000000e-01	2.28889271e+00
6.48000000e-01	2.29209939e+00
6.50000000e-01	2.29496855e+00
6.52000000e-01	2.29750394e+00
6.54000000e-01	2.29970884e+00
6.56000000e-01	2.30158606e+00
6.58000000e-01	2.30313801e+00
6.60000000e-01	2.30436663e+00
6.62000000e-01	2.30527348e+00
6.64000000e-01	2.30585969e+00
6.66000000e-01	2.30612601e+00
6.68000000e-01	2.30607275e+00
6.70000000e-01	2.30569986e+00
6.72000000e-01	2.30500687e+00
6.74000000e-01	2.30399291e+00
6.76000000e-01	2.30265670e+00
6.78000000e-01	2.30099657e+00
6.80000000e-01	2.29901041e+00
6.82000000e-01	2.29669569e+00
6.84000000e-01	2.29404942e+00
6.86000000e-01	2.29106820e+00
6.88000000e-01	2.28774810e+00
6.90000000e-01	2.28408475e+00
6.92000000e-01	2.28007324e+00
6.94000000e-01	2.27570813e+00
6.96000000e-01	2.27098341e+00
6.98000000e-01	2.26589247e+00
7.00000000e-01	2.26042806e+00
7.02000000e-01	2.25458227e+00
7.04000000e-01	2.24834647e+00
7.06000000e-01	2.24171124e+00
7.08000000e-01	2.23466637e+00
7.10000000e-01	2.22720080e+00
7.12000000e-01	2.21930258e+00
7.14000000e-01	2.21095885e+00
7.16000000e-01	2.20215591e+00
7.18000000e-01	2.19287928e+00
7.20000000e-01	2.18311398e+00
7.22000000e-01	2.17284503e+00
7.24000000e-01	2.16205830e+00
7.26000000e-01	2.15074210e+00
7.28000000e-01	2.13888990e+00
7.30000000e-01	2.12650485e+00
7.32000000e-01	2.11360745e+00
7.34000000e-01	2.10024801e+00
7.36000000e-01	2.08652659e+00
7.38000000e-01	2.07262364e+00
7.40000000e-01	2.05884367e+00
7.42000000e-01	2.04566944e+00
7.44000000e-01	2.03380924e+00
7.46000000e-01	2.02419297e+00
7.48000000e-01	2.01784834e+00
7.50000000e-01	2.01562218e+00
7.52000000e-01	2.01784834e+00
7.54000000e-01	2.02419297e+00
7.56000000e-01	2.03380924e+00
7.58000000e-01	2.04566944e+00
7.60000000e-01	2.05884367e+00
7.62000000e-01	2.07262364e+00
7.64000000e-01	2.08652659e+00
7.66000000e-01	2.10024801e+00
7.68000000e-01	2.11360745e+00
7.70000000e-01	2.12650485e+00
7.72000000e-01	2.13888990e+00
7.74000000e-01	2.15074210e+00
7.76000000e-01	2.16205830e+00
7.78000000e-01	2.17284503e+00
7.80000000e-01	2.18311398e+00
7.82000000e-01	2.19287928e+00
7.84000000e-01	2.20215591e+00
7.86000000e-01	2.21095886e+00
7.88000000e-01	2.21930258e+00
7.90000000e-01	2.22720080e+00
7.92000000e-01	2.23466637e+00
7.94000000e-01	2.24171124e+00
7.96000000e-01	2.24834647e+00
7.98000000e-01	2.25458227e+00
8.00000000e-01	2.26042806e+00
8.02000000e-01	2.26589247e+00
8.04000000e-01	2.27098341e+00
8.06000000e-01	2.27570813e+00
8.08000000e-01	2.28007324e+00
8.10000000e-01	2.28408475e+00
8.12000000e-01	2.28774810e+00
8.14000000e-01	2.29106820e+00
8.16000000e-01	2.29404942e+00
8.18000000e-01	2.29669569e+00
8.20000000e-01	2.29901041e+00
8.22000000e-01	2.30099657e+00
8.24000000e-01	2.30265670e+00
8.26000000e-01	2.30399291e+00
8.28000000e-01	2.30500687e+00
8.30000000e-01	2.30569986e+00
8.32000000e-01	2.30607275e+00
8.34000000e-01	2.30612601e+00
8.36000000e-01	2.30585969e+00
8.38000000e-01	2.30527348e+00
8.40000000e-01	2.30436663e+00
8.42000000e-01	2.30313801e+00
8.44000000e-01	2.30158606e+00
8.46000000e-01	2.29970884e+00
8.48000000e-01	2.29750394e+00
8.50000000e-01	2.29496855e+00
8.52000000e-01	2.29209939e+00
8.54000000e-01	2.28889271e+00
8.56000000e-01	2.28534430e+00
8.58000000e-01	2.28144942e+00
8.60000000e-01	2.27720282e+00
8.62000000e-01	2.27259867e+00
8.64000000e-01	2.26763057e+00
8.66000000e-01	2.26229150e+00
8.68000000e-01	2.25657376e+00
8.70000000e-01	2.25046897e+00
8.72000000e-01	2.24396797e+00
8.74000000e-01	2.23706084e+00
8.76000000e-01	2.22973679e+00
8.78000000e-01	2.22198417e+00
8.80000000e-01	2.21379043e+00
8.82000000e-01	2.20514213e+00
8.84000000e-01	2.19602504e+00
8.86000000e-01	2.18642431e+00
8.88000000e-01	2.17632488e+00
8.90000000e-01	2.16571220e+00
8.92000000e-01	2.15457355e+00
8.94000000e-01	2.14290026e+00
8.96000000e-01	2.13069161e+00
8.98000000e-01	2.11796120e+00
9.00000000e-01	2.10474763e+00
9.02000000e-01	2.09113155e+00
9.04000000e-01	2.07726245e+00
9.06000000e-01	2.06339781e+00
9.08000000e-01	2.04995478e+00
9.10000000e-01	2.03756311e+00
9.12000000e-01	2.02708519e+00
9.14000000e-01	2.01953982e+00
9.16000000e-01	2.01587247e+00
9.18000000e-01	2.01661890e+00
9.20000000e-01	2.02166566e+00
9.22000000e-01	2.03030370e+00
9.24000000e-01	2.04152815e+00
9.26000000e-01	2.05435493e+00
9.28000000e-01	2.06799702e+00
9.30000000e-01	2.08190045e+00
9.32000000e-01	2.09570753e+00
9.34000000e-01	2.10920197e+00
9.36000000e-01	2.12226093e+00
9.38000000e-01	2.13482019e+00
9.40000000e-01	2.14685103e+00
9.42000000e-01	2.15834553e+00
9.44000000e-01	2.16930763e+00
9.46000000e-01	2.17974769e+00
9.48000000e-01	2.18967922e+00
9.50000000e-01	2.19911706e+00
9.52000000e-01	2.20807626e+00
9.54000000e-01	2.21657150e+00
9.56000000e-01	2.22461675e+00
9.58000000e-01	2.23222516e+00
9.60000000e-01	2.23940899e+00
9.62000000e-01	2.24617959e+00
9.64000000e-01	2.25254745e+00
9.66000000e-01	2.25852225e+00
9.68000000e-01	2.26411287e+00
9.70000000e-01	2.26932746e+00
9.72000000e-01	2.27417349e+00
9.74000000e-01	2.27865778e+00
9.76000000e-01	2.28278652e+00
9.78000000e-01	2.28656536e+00
9.80000000e-01	2.28999936e+00
9.82000000e-01	2.29309308e+00
9.84000000e-01	2.29585060e+00
9.86000000e-01	2.29827548e+00
9.88000000e-01	2.30037086e+00
9.90000000e-01	2.30213941e+00
9.92000000e-01	2.30358339e+00
9.94000000e-01	2.30470460e+00
9.96000000e-01	2.30550446e+00
9.98000000e-01	2.30337222e+00
1.00000000e+00	2.09713813e+00


==> figure/1d_tau_2.txt <==
-1.00000000e+00	3.00000000e+00
-9.98333333e-01	3.00000000e+00
-9.96666667e-01	2.99024667e+00
-9.95000000e-01	2.99021723e+00
-9.93333333e-01	2.99021723e+00
-9.91666667e-01	2.99024667e+00
-9.90000000e-01	2.99024667e+00
-9.88333333e-01	2.99024667e+00
-9.86666667e-01	2.99021723e+00
-9.85000000e-01	2.99021723e+00
-9.83333333e-01	2.99021723e+00
-9.81666667e-01	2.99024667e+00
-9.80000000e-01	2.99024667e+00
-9.78333333e-01	2.99024667e+00
-9.76666667e-01	2.99021723e+00
-9.75000000e-01	2.99021723e+00
-9.73333333e-01	2.99024667e+00
-9.71666667e-01	2.99024667e+00
-9.70000000e-01	2.99024667e+00
-9.68333333e-01	2.99021723e+00
-9.66666667e-01	2.99021723e+00
-9.65000000e-01	2.99021723e+00
-9.63333333e-01	2.99024667e+00
-9.61666667e-01	2.99024667e+00
-9.60000000e-01	2.99024667e+00
-9.58333333e-01	2.99021723e+00
-9.56666667e-01	2.99021723e+00
-9.55000000e-01	2.99021723e+00
-9.53333333e-01	2.99024667e+00
-9.51666667e-01	2.99024667e+00
-9.50000000e-01	2.99024667e+00
-9.48333333e-01	2.99021723e+00
-9.46666667e-01	2.99021723e+00
-9.45000000e-01	2.99021723e+00
-9.43333333e-01	2.99024667e+00
-9.41666667e-01	2.99024667e+00
-9.40000000e-01	2.99024667e+00
-9.38333333e-01	2.99021723e+00
-9.36666667e-01	2.99021723e+00
-9.35000000e-01	2.99024667e+00
-9.33333333e-01	2.99024667e+00
-9.31666667e-01	2.99024667e+00
-9.30000000e-01	2.99024667e+00
-9.28333333e-01	2.99021723e+00
-9.26666667e-01	2.99021723e+00
-9.25000000e-01	2.99024667e+00
-9.23333333e-01	2.99024667e+00
-9.21666667e-01	2.99024667e+00
-9.20000000e-01	2.99021723e+00
-9.18333333e-01	2.99021723e+00
-9.16666667e-01	2.99021723e+00
-9.15000000e-01	2.99024667e+00
-9.13333333e-01	2.99024667e+00
-9.11666667e-01	2.99024667e+00
-9.10000000e-01	2.99021723e+00
-9.08333333e-01	2.99021723e+00
-9.06666667e-01	2.99021723e+00
-9.05000000e-01	2.99024667e+00
-9.03333333e-01	2.99024667e+00
-9.01666667e-01	2.99024667e+00
-9.00000000e-01	2.99021723e+00
-8.98333333e-01	2.99021723e+00
-8.96666667e-01	2.99021723e+00
-8.95000000e-01	2.99024667e+00
-8.93333333e-01	2.99024667e+00
-8.91666667e-01	2.99024667e+00
-8.90000000e-01	2.99021723e+00
-8.88333333e-01	2.99021723e+00
-8.86666667e-01	2.99024667e+00
-8.85000000e-01	2.99024667e+00
-8.83333333e-01	2.99024667e+00
-8.81666667e-01	2.99024667e+00
-8.80000000e-01	2.99021723e+00
-8.78333333e-01	2.99021723e+00
-8.76666667e-01	2.99024667e+00
-8.75000000e-01	2.99024667e+00
-8.73333333e-01	2.99024667e+00
-8.71666667e-01	2.99024667e+00
-8.70000000e-01	2.99021723e+00
-8.68333333e-01	2.99021723e+00
-8.66666667e-01	2.99024667e+00
-8.65000000e-01	2.99024667e+00
-8.63333333e-01	2.99024667e+00
-8.61666667e-01	2.99021723e+00
-8.60000000e-01	2.99021723e+00
-8.58333333e-01	2.99024667e+00
-8.56666667e-01	2.99024667e+00
-8.55000000e-01	2.99024667e+00
-8.53333333e-01	2.99024667e+00
-8.51666667e-01	2.99021723e+00
-8.50000000e-01	2.99021723e+00
-8.48333333e-01	2.99024667e+00
-8.46666667e-01	2.99024667e+00
-8.45000000e-01	2.99024667e+00
-8.43333333e-01	2.99024667e+00
-8.41666667e-01	2.99021723e+00
-8.40000000e-01	2.99021723e+00
-8.38333333e-01	2.99024667e+00
-8.36666667e-01	2.99024667e+00
-8.35000000e-01	2.99024667e+00
-8.33333333e-01	2.99024667e+00
-8.31666667e-01	2.99021723e+00
-8.30000000e-01	2.99021723e+00
-8.28333333e-01	2.99024667e+00
-8.26666667e-01	2.99024667e+00
-8.25000000e-01	2.99024667e+00
-8.23333333e-01	2.99021723e+00
-8.21666667e-01	2.99021723e+00
-8.20000000e-01	2.99021723e+00
-8.18333333e-01	2.99024667e+00
-8.16666667e-01	2.99024667e+00
-8.15000000e-01	2.99024667e+00
-8.13333333e-01	2.99021723e+00
-8.11666667e-01	2.99021723e+00
-8.10000000e-01	2.99024667e+00
-8.08333333e-01	2.99024667e+00
-8.06666667e-01	2.99024667e+00
-8.05000000e-01	2.99024667e+00
-8.03333333e-01	2.99021723e+00
-8.01666667e-01	2.99021723e+00
-8.00000000e-01	2.99024667e+00
-7.98333333e-01	2.99024667e+00
-7.96666667e-01	2.99024667e+00
-7.95000000e-01	2.99024667e+00
-7.93333333e-01	2.99021723e+00
-7.91666667e-01	2.99021723e+00
-7.90000000e-01	2.99024667e+00
-7.88333333e-01	2.99024667e+00
-7.86666667e-01	2.99024667e+00
-7.85000000e-01	2.99024667e+00
-7.83333333e-01	2.99021723e+00
-7.81666667e-01	2.99021723e+00
-7.80000000e-01	2.99024667e+00
-7.78333333e-01	2.99024667e+00
-7.76666667e-01	2.99024667e+00
-7.75000000e-01	2.99021723e+00
-7.73333333e-01	2.99021723e+00
-7.71666667e-01	2.99021723e+00
-7.70000000e-01	2.99024667e+00
-7.68333333e-01	2.99024667e+00
-7.66666667e-01	2.99024667e+00
-7.65000000e-01	2.99021723e+00
-7.63333333e-01	2.99021723e+00
-7.61666667e-01	2.99024667e+00
-7.60000000e-01	2.99024667e+00
-7.58333333e-01	2.99024667e+00
-7.56666667e-01	2.99024667e+00
-7.55000000e-01	2.99021723e+00
-7.53333333e-01	2.99021723e+00
-7.51666667e-01	2.99024667e+00
-7.50000000e-01	2.99024667e+00
-7.48333333e-01	2.99024667e+00
-7.46666667e-01	2.99024667e+00
-7.45000000e-01	2.99021723e+00
-7.43333333e-01	2.99021723e+00
-7.41666667e-01	2.99024667e+00
-7.40000000e-01	2.99024667e+00
-7.38333333e-01	2.99024667e+00
-7.36666667e-01	2.99024667e+00
-7.35000000e-01	2.99021723e+00
-7.33333333e-01	2.99024667e+00
-7.31666667e-01	2.99024667e+00
-7.30000000e-01	2.99024667e+00
-7.28333333e-01	2.99024667e+00
-7.26666667e-01	2.99024667e+00
-7.25000000e-01	2.99021723e+00
-7.23333333e-01	2.99024667e+00
-7.21666667e-01	2.99024667e+00
-7.20000000e-01	2.99024667e+00
-7.18333333e-01	2.99024667e+00
-7.16666667e-01	2.99021723e+00
-7.15000000e-01	2.99021723e+00
-7.13333333e-01	2.99024667e+00
-7.11666667e-01	2.99024667e+00
-7.10000000e-01	2.99024667e+00
-7.08333333e-01	2.99024667e+00
-7.06666667e-01	2.99021723e+00
-7.05000000e-01	2.99021723e+00
-7.03333333e-01	2.99024667e+00
-7.01666667e-01	2.99024667e+00
-7.00000000e-01	2.99024667e+00
-6.98333333e-01	2.99024667e+00
-6.96666667e-01	2.99021723e+00
-6.95000000e-01	2.99024667e+00
-6.93333333e-01	2.99024667e+00
-6.91666667e-01	2.99024667e+00
-6.90000000e-01	2.99024667e+00
-6.88333333e-01	2.99024667e+00
-6.86666667e-01	2.99021723e+00
-6.85000000e-01	2.99024667e+00
-6.83333333e-01	2.99024667e+00
-6.81666667e-01	2.99024667e+00
-6.80000000e-01	2.99024667e+00
-6.78333333e-01	2.99024667e+00
-6.76666667e-01	2.99021723e+00
-6.75000000e-01	2.99024667e+00
-6.73333333e-01	2.99024667e+00
-6.71666667e-01	2.99024667e+00
-6.70000000e-01	2.99024667e+00
-6.68333333e-01	2.99021723e+00
-6.66666667e-01	2.99021723e+00
-6.65000000e-01	2.99024667e+00
-6.63333333e-01	2.99024667e+00
-6.61666667e-01	2.99024667e+00
-6.60000000e-01	2.99024667e+00
-6.58333333e-01	2.99021723e+00
-6.56666667e-01	2.99021723e+00
-6.55000000e-01	2.99024667e+00
-6.53333333e-01	2.99024667e+00
-6.51666667e-01	2.99024667e+00
-6.50000000e-01	2.99024667e+00
-6.48333333e-01	2.99021723e+00
-6.46666667e-01	2.99024667e+00
-6.45000000e-01	2.99024667e+00
-6.43333333e-01	2.99024667e+00
-6.41666667e-01	2.99024667e+00
-6.40000000e-01	2.99024667e+00
-6.38333333e-01	2.99021723e+00
-6.36666667e-01	2.99024667e+00
-6.35000000e-01	2.99024667e+00
-6.33333333e-01	2.99024667e+00
-6.31666667e-01	2.99024667e+00
-6.30000000e-01	2.99024667e+00
-6.28333333e-01	2.99021723e+00
-6.26666667e-01	2.99024667e+00
-6.25000000e-01	2.99024667e+00
-6.23333333e-01	2.99024667e+00
-6.21666667e-01	2.99024667e+00
-6.20000000e-01	2.99021723e+00
-6.18333333e-01	2.99021723e+00
-6.16666667e-01	2.99024667e+00
-6.15000000e-01	2.99024667e+00
-6.13333333e-01	2.99024667e+00
-6.11666667e-01	2.99024667e+00
-6.10000000e-01	2.99021723e+00
-6.08333333e-01	2.99021723e+00
-6.06666667e-01	2.99024667e+00
-6.05000000e-01	2.99024667e+00
-6.03333333e-01	2.99024667e+00
-6.01666667e-01	2.99024667e+00
-6.00000000e-01	2.99021723e+00
-5.98333333e-01	2.99024667e+00
-5.96666667e-01	2.99024667e+00
-5.95000000e-01	2.99024667e+00
-5.93333333e-01	2.99024667e+00
-5.91666667e-01	2.99024667e+00
-5.90000000e-01	2.99021723e+00
-5.88333333e-01	2.99024667e+00
-5.86666667e-01	2.99024667e+00
-5.85000000e-01	2.99024667e+00
-5.83333333e-01	2.99024667e+00
-5.81666667e-01	2.99021723e+00
-5.80000000e-01	2.99021723e+00
-5.78333333e-01	2.99024667e+00
-5.76666667e-01	2.99024667e+00
-5.75000000e-01	2.99024667e+00
-5.73333333e-01	2.99024667e+00
-5.71666667e-01	2.99021723e+00
-5.70000000e-01	2.99021723e+00
-5.68333333e-01	2.99024667e+00
-5.66666667e-01	2.99024667e+00
-5.65000000e-01	2.99024667e+00
-5.63333333e-01	2.99024667e+00
-5.61666667e-01	2.99021723e+00
-5.60000000e-01	2.99024667e+00
-5.58333333e-01	2.99024667e+00
-5.56666667e-01	2.99024667e+00
-5.55000000e-01	2.99024667e+00
-5.53333333e-01	2.99024667e+00
-5.51666667e-01	2.99021723e+00
-5.50000000e-01	2.99024667e+00
-5.48333333e-01	2.99024667e+00
-5.46666667e-01	2.99024667e+00
-5.45000000e-01	2.99024667e+00
-5.43333333e-01	2.99024667e+00
-5.41666667e-01	2.99021723e+00
-5.40000000e-01	2.99024667e+00
-5.38333333e-01	2.99024667e+00
-5.36666667e-01	2.99024667e+00
-5.35000000e-01	2.99024667e+00
-5.33333333e-01	2.99021723e+00
-5.31666667e-01	2.99021723e+00
-5.30000000e-01	2.99024667e+00
-5.28333333e-01	2.99024667e+00
-5.26666667e-01	2.99024667e+00
-5.25000000e-01	2.99024667e+00
-5.23333333e-01	2.99021723e+00
-5.21666667e-01	2.99021723e+00
-5.20000000e-01	2.99024667e+00
-5.18333333e-01	2.99024667e+00
-5.16666667e-01	2.99024667e+00
-5.15000000e-01	2.99024667e+00
-5.13333333e-01	2.99021723e+00
-5.11666667e-01	2.99024667e+00
-5.10000000e-01	2.99024667e+00
-5.08333333e-01	2.99024667e+00
-5.06666667e-01	2.99024667e+00
-5.05000000e-01	2.99024667e+00
-5.03333333e-01	2.99021723e+00
-5.01666667e-01	2.99025094e+00
-5.00000000e-01	2.99024482e+00
-4.98333333e-01	2.99025352e+00
-4.96666667e-01	2.99025164e+00
-4.95000000e-01	2.99025164e+00
-4.93333333e-01	2.99025164e+00
-4.91666667e-01	2.99025164e+00
-4.90000000e-01	2.99025164e+00
-4.88333333e-01	2.99025164e+00
-4.86666667e-01	2.99025164e+00
-4.85000000e-01	2.99025164e+00
-4.83333333e-01	2.99025164e+00
-4.81666667e-01	2.99025164e+00
-4.80000000e-01	2.99025164e+00
-4.78333333e-01	2.99025164e+00
-4.76666667e-01	2.99025164e+00
-4.75000000e-01	2.99025164e+00
-4.73333333e-01	2.99025164e+00
-4.71666667e-01	2.99025164e+00
-4.70000000e-01	2.99025164e+00
-4.68333333e-01	2.99025164e+00
-4.66666667e-01	2.99025164e+00
-4.65000000e-01	2.99025164e+00
-4.63333333e-01	2.99025164e+00
-4.61666667e-01	2.99025164e+00
-4.60000000e-01	2.99025164e+00
-4.58333333e-01	2.99025164e+00
-4.56666667e-01	2.99025164e+00
-4.55000000e-01	2.99025164e+00
-4.53333333e-01	2.99025164e+00
-4.51666667e-01	2.99025164e+00
-4.50000000e-01	2.99025164e+00
-4.48333333e-01	2.99025164e+00
-4.46666667e-01	2.99025164e+00
-4.45000000e-01	2.99025164e+00
-4.43333333e-01	2.99025164e+00
-4.41666667e-01	2.99025164e+00
-4.40000000e-01	2.99025164e+00
-4.38333333e-01	2.99025164e+00
-4.36666667e-01	2.99025164e+00
-4.35000000e-01	2.99025164e+00
-4.33333333e-01	2.99025164e+00
-4.31666667e-01	2.99025164e+00
-4.30000000e-01	2.99025164e+00
-4.28333333e-01	2.99025164e+00
-4.26666667e-01	2.99025164e+00
-4.25000000e-01	2.99025164e+00
-4.23333333e-01	2.99025164e+00
-4.21666667e-01	2.99025164e+00
-4.20000000e-01	2.99025164e+00
-4.18333333e-01	2.99025164e+00
-4.16666667e-01	2.99025164e+00
-4.15000000e-01	2.99025164e+00
-4.13333333e-01	2.99025164e+00
-4.11666667e-01	2.99025164e+00
-4.10000000e-01	2.99025164e+00
-4.08333333e-01	2.99025164e+00
-4.06666667e-01	2.99025164e+00
-4.05000000e-01	2.99025164e+00
-4.03333333e-01	5.44721244e-01
-4.01666667e-01	5.13558160e-01
-4.00000000e-01	5.35197257e-01
-3.98333333e-01	4.80321420e-01
-3.96666667e-01	2.99316559e+00
-3.95000000e-01	2.99324957e+00
-3.93333333e-01	2.99333491e+00
-3.91666667e-01	2.99341681e+00
-3.90000000e-01	2.99350658e+00
-3.88333333e-01	2.99359369e+00
-3.86666667e-01	2.99366867e+00
-3.85000000e-01	2.99375803e+00
-3.83333333e-01	2.99383759e+00
-3.81666667e-01	2.99392180e+00
-3.80000000e-01	2.99400970e+00
-3.78333333e-01	2.99408573e+00
-3.76666667e-01	2.99417954e+00
-3.75000000e-01	2.99424593e+00
-3.73333333e-01	2.99435156e+00
-3.71666667e-01	2.99443946e+00
-3.70000000e-01	2.99450437e+00
-3.68333333e-01	2.99458867e+00
-3.66666667e-01	2.99468011e+00
-3.65000000e-01	2.99476062e+00
-3.63333333e-01	2.99483936e+00
-3.61666667e-01	2.99493001e+00
-3.60000000e-01	2.99501528e+00
-3.58333333e-01	2.99509405e+00
-3.56666667e-01	2.99518208e+00
-3.55000000e-01	2.99526280e+00
-3.53333333e-01	2.99534086e+00
-3.51666667e-01	1.59942954e+00
-3.50000000e-01	1.61271199e+00
-3.48333333e-01	1.60980796e+00
-3.46666667e-01	2.99533193e+00
-3.45000000e-01	2.99525321e+00
-3.43333333e-01	2.99517398e+00
-3.41666667e-01	2.99508637e+00
-3.40000000e-01	2.99501083e+00
-3.38333333e-01	2.99492197e+00
-3.36666667e-01	2.99482980e+00
-3.35000000e-01	2.99476322e+00
-3.33333333e-01	2.99467825e+00
-3.31666667e-01	2.99457915e+00
-3.30000000e-01	2.99450726e+00
-3.28333333e-01	2.99443056e+00
-3.26666667e-01	2.99433475e+00
-3.25000000e-01	2.99426005e+00
-3.23333333e-01	2.99416885e+00
-3.21666667e-01	2.99409149e+00
-3.20000000e-01	2.99400059e+00
-3.18333333e-01	2.99392295e+00
-3.16666667e-01	2.99383906e+00
-3.15000000e-01	2.99374912e+00
-3.13333333e-01	2.99367517e+00
-3.11666667e-01	2.99358884e+00
-3.10000000e-01	2.99351495e+00
-3.08333333e-01	2.99342719e+00
-3.06666667e-01	2.99333704e+00
-3.05000000e-01	2.99325528e+00
-3.03333333e-01	2.99317271e+00
-3.01666667e-01	2.99308358e+00
-3.00000000e-01	2.99298876e+00
-2.98333333e-01	2.99291257e+00
-2.96666667e-01	2.99282140e+00
-2.95000000e-01	2.99273280e+00
-2.93333333e-01	2.99266174e+00
-2.91666667e-01	2.99256214e+00
-2.90000000e-01	2.99249024e+00
-2.88333333e-01	2.99240765e+00
-2.86666667e-01	2.99232790e+00
-2.85000000e-01	2.99223817e+00
-2.83333333e-01	2.99214773e+00
-2.81666667e-01	2.99206193e+00
-2.80000000e-01	2.99197785e+00
-2.78333333e-01	2.99189501e+00
-2.76666667e-01	2.99181554e+00
-2.75000000e-01	2.99172117e+00
-2.73333333e-01	2.99165337e+00
-2.71666667e-01	2.99155633e+00
-2.70000000e-01	2.99147542e+00
-2.68333333e-01	2.99138464e+00
-2.66666667e-01	2.99130294e+00
-2.65000000e-01	2.99121772e+00
-2.63333333e-01	2.99113162e+00
-2.61666667e-01	2.99105770e+00
-2.60000000e-01	2.99095552e+00
-2.58333333e-01	2.99089035e+00
-2.56666667e-01	2.99078904e+00
-2.55000000e-01	2.99071092e+00
-2.53333333e-01	2.99063363e+00
-2.51666667e-01	1.62789241e+00
-2.50000000e-01	1.25822473e+00
-2.48333333e-01	1.63706895e+00
-2.46666667e-01	2.99063217e+00
-2.45000000e-01	2.99073083e+00
-2.43333333e-01	2.99079358e+00
-2.41666667e-01	2.99088267e+00
-2.40000000e-01	2.99096625e+00
-2.38333333e-01	2.99105746e+00
-2.36666667e-01	2.99114235e+00
-2.35000000e-01	2.99122151e+00
-2.33333333e-01	2.99131556e+00
-2.31666667e-01	2.99140927e+00
-2.30000000e-01	2.99148068e+00
-2.28333333e-01	2.99156785e+00
-2.26666667e-01	2.99165742e+00
-2.25000000e-01	2.99173823e+00
-2.23333333e-01	2.99183421e+00
-2.21666667e-01	2.99189834e+00
-2.20000000e-01	2.99198738e+00
-2.18333333e-01	2.99208363e+00
-2.16666667e-01	2.99216895e+00
-2.15000000e-01	2.99225219e+00
-2.13333333e-01	2.99232811e+00
-2.11666667e-01	2.99241946e+00
-2.10000000e-01	2.99250298e+00
-2.08333333e-01	2.99259341e+00
-2.06666667e-01	2.99267406e+00
-2.05000000e-01	2.99276194e+00
-2.03333333e-01	2.99285003e+00
-2.01666667e-01	2.99292684e+00
-2.00000000e-01	2.99300587e+00
-1.98333333e-01	2.99308393e+00
-1.96666667e-01	2.99318234e+00
-1.95000000e-01	2.99327091e+00
-1.93333333e-01	2.99333726e+00
-1.91666667e-01	2.99343588e+00
-1.90000000e-01	2.99351310e+00
-1.88333333e-01	2.99359598e+00
-1.86666667e-01	2.99367582e+00
-1.85000000e-01	2.99377171e+00
-1.83333333e-01	2.99385784e+00
-1.81666667e-01	2.99392025e+00
-1.80000000e-01	2.99401952e+00
-1.78333333e-01	2.99409200e+00
-1.76666667e-01	2.99418846e+00
-1.75000000e-01	2.99426660e+00
-1.73333333e-01	2.99434107e+00
-1.71666667e-01	2.99442251e+00
-1.70000000e-01	2.99450942e+00
-1.68333333e-01	2.99459980e+00
-1.66666667e-01	2.99467895e+00
-1.65000000e-01	2.99476903e+00
-1.63333333e-01	2.99485310e+00
-1.61666667e-01	2.99493406e+00
-1.60000000e-01	2.99501872e+00
-1.58333333e-01	2.99510602e+00
-1.56666667e-01	2.99518560e+00
-1.55000000e-01	2.99526810e+00
-1.53333333e-01	2.99534809e+00
-1.51666667e-01	1.60752148e+00
-1.50000000e-01	1.61439191e+00
-1.48333333e-01	1.60780238e+00
-1.46666667e-01	2.99535029e+00
-1.45000000e-01	2.99527762e+00
-1.43333333e-01	2.99518121e+00
-1.41666667e-01	2.99509613e+00
-1.40000000e-01	2.99501081e+00
-1.38333333e-01	2.99494217e+00
-1.36666667e-01	2.99484241e+00
-1.35000000e-01	2.99476619e+00
-1.33333333e-01	2.99468899e+00
-1.31666667e-01	2.99460548e+00
-1.30000000e-01	2.99451696e+00
-1.28333333e-01	2.99443528e+00
-1.26666667e-01	2.99433860e+00
-1.25000000e-01	2.99425290e+00
-1.23333333e-01	2.99416024e+00
-1.21666667e-01	2.99407313e+00
-1.20000000e-01	2.99400540e+00
-1.18333333e-01	2.99391239e+00
-1.16666667e-01	2.99382921e+00
-1.15000000e-01	2.99374422e+00
-1.13333333e-01	2.99365314e+00
-1.11666667e-01	2.99357011e+00
-1.10000000e-01	2.99349204e+00
-1.08333333e-01	2.99341050e+00
-1.06666667e-01	2.99334023e+00
-1.05000000e-01	2.99323213e+00
-1.03333333e-01	2.99315168e+00
-1.01666667e-01	2.99308132e+00
-1.00000000e-01	2.99299072e+00
-9.83333333e-02	2.99290240e+00
-9.66666667e-02	2.99282309e+00
-9.50000000e-02	2.99273912e+00
-9.33333333e-02	2.99265361e+00
-9.16666667e-02	2.99257063e+00
-9.00000000e-02	2.99248947e+00
-8.83333333e-02	2.99239754e+00
-8.66666667e-02	2.99232103e+00
-8.50000000e-02	2.99223713e+00
-8.33333333e-02	2.99214493e+00
-8.16666667e-02	2.99206576e+00
-8.00000000e-02	2.99196846e+00
-7.83333333e-02	2.99188681e+00
-7.66666667e-02	2.99180863e+00
-7.50000000e-02	2.99172467e+00
-7.33333333e-02	2.99164147e+00
-7.16666667e-02	2.99155396e+00
-7.00000000e-02	2.99146828e+00
-6.83333333e-02	2.99137345e+00
-6.66666667e-02	2.99129708e+00
-6.50000000e-02	2.99120485e+00
-6.33333333e-02	2.99111608e+00
-6.16666667e-02	2.99103157e+00
-6.00000000e-02	2.99095085e+00
-5.83333333e-02	2.99085565e+00
-5.66666667e-02	2.99076486e+00
-5.50000000e-02	2.99068006e+00
-5.33333333e-02	2.99059214e+00
-5.16666667e-02	1.59643330e+00
-5.00000000e-02	1.54793932e+00
-4.83333333e-02	1.59079627e+00
-4.66666667e-02	3.00000000e+00
-4.50000000e-02	3.00000000e+00
-4.33333333e-02	3.00000000e+00
-4.16666667e-02	3.00000000e+00
-4.00000000e-02	3.00000000e+00
-3.83333333e-02	3.00000000e+00
-3.66666667e-02	3.00000000e+00
-3.50000000e-02	3.00000000e+00
-3.33333333e-02	3.00000000e+00
-3.16666667e-02	3.00000000e+00
-3.00000000e-02	3.00000000e+00
-2.83333333e-02	3.00000000e+00
-2.66666667e-02	3.00000000e+00
-2.50000000e-02	3.00000000e+00
-2.33333333e-02	3.00000000e+00
-2.16666667e-02	3.00000000e+00
-2.00000000e-02	3.00000000e+00
-1.83333333e-02	3.00000000e+00
-1.66666667e-02	3.00000000e+00
-1.50000000e-02	3.00000000e+00
-1.33333333e-02	3.00000000e+00
-1.16666667e-02	3.00000000e+00
-1.00000000e-02	3.00000000e+00
-8.33333333e-03	3.00000000e+00
-6.66666667e-03	3.00000000e+00
-5.00000000e-03	3.00000000e+00
-3.33333333e-03	3.00000000e+00
-1.66666667e-03	3.00000000e+00
0.00000000e+00	3.00000000e+00
1.66666667e-03	3.00000000e+00
3.33333333e-03	3.00000000e+00
5.00000000e-03	3.00000000e+00
6.66666667e-03	3.00000000e+00
8.33333333e-03	3.00000000e+00
1.00000000e-02	3.00000000e+00
1.16666667e-02	3.00000000e+00
1.33333333e-02	3.00000000e+00
1.50000000e-02	3.00000000e+00
1.66666667e-02	2.99902293e+00
1.83333333e-02	2.98901238e+00
2.00000000e-02	2.97973587e+00
2.16666667e-02	2.97208840e+00
2.33333333e-02	2.96697153e+00
2.50000000e-02	2.96517393e+00
2.66666667e-02	2.96697584e+00
2.83333333e-02	2.97208584e+00
3.00000000e-02	2.97974718e+00
3.16666667e-02	2.98902635e+00
3.33333333e-02	2.99902365e+00
3.50000000e-02	3.00000000e+00
3.66666667e-02	3.00000000e+00
3.83333333e-02	3.00000000e+00
4.00000000e-02	3.00000000e+00
4.16666667e-02	3.00000000e+00
4.33333333e-02	3.00000000e+00
4.50000000e-02	3.00000000e+00
4.66666667e-02	3.00000000e+00
4.83333333e-02	3.00000000e+00
5.00000000e-02	3.00000000e+00
5.16666667e-02	3.00000000e+00
5.33333333e-02	3.00000000e+00
5.50000000e-02	3.00000000e+00
5.66666667e-02	3.00000000e+00
5.83333333e-02	3.00000000e+00
6.00000000e-02	3.00000000e+00
6.16666667e-02	3.00000000e+00
6.33333333e-02	3.00000000e+00
6.50000000e-02	3.00000000e+00
6.66666667e-02	3.00000000e+00
6.83333333e-02	3.00000000e+00
7.00000000e-02	3.00000000e+00
7.16666667e-02	3.00000000e+00
7.33333333e-02	3.00000000e+00
7.50000000e-02	3.00000000e+00
7.66666667e-02	3.00000000e+00
7.83333333e-02	3.00000000e+00
8.00000000e-02	3.00000000e+00
8.16666667e-02	3.00000000e+00
8.33333333e-02	3.00000000e+00
8.50000000e-02	3.00000000e+00
8.66666667e-02	3.00000000e+00
8.83333333e-02	3.00000000e+00
9.00000000e-02	3.00000000e+00
9.16666667e-02	3.00000000e+00
9.33333333e-02	3.00000000e+00
9.50000000e-02	3.00000000e+00
9.66666667e-02	3.00000000e+00
9.83333333e-02	3.00000000e+00
1.00000000e-01	3.00000000e+00
1.01666667e-01	3.00000000e+00
1.03333333e-01	3.00000000e+00
1.05000000e-01	3.00000000e+00
1.06666667e-01	3.00000000e+00
1.08333333e-01	3.00000000e+00
1.10000000e-01	3.00000000e+00
1.11666667e-01	3.00000000e+00
1.13333333e-01	3.00000000e+00
1.15000000e-01	3.00000000e+00
1.16666667e-01	2.99904019e+00
1.18333333e-01	2.98903451e+00
1.20000000e-01	2.97975195e+00
1.21666667e-01	2.97209357e+00
1.23333333e-01	2.96699838e+00
1.25000000e-01	2.96518634e+00
1.26666667e-01	2.96697194e+00
1.28333333e-01	2.97210919e+00
1.30000000e-01	2.97976929e+00
1.31666667e-01	2.98904880e+00
1.33333333e-01	2.99904618e+00
1.35000000e-01	3.00000000e+00
1.36666667e-01	3.00000000e+00
1.38333333e-01	3.00000000e+00
1.40000000e-01	3.00000000e+00
1.41666667e-01	3.00000000e+00
1.43333333e-01	3.00000000e+00
1.45000000e-01	3.00000000e+00
1.46666667e-01	3.00000000e+00
1.48333333e-01	3.00000000e+00
1.50000000e-01	3.00000000e+00
1.51666667e-01	3.00000000e+00
1.53333333e-01	3.00000000e+00
1.55000000e-01	3.00000000e+00
1.56666667e-01	3.00000000e+00
1.58333333e-01	3.00000000e+00
1.60000000e-01	3.00000000e+00
1.61666667e-01	3.00000000e+00
1.63333333e-01	3.00000000e+00
1.65000000e-01	3.00000000e+00
1.66666667e-01	3.00000000e+00
1.68333333e-01	3.00000000e+00
1.70000000e-01	3.00000000e+00
1.71666667e-01	3.00000000e+00
1.73333333e-01	3.00000000e+00
1.75000000e-01	3.00000000e+00
1.76666667e-01	3.00000000e+00
1.78333333e-01	3.00000000e+00
1.80000000e-01	3.00000000e+00
1.81666667e-01	3.00000000e+00
1.83333333e-01	3.00000000e+00
1.85000000e-01	3.00000000e+00
1.86666667e-01	3.00000000e+00
1.88333333e-01	3.00000000e+00
1.90000000e-01	3.00000000e+00
1.91666667e-01	3.00000000e+00
1.93333333e-01	3.00000000e+00
1.95000000e-01	3.00000000e+00
1.96666667e-01	3.00000000e+00
1.98333333e-01	3.00000000e+00
2.00000000e-01	3.00000000e+00
2.01666667e-01	3.00000000e+00
2.03333333e-01	3.00000000e+00
2.05000000e-01	3.00000000e+00
2.06666667e-01	3.00000000e+00
2.08333333e-01	3.00000000e+00
2.10000000e-01	3.00000000e+00
2.11666667e-01	3.00000000e+00
2.13333333e-01	3.00000000e+00
2.15000000e-01	3.00000000e+00
2.16666667e-01	2.99906111e+00
2.18333333e-01	2.98905440e+00
2.20000000e-01	2.97979094e+00
2.21666667e-01	2.97211841e+00
2.23333333e-01	2.96700507e+00
2.25000000e-01	2.96521038e+00
2.26666667e-01	2.96700441e+00
2.28333333e-01	2.97210810e+00
2.30000000e-01	2.97977662e+00
2.31666667e-01	2.98906125e+00
2.33333333e-01	2.99904393e+00
2.35000000e-01	3.00000000e+00
2.36666667e-01	3.00000000e+00
2.38333333e-01	3.00000000e+00
2.40000000e-01	3.00000000e+00
2.41666667e-01	3.00000000e+00
2.43333333e-01	3.00000000e+00
2.45000000e-01	3.00000000e+00
2.46666667e-01	3.00000000e+00
2.48333333e-01	3.00000000e+00
2.50000000e-01	3.00000000e+00
2.51666667e-01	3.00000000e+00
2.53333333e-01	3.00000000e+00
2.55000000e-01	3.00000000e+00
2.56666667e-01	3.00000000e+00
2.58333333e-01	3.00000000e+00
2.60000000e-01	3.00000000e+00
2.61666667e-01	3.00000000e+00
2.63333333e-01	3.00000000e+00
2.65000000e-01	3.00000000e+00
2.66666667e-01	3.00000000e+00
2.68333333e-01	3.00000000e+00
2.70000000e-01	3.00000000e+00
2.71666667e-01	3.00000000e+00
2.73333333e-01	3.00000000e+00
2.75000000e-01	3.00000000e+00
2.76666667e-01	3.00000000e+00
2.78333333e-01	3.00000000e+00
2.80000000e-01	3.00000000e+00
2.81666667e-01	3.00000000e+00
2.83333333e-01	3.00000000e+00
2.85000000e-01	3.00000000e+00
2.86666667e-01	3.00000000e+00
2.88333333e-01	3.00000000e+00
2.90000000e-01	3.00000000e+00
2.91666667e-01	3.00000000e+00
2.93333333e-01	3.00000000e+00
2.95000000e-01	3.00000000e+00
2.96666667e-01	3.00000000e+00
2.98333333e-01	3.00000000e+00
3.00000000e-01	3.00000000e+00
3.01666667e-01	3.00000000e+00
3.03333333e-01	3.00000000e+00
3.05000000e-01	3.00000000e+00
3.06666667e-01	3.00000000e+00
3.08333333e-01	3.00000000e+00
3.10000000e-01	3.00000000e+00
3.11666667e-01	3.00000000e+00
3.13333333e-01	3.00000000e+00
3.15000000e-01	3.00000000e+00
3.16666667e-01	2.99905186e+00
3.18333333e-01	2.98904838e+00
3.20000000e-01	2.97976742e+00
3.21666667e-01	2.97211797e+00
3.23333333e-01	2.96699811e+00
3.25000000e-01	2.96518476e+00
3.26666667e-01	2.96699949e+00
3.28333333e-01	2.97211801e+00
3.30000000e-01	2.97977147e+00
3.31666667e-01	2.98903777e+00
3.33333333e-01	2.99905041e+00
3.35000000e-01	3.00000000e+00
3.36666667e-01	3.00000000e+00
3.38333333e-01	3.00000000e+00
3.40000000e-01	3.00000000e+00
3.41666667e-01	3.00000000e+00
3.43333333e-01	3.00000000e+00
3.45000000e-01	3.00000000e+00
3.46666667e-01	3.00000000e+00
3.48333333e-01	3.00000000e+00
3.50000000e-01	3.00000000e+00
3.51666667e-01	3.00000000e+00
3.53333333e-01	3.00000000e+00
3.55000000e-01	3.00000000e+00
3.56666667e-01	3.00000000e+00
3.58333333e-01	3.00000000e+00
3.60000000e-01	3.00000000e+00
3.61666667e-01	3.00000000e+00
3.63333333e-01	3.00000000e+00
3.65000000e-01	3.00000000e+00
3.66666667e-01	3.00000000e+00
3.68333333e-01	3.00000000e+00
3.70000000e-01	3.00000000e+00
3.71666667e-01	3.00000000e+00
3.73333333e-01	3.00000000e+00
3.75000000e-01	3.00000000e+00
3.76666667e-01	3.00000000e+00
3.78333333e-01	3.00000000e+00
3.80000000e-01	3.00000000e+00
3.81666667e-01	3.00000000e+00
3.83333333e-01	3.00000000e+00
3.85000000e-01	3.00000000e+00
3.86666667e-01	3.00000000e+00
3.88333333e-01	3.00000000e+00
3.90000000e-01	3.00000000e+00
3.91666667e-01	3.00000000e+00
3.93333333e-01	3.00000000e+00
3.95000000e-01	3.00000000e+00
3.96666667e-01	3.00000000e+00
3.98333333e-01	3.00000000e+00
4.00000000e-01	3.00000000e+00
4.01666667e-01	3.00000000e+00
4.03333333e-01	3.00000000e+00
4.05000000e-01	3.00000000e+00
4.06666667e-01	3.00000000e+00
4.08333333e-01	3.00000000e+00
4.10000000e-01	3.00000000e+00
4.11666667e-01	3.00000000e+00
4.13333333e-01	3.00000000e+00
4.15000000e-01	3.00000000e+00
4.16666667e-01	2.99905420e+00
4.18333333e-01	2.98903632e+00
4.20000000e-01	2.97976443e+00
4.21666667e-01	2.97211304e+00
4.23333333e-01	2.96699482e+00
4.25000000e-01	2.96519913e+00
4.26666667e-01	2.96700444e+00
4.28333333e-01	2.97209566e+00
4.30000000e-01	2.97976790e+00
4.31666667e-01	2.98902159e+00
4.33333333e-01	2.99905718e+00
4.35000000e-01	3.00000000e+00
4.36666667e-01	3.00000000e+00
4.38333333e-01	3.00000000e+00
4.40000000e-01	3.00000000e+00
4.41666667e-01	3.00000000e+00
4.43333333e-01	3.00000000e+00
4.45000000e-01	3.00000000e+00
4.46666667e-01	3.00000000e+00
4.48333333e-01	3.00000000e+00
4.50000000e-01	3.00000000e+00
4.51666667e-01	3.00000000e+00
4.53333333e-01	3.00000000e+00
4.55000000e-01	3.00000000e+00
4.56666667e-01	3.00000000e+00
4.58333333e-01	3.00000000e+00
4.60000000e-01	3.00000000e+00
4.61666667e-01	3.00000000e+00
4.63333333e-01	3.00000000e+00
4.65000000e-01	3.00000000e+00
4.66666667e-01	3.00000000e+00
4.68333333e-01	3.00000000e+00
4.70000000e-01	3.00000000e+00
4.71666667e-01	3.00000000e+00
4.73333333e-01	3.00000000e+00
4.75000000e-01	3.00000000e+00
4.76666667e-01	3.00000000e+00
4.78333333e-01	3.00000000e+00
4.80000000e-01	3.00000000e+00
4.81666667e-01	3.00000000e+00
4.83333333e-01	3.00000000e+00
4.85000000e-01	3.00000000e+00
4.86666667e-01	3.00000000e+00
4.88333333e-01	3.00000000e+00
4.90000000e-01	3.00000000e+00
4.91666667e-01	3.00000000e+00
4.93333333e-01	3.00000000e+00
4.95000000e-01	3.00000000e+00
4.96666667e-01	3.00000000e+00
4.98333333e-01	3.00000000e+00
5.00000000e-01	3.00000000e+00
5.01666667e-01	3.00000000e+00
5.03333333e-01	3.00000000e+00
5.05000000e-01	3.00000000e+00
5.06666667e-01	3.00000000e+00
5.08333333e-01	3.00000000e+00
5.10000000e-01	3.00000000e+00
5.11666667e-01	3.00000000e+00
5.13333333e-01	3.00000000e+00
5.15000000e-01	3.00000000e+00
5.16666667e-01	2.99905404e+00
5.18333333e-01	2.98904792e+00
5.20000000e-01	2.97978104e+00
5.21666667e-01	2.97211437e+00
5.23333333e-01	2.96700004e+00
5.25000000e-01	2.96519906e+00
5.26666667e-01	2.96700269e+00
5.28333333e-01	2.97211805e+00
5.30000000e-01	2.97978327e+00
5.31666667e-01	2.98904968e+00
5.33333333e-01	2.99905206e+00
5.35000000e-01	3.00000000e+00
5.36666667e-01	3.00000000e+00
5.38333333e-01	3.00000000e+00
5.40000000e-01	3.00000000e+00
5.41666667e-01	3.00000000e+00
5.43333333e-01	3.00000000e+00
5.45000000e-01	3.00000000e+00
5.46666667e-01	5.41097054e-01
5.48333333e-01	5.26772209e-01
5.50000000e-01	5.37801384e-01
5.51666667e-01	4.90700535e-01
5.53333333e-01	3.00000000e+00
5.55000000e-01	3.00000000e+00
5.56666667e-01	3.00000000e+00
5.58333333e-01	3.00000000e+00
5.60000000e-01	3.00000000e+00
5.61666667e-01	3.00000000e+00
5.63333333e-01	3.00000000e+00
5.65000000e-01	3.00000000e+00
5.66666667e-01	3.00000000e+00
5.68333333e-01	3.00000000e+00
5.70000000e-01	3.00000000e+00
5.71666667e-01	3.00000000e+00
5.73333333e-01	3.00000000e+00
5.75000000e-01	3.00000000e+00
5.76666667e-01	3.00000000e+00
5.78333333e-01	3.00000000e+00
5.80000000e-01	3.00000000e+00
5.81666667e-01	3.00000000e+00
5.83333333e-01	3.00000000e+00
5.85000000e-01	3.00000000e+00
5.86666667e-01	3.00000000e+00
5.88333333e-01	3.00000000e+00
5.90000000e-01	3.00000000e+00
5.91666667e-01	3.00000000e+00
5.93333333e-01	3.00000000e+00
5.95000000e-01	3.00000000e+00
5.96666667e-01	3.00000000e+00
5.98333333e-01	3.00000000e+00
6.00000000e-01	3.00000000e+00
6.01666667e-01	3.00000000e+00
6.03333333e-01	3.00000000e+00
6.05000000e-01	3.00000000e+00
6.06666667e-01	3.00000000e+00
6.08333333e-01	3.00000000e+00
6.10000000e-01	3.00000000e+00
6.11666667e-01	3.00000000e+00
6.13333333e-01	3.00000000e+00
6.15000000e-01	3.00000000e+00
6.16666667e-01	3.00000000e+00
6.18333333e-01	3.00000000e+00
6.20000000e-01	3.00000000e+00
6.21666667e-01	3.00000000e+00
6.23333333e-01	3.00000000e+00
6.25000000e-01	3.00000000e+00
6.26666667e-01	3.00000000e+00
6.28333333e-01	3.00000000e+00
6.30000000e-01	3.00000000e+00
6.31666667e-01	3.00000000e+00
6.33333333e-01	3.00000000e+00
6.35000000e-01	3.00000000e+00
6.36666667e-01	3.00000000e+00
6.38333333e-01	3.00000000e+00
6.40000000e-01	3.00000000e+00
6.41666667e-01	3.00000000e+00
6.43333333e-01	3.00000000e+00
6.45000000e-01	3.00000000e+00
6.46666667e-01	3.00000000e+00
6.48333333e-01	3.00000000e+00
6.50000000e-01	3.00000000e+00
6.51666667e-01	3.00000000e+00
6.53333333e-01	3.00000000e+00
6.55000000e-01	3.00000000e+00
6.56666667e-01	3.00000000e+00
6.58333333e-01	3.00000000e+00
6.60000000e-01	3.00000000e+00
6.61666667e-01	3.00000000e+00
6.63333333e-01	3.00000000e+00
6.65000000e-01	3.00000000e+00
6.66666667e-01	3.00000000e+00
6.68333333e-01	3.00000000e+00
6.70000000e-01	3.00000000e+00
6.71666667e-01	3.00000000e+00
6.73333333e-01	3.00000000e+00
6.75000000e-01	3.00000000e+00
6.76666667e-01	3.00000000e+00
6.78333333e-01	3.00000000e+00
6.80000000e-01	3.00000000e+00
6.81666667e-01	3.00000000e+00
6.83333333e-01	3.00000000e+00
6.85000000e-01	3.00000000e+00
6.86666667e-01	3.00000000e+00
6.88333333e-01	3.00000000e+00
6.90000000e-01	3.00000000e+00
6.91666667e-01	3.00000000e+00
6.93333333e-01	3.00000000e+00
6.95000000e-01	3.00000000e+00
6.96666667e-01	3.00000000e+00
6.98333333e-01	3.00000000e+00
7.00000000e-01	3.00000000e+00
7.01666667e-01	3.00000000e+00
7.03333333e-01	3.00000000e+00
7.05000000e-01	3.00000000e+00
7.06666667e-01	3.00000000e+00
7.08333333e-01	3.00000000e+00
7.10000000e-01	3.00000000e+00
7.11666667e-01	3.00000000e+00
7.13333333e-01	3.00000000e+00
7.15000000e-01	3.00000000e+00
7.16666667e-01	3.00000000e+00
7.18333333e-01	3.00000000e+00
7.20000000e-01	3.00000000e+00
7.21666667e-01	3.00000000e+00
7.23333333e-01	3.00000000e+00
7.25000000e-01	3.00000000e+00
7.26666667e-01	3.00000000e+00
7.28333333e-01	3.00000000e+00
7.30000000e-01	3.00000000e+00
7.31666667e-01	3.00000000e+00
7.33333333e-01	3.00000000e+00
7.35000000e-01	3.00000000e+00
7.36666667e-01	3.00000000e+00
7.38333333e-01	3.00000000e+00
7.40000000e-01	3.00000000e+00
7.41666667e-01	3.00000000e+00
7.43333333e-01	3.00000000e+00
7.45000000e-01	3.00000000e+00
7.46666667e-01	3.00000000e+00
7.48333333e-01	3.00000000e+00
7.50000000e-01	3.00000000e+00
7.51666667e-01	3.00000000e+00
7.53333333e-01	3.00000000e+00
7.55000000e-01	3.00000000e+00
7.56666667e-01	3.00000000e+00
7.58333333e-01	3.00000000e+00
7.60000000e-01	3.00000000e+00
7.61666667e-01	3.00000000e+00
7.63333333e-01	3.00000000e+00
7.65000000e-01	3.00000000e+00
7.66666667e-01	3.00000000e+00
7.68333333e-01	3.00000000e+00
7.70000000e-01	3.00000000e+00
7.71666667e-01	3.00000000e+00
7.73333333e-01	3.00000000e+00
7.75000000e-01	3.00000000e+00
7.76666667e-01	3.00000000e+00
7.78333333e-01	3.00000000e+00
7.80000000e-01	3.00000000e+00
7.81666667e-01	3.00000000e+00
7.83333333e-01	3.00000000e+00
7.85000000e-01	3.00000000e+00
7.86666667e-01	3.00000000e+00
7.88333333e-01	3.00000000e+00
7.90000000e-01	3.00000000e+00
7.91666667e-01	3.00000000e+00
7.93333333e-01	3.00000000e+00
7.95000000e-01	3.00000000e+00
7.96666667e-01	3.00000000e+00
7.98333333e-01	3.00000000e+00
8.00000000e-01	3.00000000e+00
8.01666667e-01	3.00000000e+00
8.03333333e-01	3.00000000e+00
8.05000000e-01	3.00000000e+00
8.06666667e-01	3.00000000e+00
8.08333333e-01	3.00000000e+00
8.10000000e-01	3.00000000e+00
8.11666667e-01	3.00000000e+00
8.13333333e-01	3.00000000e+00
8.15000000e-01	3.00000000e+00
8.16666667e-01	3.00000000e+00
8.18333333e-01	3.00000000e+00
8.20000000e-01	3.00000000e+00
8.21666667e-01	3.00000000e+00
8.23333333e-01	3.00000000e+00
8.25000000e-01	3.00000000e+00
8.26666667e-01	3.00000000e+00
8.28333333e-01	3.00000000e+00
8.30000000e-01	3.00000000e+00
8.31666667e-01	3.00000000e+00
8.33333333e-01	3.00000000e+00
8.35000000e-01	3.00000000e+00
8.36666667e-01	3.00000000e+00
8.38333333e-01	3.00000000e+00
8.40000000e-01	3.00000000e+00
8.41666667e-01	3.00000000e+00
8.43333333e-01	3.00000000e+00
8.45000000e-01	3.00000000e+00
8.46666667e-01	3.00000000e+00
8.48333333e-01	3.00000000e+00
8.50000000e-01	3.00000000e+00
8.51666667e-01	3.00000000e+00
8.53333333e-01	3.00000000e+00
8.55000000e-01	3.00000000e+00
8.56666667e-01	3.00000000e+00
8.58333333e-01	3.00000000e+00
8.60000000e-01	3.00000000e+00
8.61666667e-01	3.00000000e+00
8.63333333e-01	3.00000000e+00
8.65000000e-01	3.00000000e+00
8.66666667e-01	3.00000000e+00
8.68333333e-01	3.00000000e+00
8.70000000e-01	3.00000000e+00
8.71666667e-01	3.00000000e+00
8.73333333e-01	3.00000000e+00
8.75000000e-01	3.00000000e+00
8.76666667e-01	3.00000000e+00
8.78333333e-01	3.00000000e+00
8.80000000e-01	3.00000000e+00
8.81666667e-01	3.00000000e+00
8.83333333e-01	3.00000000e+00
8.85000000e-01	3.00000000e+00
8.86666667e-01	3.00000000e+00
8.88333333e-01	3.00000000e+00
8.90000000e-01	3.00000000e+00
8.91666667e-01	3.00000000e+00
8.93333333e-01	3.00000000e+00
8.95000000e-01	3.00000000e+00
8.96666667e-01	3.00000000e+00
8.98333333e-01	3.00000000e+00
9.00000000e-01	3.00000000e+00
9.01666667e-01	3.00000000e+00
9.03333333e-01	3.00000000e+00
9.05000000e-01	3.00000000e+00
9.06666667e-01	3.00000000e+00
9.08333333e-01	3.00000000e+00
9.10000000e-01	3.00000000e+00
9.11666667e-01	3.00000000e+00
9.13333333e-01	3.00000000e+00
9.15000000e-01	3.00000000e+00
9.16666667e-01	3.00000000e+00
9.18333333e-01	3.00000000e+00
9.20000000e-01	3.00000000e+00
9.21666667e-01	3.00000000e+00
9.23333333e-01	3.00000000e+00
9.25000000e-01	3.00000000e+00
9.26666667e-01	3.00000000e+00
9.28333333e-01	3.00000000e+00
9.30000000e-01	3.00000000e+00
9.31666667e-01	3.00000000e+00
9.33333333e-01	3.00000000e+00
9.35000000e-01	3.00000000e+00
9.36666667e-01	3.00000000e+00
9.38333333e-01	3.00000000e+00
9.40000000e-01	3.00000000e+00
9.41666667e-01	3.00000000e+00
9.43333333e-01	3.00000000e+00
9.45000000e-01	3.00000000e+00
9.46666667e-01	3.00000000e+00
9.48333333e-01	3.00000000e+00
9.50000000e-01	3.00000000e+00
9.51666667e-01	3.00000000e+00
9.53333333e-01	3.00000000e+00
9.55000000e-01	3.00000000e+00
9.56666667e-01	3.00000000e+00
9.58333333e-01	3.00000000e+00
9.60000000e-01	3.00000000e+00
9.61666667e-01	3.00000000e+00
9.63333333e-01	3.00000000e+00
9.65000000e-01	3.00000000e+00
9.66666667e-01	3.00000000e+00
9.68333333e-01	3.00000000e+00
9.70000000e-01	3.00000000e+00
9.71666667e-01	3.00000000e+00
9.73333333e-01	3.00000000e+00
9.75000000e-01	3.00000000e+00
9.76666667e-01	3.00000000e+00
9.78333333e-01	3.00000000e+00
9.80000000e-01	3.00000000e+00
9.81666667e-01	3.00000000e+00
9.83333333e-01	3.00000000e+00
9.85000000e-01	3.00000000e+00
9.86666667e-01	3.00000000e+00
9.88333333e-01	3.00000000e+00
9.90000000e-01	3.00000000e+00
9.91666667e-01	3.00000000e+00
9.93333333e-01	3.00000000e+00
9.95000000e-01	3.00000000e+00
9.96666667e-01	3.00000000e+00
9.98333333e-01	3.00000000e+00
1.00000000e+00	3.00000000e+00


==> figure/1d_tau_2_halton.txt <==
-9.99881113e-01 3
-4.10037363e-01 3
-4.09915292e-01 0.620236
-4.09793222e-01 0.850208
-4.09671152e-01 0.881962
-4.09549081e-01 0.419622
-4.09427011e-01 0.392724
-4.09304941e-01 0.358535
-4.09243906e-01 0.569622
-4.09182870e-01 0.583261
-4.09060800e-01 0.56276
-4.08938730e-01 0.415108
-4.08816659e-01 0.334419
-4.08755624e-01 0.347684
-4.08694589e-01 0.357221
-4.08572519e-01 0.722883
-4.08450448e-01 0.531691
-4.08328378e-01 0.604261
-4.08267343e-01 0.545044
-4.08206308e-01 0.548854
-4.08084238e-01 0.54357
-4.07962167e-01 0.602611
-4.07840097e-01 0.701578
-4.07779062e-01 0.70037
-4.07718027e-01 0.537861
-4.07595956e-01 0.554685
-4.07473886e-01 0.704131
-4.07351816e-01 0.828813
-4.07290781e-01 0.793045
-4.07229745e-01 0.810137
-4.07107675e-01 0.873602
-4.06985605e-01 0.92936
-4.06863534e-01 0.750878
-4.06802499e-01 0.723383
-4.06741464e-01 0.739309
-4.06619394e-01 0.815344
-4.06497323e-01 0.829867
-4.06375253e-01 0.788359
-4.06314218e-01 0.799666
-4.06253183e-01 0.817005
-4.06131113e-01 0.773771
-4.06009042e-01 0.89111
-4.05886972e-01 0.797492
-4.05764902e-01 0.948216
-4.05642831e-01 0.850019
-4.05520761e-01 0.908898
-4.05398691e-01 0.813814
-4.05337656e-01 0.764805
-4.05276620e-01 0.778738
-4.05154550e-01 0.916938
-4.05032480e-01 0.813409
-4.04910409e-01 0.646996
-4.04849374e-01 0.645519
-4.04788339e-01 0.654054
-4.04666269e-01 0.642434
-4.04544198e-01 0.756744
-4.04422128e-01 0.849066
-4.04361093e-01 0.830012
-4.04300058e-01 0.64416
-4.04177988e-01 0.841686
-4.04055917e-01 0.740522
-4.03933847e-01 0.654899
-4.03872812e-01 0.651509
-4.03811777e-01 0.661704
-4.03689706e-01 0.831473
-4.03567636e-01 0.773826
-4.03445566e-01 0.803514
-4.03384531e-01 0.801344
-4.03323495e-01 0.659327
-4.03201425e-01 0.657009
-4.03079355e-01 0.768477
-4.02957284e-01 0.751623
-4.02896249e-01 0.749042
-4.02835214e-01 0.840631
-4.02713144e-01 0.670817
-4.02591073e-01 0.695162
-4.02469003e-01 0.700701
-4.02407968e-01 0.704962
-4.02346933e-01 0.744157
-4.02224863e-01 0.703024
-4.02102792e-01 0.699891
-4.01980722e-01 0.776878
-4.01858652e-01 0.677994
-4.01736581e-01 0.68778
-4.01614511e-01 0.627289
-4.01492441e-01 0.844744
-4.01431406e-01 0.846962
-4.01370370e-01 0.75747
-4.01248300e-01 0.689293
-4.01126230e-01 0.681065
-4.01004159e-01 0.700746
-4.00943124e-01 0.724538
-4.00882089e-01 0.762162
-4.00760019e-01 0.789326
-4.00637948e-01 0.861967
-4.00515878e-01 0.685076
-4.00454843e-01 0.638474
-4.00393808e-01 0.692361
-4.00271738e-01 0.744529
-4.00149667e-01 0.71858
-4.00027597e-01 0.730947
-3.99966562e-01 0.681189
-3.99905527e-01 0.684949
-3.99783456e-01 0.680519
-3.99661386e-01 0.717856
-3.99539316e-01 0.659774
-3.99478281e-01 0.606341
-3.99417245e-01 0.652878
-3.99295175e-01 0.838735
-3.99173105e-01 0.76614
-3.99051034e-01 0.759444
-3.98989999e-01 0.73339
-3.98928964e-01 0.685273
-3.98806894e-01 0.664551
-3.98684823e-01 0.750168
-3.98562753e-01 0.739755
-3.98501718e-01 0.738941
-3.98440683e-01 0.828456
-3.98318613e-01 0.616211
-3.98196542e-01 0.67703
-3.98074472e-01 0.675651
-3.97952402e-01 0.776744
-3.97830331e-01 0.698773
-3.97708261e-01 0.709835
-3.97586191e-01 0.751267
-3.97525156e-01 0.748287
-3.97464120e-01 0.648054
-3.97342050e-01 0.661771
-3.97219980e-01 0.637148
-3.97097909e-01 0.813562
-3.97036874e-01 0.817127
-3.96975839e-01 0.724374
-3.96853769e-01 0.663135
-3.96731698e-01 0.639021
-3.96609628e-01 0.641296
-3.96548593e-01 0.789826
-3.96487558e-01 0.792428
-3.96365488e-01 0.762689
-3.96243417e-01 0.656393
-3.96121347e-01 0.653607
-3.96060312e-01 0.69851
-3.95999277e-01 0.702561
-3.95877206e-01 0.807251
-3.95755136e-01 0.827713
-3.95633066e-01 0.836628
-3.95572031e-01 0.841014
-3.95510995e-01 0.648626
-3.95388925e-01 0.649966
-3.95266855e-01 0.735171
-3.95144784e-01 0.84399
-3.95083749e-01 0.848305
-3.95022714e-01 0.836958
-3.94900644e-01 0.951579
-3.94778573e-01 0.934721
-3.94656503e-01 0.831326
-3.94595468e-01 0.830992
-3.94534433e-01 0.762198
-3.94412363e-01 0.741102
-3.94290292e-01 0.943919
-3.94168222e-01 0.881804
-3.94046152e-01 0.862681
-3.93924081e-01 0.785012
-3.93802011e-01 0.758265
-3.93679941e-01 0.839952
-3.93618906e-01 0.839789
-3.93557870e-01 0.82042
-3.93435800e-01 0.902123
-3.93313730e-01 0.713813
-3.93191659e-01 0.76542
-3.93130624e-01 0.765258
-3.93069589e-01 0.762096
-3.92947519e-01 0.856462
-3.92825448e-01 0.784886
-3.92703378e-01 0.804902
-3.92642343e-01 0.813528
-3.92581308e-01 0.837542
-3.92459238e-01 0.454536
-3.92337167e-01 0.638976
-3.92215097e-01 0.502593
-3.92154062e-01 0.473756
-3.92093027e-01 0.474749
-3.91970956e-01 0.539878
-3.91848886e-01 0.49334
-3.91726816e-01 0.480264
-3.91665781e-01 0.481212
-3.91604745e-01 0.47465
-3.91482675e-01 0.62097
-3.91360605e-01 0.598302
-3.91238534e-01 0.66374
-3.91177499e-01 0.66469
-3.91116464e-01 0.287754
-3.90994394e-01 0.275954
-3.90872323e-01 0.408251
-3.90750253e-01 0.509055
-3.90689218e-01 0.510049
-3.90628183e-01 0.515813
-3.90506113e-01 0.325353
-3.90384042e-01 0.322295
-3.90261972e-01 0.686583
-3.90139902e-01 0.834078
-3.90017831e-01 0.812504
-3.89895761e-01 3
-3.59866464e-01 3
-3.59744394e-01 1.80052
-3.59622323e-01 1.28557
-3.59500253e-01 1.44462
-3.59439218e-01 1.8471
-3.59378183e-01 1.89149
-3.59256113e-01 1.29814
-3.59134042e-01 1.41002
-3.59011972e-01 1.68015
-3.58889902e-01 1.59293
-3.58767831e-01 1.88739
-3.58645761e-01 1.53433
-3.58523691e-01 1.77625
-3.58462656e-01 1.62521
-3.58401620e-01 1.66221
-3.58279550e-01 1.44974
-3.58157480e-01 1.77633
-3.58035409e-01 1.54181
-3.57974374e-01 1.98117
-3.57913339e-01 2.02647
-3.57791269e-01 1.88536
-3.57669198e-01 2.16193
-3.57547128e-01 1.94962
-3.57486093e-01 1.91999
-3.57425058e-01 2.21729
-3.57302988e-01 1.83409
-3.57180917e-01 1.64184
-3.57058847e-01 1.8632
-3.56997812e-01 1.86645
-3.56936777e-01 1.98805
-3.56814706e-01 1.59019
-3.56692636e-01 2.01677
-3.56570566e-01 1.70927
-3.56509531e-01 1.63524
-3.56448495e-01 1.66128
-3.56326425e-01 1.97744
-3.56204355e-01 1.88302
-3.56082284e-01 1.83558
-3.56021249e-01 2.02982
-3.55960214e-01 2.06534
-3.55838144e-01 1.76927
-3.55716073e-01 2.19493
-3.55594003e-01 2.24803
-3.55532968e-01 1.9731
-3.55471933e-01 2.02013
-3.55349863e-01 2.06715
-3.55227792e-01 2.06934
-3.55105722e-01 2.32874
-3.54983652e-01 2.49755
-3.54861581e-01 2.24921
-3.54739511e-01 2.24288
-3.54617441e-01 1.9799
-3.54556406e-01 2.28765
-3.54495370e-01 2.33756
-3.54373300e-01 2.30013
-3.54251230e-01 2.34604
-3.54129159e-01 2.23443
-3.54068124e-01 2.01037
-3.54007089e-01 2.05052
-3.53885019e-01 2.33196
-3.53762948e-01 2.40506
-3.53640878e-01 2.14075
-3.53579843e-01 2.4114
-3.53518808e-01 2.45335
-3.53396738e-01 2.01642
-3.53274667e-01 2.24002
-3.53152597e-01 1.96358
-3.53091562e-01 1.95783
-3.53030527e-01 2.34616
-3.52908456e-01 2.1389
-3.52786386e-01 1.92797
-3.52664316e-01 2.03651
-3.52603281e-01 2.44527
-3.52542245e-01 2.48854
-3.52420175e-01 2.20004
-3.52298105e-01 2.33689
-3.52176034e-01 2.18164
-3.52114999e-01 1.94371
-3.52053964e-01 1.9767
-3.51931894e-01 2.2164
-3.51809823e-01 1.90645
-3.51687753e-01 2.19231
-3.51626718e-01 1.98101
-3.51565683e-01 2.01302
-3.51443613e-01 1.81703
-3.51321542e-01 2.13244
-3.51199472e-01 1.79019
-3.51138437e-01 2.09541
-3.51077402e-01 2.11332
-3.50955331e-01 1.7967
-3.50833261e-01 1.51559
-3.50711191e-01 1.7721
-3.50650156e-01 1.4564
-3.50589120e-01 1.53803
-3.50467050e-01 1.84156
-3.50344980e-01 1.67323
-3.50222909e-01 1.59376
-3.50161874e-01 1.83874
-3.50100839e-01 1.81835
-3.49978769e-01 1.732
-3.49856698e-01 2.04567
-3.49734628e-01 1.6429
-3.49673593e-01 1.43582
-3.49612558e-01 1.37041
-3.49490488e-01 1.60979
-3.49368417e-01 1.46231
-3.49246347e-01 1.80682
-3.49185312e-01 1.73712
-3.49124277e-01 1.70982
-3.49002206e-01 1.59273
-3.48880136e-01 1.90253
-3.48758066e-01 2.00805
-3.48697031e-01 1.87222
-3.48635995e-01 1.89264
-3.48513925e-01 1.97442
-3.48391855e-01 1.73795
-3.48269784e-01 2.08326
-3.48208749e-01 2.148
-3.48147714e-01 2.19957
-3.48025644e-01 1.95499
-3.47903573e-01 2.06933
-3.47781503e-01 1.96285
-3.47720468e-01 2.31407
-3.47659433e-01 2.36407
-3.47537363e-01 2.40779
-3.47415292e-01 2.21613
-3.47293222e-01 2.44278
-3.47171152e-01 2.08163
-3.47049081e-01 2.25806
-3.46927011e-01 2.27573
-3.46804941e-01 2.03617
-3.46743906e-01 2.3053
-3.46682870e-01 2.35945
-3.46560800e-01 2.15589
-3.46438730e-01 2.31702
-3.46316659e-01 2.41089
-3.46255624e-01 2.16864
-3.46194589e-01 2.2098
-3.46072519e-01 2.40052
-3.45950448e-01 2.03375
-3.45828378e-01 2.00812
-3.45767343e-01 2.32193
-3.45706308e-01 2.37278
-3.45584238e-01 2.00375
-3.45462167e-01 2.31725
-3.45340097e-01 2.01995
-3.45279062e-01 2.01934
-3.45218027e-01 2.36929
-3.45095956e-01 2.46966
-3.44973886e-01 2.24261
-3.44851816e-01 2.49397
-3.44790781e-01 2.21087
-3.44729745e-01 2.2561
-3.44607675e-01 2.01808
-3.44485605e-01 2.22802
-3.44363534e-01 1.88843
-3.44302499e-01 2.24618
-3.44241464e-01 2.29196
-3.44119394e-01 2.02934
-3.43997323e-01 1.85167
-3.43875253e-01 2.05624
-3.43814218e-01 1.86675
-3.43753183e-01 1.89367
-3.43631113e-01 2.21103
-3.43509042e-01 1.90506
-3.43386972e-01 1.61176
-3.43264902e-01 1.8712
-3.43142831e-01 1.9857
-3.43020761e-01 2.02486
-3.42898691e-01 1.83917
-3.42837656e-01 1.65129
-3.42776620e-01 1.67323
-3.42654550e-01 2.06677
-3.42532480e-01 2.18947
-3.42410409e-01 1.98196
-3.42349374e-01 2.01508
-3.42288339e-01 2.04629
-3.42166269e-01 1.67709
-3.42044198e-01 1.88008
-3.41922128e-01 1.62934
-3.41861093e-01 1.58361
-3.41800058e-01 1.6421
-3.41677988e-01 1.6118
-3.41555917e-01 1.36118
-3.41433847e-01 1.71474
-3.41372812e-01 1.71101
-3.41311777e-01 1.75379
-3.41189706e-01 1.59179
-3.41067636e-01 1.80053
-3.40945566e-01 1.56984
-3.40884531e-01 1.56646
-3.40823495e-01 1.65221
-3.40701425e-01 1.48099
-3.40579355e-01 1.35155
-3.40457284e-01 1.9971
-3.40396249e-01 1.99572
-3.40335214e-01 1.40455
-3.40213144e-01 1.64419
-3.40091073e-01 2.1919
-3.39969003e-01 3
-2.60012948e-01 3
-2.59890878e-01 2.12046
-2.59829843e-01 2.14232
-2.59768808e-01 1.6479
-2.59646738e-01 1.58892
-2.59524667e-01 2.24709
-2.59402597e-01 1.59851
-2.59341562e-01 1.8232
-2.59280527e-01 1.82213
-2.59158456e-01 1.84533
-2.59036386e-01 1.90715
-2.58914316e-01 2.2915
-2.58853281e-01 2.29019
-2.58792245e-01 1.92784
-2.58670175e-01 2.18373
-2.58548105e-01 2.09872
-2.58426034e-01 1.88064
-2.58364999e-01 1.87907
-2.58303964e-01 2.19459
-2.58181894e-01 2.1217
-2.58059823e-01 2.24281
-2.57937753e-01 2.2263
-2.57876718e-01 2.22459
-2.57815683e-01 2.03917
-2.57693613e-01 2.19886
-2.57571542e-01 2.27038
-2.57449472e-01 2.48726
-2.57327402e-01 2.19196
-2.57205331e-01 1.81819
-2.57083261e-01 1.98289
-2.56961191e-01 2.04144
-2.56900156e-01 2.03889
-2.56839120e-01 1.81828
-2.56717050e-01 1.97371
-2.56594980e-01 1.79869
-2.56472909e-01 2.07089
-2.56411874e-01 2.06661
-2.56350839e-01 1.98129
-2.56228769e-01 1.79205
-2.56106698e-01 2.02073
-2.55984628e-01 1.71308
-2.55923593e-01 1.72712
-2.55862558e-01 1.79776
-2.55740488e-01 1.88618
-2.55618417e-01 1.60997
-2.55496347e-01 1.88775
-2.55435312e-01 1.68844
-2.55374277e-01 1.68423
-2.55252206e-01 1.84629
-2.55130136e-01 2.18209
-2.55008066e-01 1.91408
-2.54947031e-01 1.91291
-2.54885995e-01 2.14284
-2.54763925e-01 1.80937
-2.54641855e-01 1.62411
-2.54519784e-01 1.92314
-2.54458749e-01 1.92542
-2.54397714e-01 1.62925
-2.54275644e-01 1.90342
-2.54153573e-01 1.66696
-2.54031503e-01 1.59312
-2.53970468e-01 1.59915
-2.53909433e-01 1.98602
-2.53787363e-01 1.69278
-2.53665292e-01 2.07565
-2.53543222e-01 1.96923
-2.53421152e-01 1.68652
-2.53299081e-01 1.96876
-2.53177011e-01 1.8813
-2.53054941e-01 2.09755
-2.52993906e-01 2.09546
-2.52932870e-01 2.02546
-2.52810800e-01 1.81992
-2.52688730e-01 2.05931
-2.52566659e-01 2.12884
-2.52505624e-01 2.12935
-2.52444589e-01 2.3376
-2.52322519e-01 2.04105
-2.52200448e-01 1.68404
-2.52078378e-01 1.88335
-2.52017343e-01 1.90589
-2.51956308e-01 1.91456
-2.51834238e-01 1.71475
-2.51712167e-01 2.13904
-2.51590097e-01 1.9348
-2.51529062e-01 1.8492
-2.51468027e-01 1.86455
-2.51345956e-01 2.11363
-2.51223886e-01 1.96574
-2.51101816e-01 2.27691
-2.51040781e-01 2.28129
-2.50979745e-01 1.99927
-2.50857675e-01 2.10709
-2.50735605e-01 2.25064
-2.50613534e-01 1.96158
-2.50552499e-01 2.0128
-2.50491464e-01 2.24517
-2.50369394e-01 2.03566
-2.50247323e-01 2.22962
-2.50125253e-01 2.51443
-2.50064218e-01 2.34811
-2.50003183e-01 2.2108
-2.49881113e-01 2.39123
-2.49759042e-01 2.12347
-2.49636972e-01 1.95586
-2.49514902e-01 2.25279
-2.49392831e-01 1.93901
-2.49270761e-01 2.17016
-2.49148691e-01 2.00913
-2.49087656e-01 1.98283
-2.49026620e-01 1.91872
-2.48904550e-01 2.21007
-2.48782480e-01 2.17391
-2.48660409e-01 2.32752
-2.48599374e-01 2.30008
-2.48538339e-01 2.16078
-2.48416269e-01 1.78952
-2.48294198e-01 1.92566
-2.48172128e-01 1.9075
-2.48111093e-01 2.16763
-2.48050058e-01 2.16209
-2.47927988e-01 1.90009
-2.47805917e-01 1.80274
-2.47683847e-01 1.86127
-2.47622812e-01 2.2606
-2.47561777e-01 2.26051
-2.47439706e-01 2.3348
-2.47317636e-01 2.0878
-2.47195566e-01 1.82994
-2.47134531e-01 1.83024
-2.47073495e-01 1.98775
-2.46951425e-01 1.87417
-2.46829355e-01 1.73296
-2.46707284e-01 2.02233
-2.46646249e-01 2.02268
-2.46585214e-01 1.66888
-2.46463144e-01 1.93222
-2.46341073e-01 2.07315
-2.46219003e-01 1.754
-2.46157968e-01 1.74888
-2.46096933e-01 1.97608
-2.45974863e-01 1.68035
-2.45852792e-01 1.78379
-2.45730722e-01 1.93991
-2.45608652e-01 1.62517
-2.45486581e-01 1.9074
-2.45364511e-01 1.70568
-2.45242441e-01 1.93879
-2.45181406e-01 1.93892
-2.45120370e-01 2.20517
-2.44998300e-01 1.90519
-2.44876230e-01 2.16593
-2.44754159e-01 1.81558
-2.44693124e-01 1.81888
-2.44632089e-01 1.59279
-2.44510019e-01 1.85413
-2.44387948e-01 1.55774
-2.44265878e-01 1.86375
-2.44204843e-01 1.66363
-2.44143808e-01 1.67092
-2.44021738e-01 1.61042
-2.43899667e-01 1.93225
-2.43777597e-01 2.13231
-2.43716562e-01 1.85411
-2.43655527e-01 1.85963
-2.43533456e-01 1.97112
-2.43411386e-01 1.77818
-2.43289316e-01 1.98359
-2.43228281e-01 1.98693
-2.43167245e-01 1.9894
-2.43045175e-01 2.26521
-2.42923105e-01 2.04189
-2.42801034e-01 1.83669
-2.42739999e-01 1.83872
-2.42678964e-01 2.1685
-2.42556894e-01 2.25958
-2.42434823e-01 2.07355
-2.42312753e-01 2.28654
-2.42251718e-01 2.28809
-2.42190683e-01 2.0353
-2.42068613e-01 2.14432
-2.41946542e-01 2.04918
-2.41824472e-01 1.93512
-2.41702402e-01 2.22567
-2.41580331e-01 1.84361
-2.41458261e-01 2.04202
-2.41336191e-01 2.19503
-2.41275156e-01 2.19645
-2.41214120e-01 1.96103
-2.41092050e-01 2.2549
-2.40969980e-01 2.02225
-2.40847909e-01 2.02489
-2.40786874e-01 2.02606
-2.40725839e-01 1.88447
-2.40603769e-01 1.59554
-2.40481698e-01 2.18815
-2.40359628e-01 1.74811
-2.40298593e-01 1.78137
-2.40237558e-01 1.78177
-2.40115488e-01 2.09369
-2.39993417e-01 2.23827
-2.39871347e-01 3
-1.60037363e-01 3
-1.59915292e-01 2.75923
-1.59793222e-01 2.24666
-1.59671152e-01 1.71888
-1.59549081e-01 1.41101
-1.59427011e-01 1.80184
-1.59304941e-01 1.39807
-1.59243906e-01 1.48055
-1.59182870e-01 1.51282
-1.59060800e-01 1.63418
-1.58938730e-01 1.68955
-1.58816659e-01 1.77605
-1.58755624e-01 1.64662
-1.58694589e-01 1.67812
-1.58572519e-01 1.71185
-1.58450448e-01 1.48079
-1.58328378e-01 1.45837
-1.58267343e-01 1.66788
-1.58206308e-01 1.71348
-1.58084238e-01 1.61048
-1.57962167e-01 1.84851
-1.57840097e-01 1.76854
-1.57779062e-01 1.77085
-1.57718027e-01 1.96873
-1.57595956e-01 1.84962
-1.57473886e-01 2.00619
-1.57351816e-01 1.94512
-1.57290781e-01 2.04061
-1.57229745e-01 2.07465
-1.57107675e-01 1.72671
-1.56985605e-01 2.05246
-1.56863534e-01 1.65478
-1.56802499e-01 1.66586
-1.56741464e-01 1.69879
-1.56619394e-01 1.87825
-1.56497323e-01 1.73249
-1.56375253e-01 1.80749
-1.56314218e-01 2.18735
-1.56253183e-01 2.22348
-1.56131113e-01 1.87147
-1.56009042e-01 2.09291
-1.55886972e-01 1.85736
-1.55764902e-01 2.03951
-1.55642831e-01 2.23061
-1.55520761e-01 1.9466
-1.55398691e-01 2.19167
-1.55337656e-01 1.96455
-1.55276620e-01 2.00893
-1.55154550e-01 2.18299
-1.55032480e-01 2.2419
-1.54910409e-01 2.26857
-1.54849374e-01 2.47995
-1.54788339e-01 2.52991
-1.54666269e-01 2.11017
-1.54544198e-01 2.34586
-1.54422128e-01 2.128
-1.54361093e-01 2.07958
-1.54300058e-01 2.25728
-1.54177988e-01 2.27605
-1.54055917e-01 2.02731
-1.53933847e-01 2.2814
-1.53872812e-01 2.28104
-1.53811777e-01 2.2151
-1.53689706e-01 2.34231
-1.53567636e-01 2.25959
-1.53445566e-01 1.99867
-1.53384531e-01 1.99487
-1.53323495e-01 2.15891
-1.53201425e-01 2.03168
-1.53079355e-01 1.98543
-1.52957284e-01 2.18983
-1.52896249e-01 2.18456
-1.52835214e-01 2.02471
-1.52713144e-01 2.18553
-1.52591073e-01 2.07658
-1.52469003e-01 2.15353
-1.52407968e-01 2.14893
-1.52346933e-01 2.29456
-1.52224863e-01 1.84062
-1.52102792e-01 1.91423
-1.51980722e-01 2.25819
-1.51858652e-01 1.85176
-1.51736581e-01 1.90514
-1.51614511e-01 1.73037
-1.51492441e-01 1.96383
-1.51431406e-01 1.96307
-1.51370370e-01 2.18047
-1.51248300e-01 1.81915
-1.51126230e-01 1.95
-1.51004159e-01 1.65035
-1.50943124e-01 1.63808
-1.50882089e-01 1.54792
-1.50760019e-01 1.81149
-1.50637948e-01 1.52679
-1.50515878e-01 1.758
-1.50454843e-01 1.43049
-1.50393808e-01 1.50495
-1.50271738e-01 1.55278
-1.50149667e-01 1.86194
-1.50027597e-01 1.68518
-1.49966562e-01 1.74048
-1.49905527e-01 1.94517
-1.49783456e-01 1.62034
-1.49661386e-01 1.49676
-1.49539316e-01 1.66257
-1.49478281e-01 1.61605
-1.49417245e-01 1.55315
-1.49295175e-01 1.73264
-1.49173105e-01 1.70136
-1.49051034e-01 1.58645
-1.48989999e-01 1.59449
-1.48928964e-01 1.88946
-1.48806894e-01 1.80214
-1.48684823e-01 1.80593
-1.48562753e-01 2.04236
-1.48501718e-01 2.0389
-1.48440683e-01 1.8063
-1.48318613e-01 1.8372
-1.48196542e-01 1.78338
-1.48074472e-01 1.86626
-1.47952402e-01 2.13247
-1.47830331e-01 1.80798
-1.47708261e-01 2.02636
-1.47586191e-01 2.46977
-1.47525156e-01 2.47494
-1.47464120e-01 2.15706
-1.47342050e-01 2.19091
-1.47219980e-01 2.03865
-1.47097909e-01 2.14348
-1.47036874e-01 2.14812
-1.46975839e-01 2.32757
-1.46853769e-01 2.02028
-1.46731698e-01 2.21934
-1.46609628e-01 1.98099
-1.46548593e-01 2.17761
-1.46487558e-01 2.18089
-1.46365488e-01 2.41931
-1.46243417e-01 2.22053
-1.46121347e-01 2.097
-1.46060312e-01 2.28103
-1.45999277e-01 2.28125
-1.45877206e-01 2.15461
-1.45755136e-01 2.33292
-1.45633066e-01 2.07842
-1.45572031e-01 2.0779
-1.45510995e-01 2.29984
-1.45388925e-01 2.01474
-1.45266855e-01 2.06284
-1.45144784e-01 2.46976
-1.45083749e-01 2.46925
-1.45022714e-01 2.29233
-1.44900644e-01 2.44693
-1.44778573e-01 2.32734
-1.44656503e-01 1.97972
-1.44595468e-01 1.97991
-1.44534433e-01 2.11814
-1.44412363e-01 1.93256
-1.44290292e-01 2.13754
-1.44168222e-01 2.0754
-1.44046152e-01 1.8603
-1.43924081e-01 2.05146
-1.43802011e-01 1.87863
-1.43679941e-01 1.87005
-1.43618906e-01 1.86756
-1.43557870e-01 2.01196
-1.43435800e-01 1.69167
-1.43313730e-01 1.74237
-1.43191659e-01 1.63046
-1.43130624e-01 1.62689
-1.43069589e-01 1.6715
-1.42947519e-01 1.89582
-1.42825448e-01 1.57151
-1.42703378e-01 1.79252
-1.42642343e-01 1.81254
-1.42581308e-01 2.22672
-1.42459238e-01 1.91171
-1.42337167e-01 2.21405
-1.42215097e-01 2.05943
-1.42154062e-01 1.64184
-1.42093027e-01 1.63943
-1.41970956e-01 1.9673
-1.41848886e-01 1.59373
-1.41726816e-01 1.74842
-1.41665781e-01 1.74542
-1.41604745e-01 1.45636
-1.41482675e-01 1.58463
-1.41360605e-01 1.77679
-1.41238534e-01 1.58467
-1.41177499e-01 1.5808
-1.41116464e-01 1.89603
-1.40994394e-01 1.56414
-1.40872323e-01 1.5581
-1.40750253e-01 1.55879
-1.40689218e-01 1.55613
-1.40628183e-01 1.35076
-1.40506113e-01 1.7175
-1.40384042e-01 1.4616
-1.40261972e-01 1.39277
-1.40139902e-01 1.92683
-1.40017831e-01 3
-6.00617766e-02 3
-5.99397063e-02 0.480801
-5.98176360e-02 0.713753
-5.96955657e-02 0.76956
-5.96345305e-02 0.76945
-5.95734954e-02 1.41604
-5.94514250e-02 1.16832
-5.93293547e-02 1.18708
-5.92072844e-02 1.5077
-5.91462493e-02 1.50686
-5.90852141e-02 1.57842
-5.89631438e-02 1.76286
-5.88410735e-02 1.75724
-5.87190032e-02 1.7763
-5.86579680e-02 1.77532
-5.85969329e-02 1.87941
-5.84748625e-02 1.59762
-5.83527922e-02 1.68575
-5.82307219e-02 1.83643
-5.81086516e-02 1.88462
-5.79865813e-02 1.97503
-5.78645110e-02 1.86308
-5.77424407e-02 2.0471
-5.76814055e-02 2.04606
-5.76203704e-02 2.06081
-5.74983000e-02 2.14204
-5.73762297e-02 2.16969
-5.72541594e-02 1.77407
-5.71931243e-02 1.77252
-5.71320891e-02 1.74385
-5.70100188e-02 2.00417
-5.68879485e-02 1.77734
-5.67658782e-02 1.79069
-5.67048430e-02 1.55969
-5.66438079e-02 1.55512
-5.65217375e-02 1.57293
-5.63996672e-02 1.75669
-5.62775969e-02 1.64598
-5.62165618e-02 1.7008
-5.61555266e-02 1.69591
-5.60334563e-02 1.50772
-5.59113860e-02 1.58082
-5.57893157e-02 1.79257
-5.57282805e-02 1.79136
-5.56672454e-02 1.68289
-5.55451750e-02 1.89552
-5.54231047e-02 1.77705
-5.53010344e-02 1.91085
-5.52399993e-02 1.91087
-5.51789641e-02 2.18244
-5.50568938e-02 2.16159
-5.49348235e-02 2.22746
-5.48127532e-02 2.27903
-5.47517180e-02 2.27991
-5.46906829e-02 1.91595
-5.45686125e-02 2.01022
-5.44465422e-02 1.97829
-5.43244719e-02 1.9908
-5.42024016e-02 2.10341
-5.40803313e-02 1.84111
-5.39582610e-02 1.99674
-5.38361907e-02 2.05607
-5.37751555e-02 2.05585
-5.37141204e-02 2.08048
-5.35920500e-02 2.14852
-5.34699797e-02 1.83982
-5.33479094e-02 1.86249
-5.32868743e-02 1.85796
-5.32258391e-02 1.97509
-5.31037688e-02 1.97212
-5.29816985e-02 2.02309
-5.28596282e-02 1.88653
-5.27985930e-02 2.03854
-5.27375579e-02 2.03488
-5.26154875e-02 2.03934
-5.24934172e-02 2.12418
-5.23713469e-02 2.00822
-5.23103118e-02 2.00318
-5.22492766e-02 1.99836
-5.21272063e-02 1.87166
-5.20051360e-02 2.0182
-5.18830657e-02 1.82758
-5.18220305e-02 1.82407
-5.17609954e-02 1.87197
-5.16389250e-02 1.65867
-5.15168547e-02 1.73274
-5.13947844e-02 2.05442
-5.13337493e-02 2.06933
-5.12727141e-02 1.80032
-5.11506438e-02 2.00209
-5.10285735e-02 1.66861
-5.09065032e-02 1.68239
-5.08454680e-02 1.70567
-5.07844329e-02 1.8263
-5.06623625e-02 1.62666
-5.05402922e-02 1.86337
-5.04182219e-02 1.74012
-5.02961516e-02 1.8396
-5.01740813e-02 2.06519
-5.00520110e-02 1.99348
-4.99299407e-02 2.14117
-4.98689055e-02 2.33306
-4.98078704e-02 2.15658
-4.96858000e-02 1.74753
-4.95637297e-02 1.82637
-4.94416594e-02 1.80252
-4.93806243e-02 1.75803
-4.93195891e-02 1.79245
-4.91975188e-02 1.86537
-4.90754485e-02 1.60809
-4.89533782e-02 1.78797
-4.88923430e-02 1.80461
-4.88313079e-02 1.85888
-4.87092375e-02 1.84984
-4.85871672e-02 1.89818
-4.84650969e-02 1.70114
-4.84040618e-02 1.69538
-4.83430266e-02 1.76009
-4.82209563e-02 1.68484
-4.80988860e-02 1.81641
-4.79768157e-02 1.95306
-4.79157805e-02 1.86458
-4.78547454e-02 1.90879
-4.77326750e-02 1.96585
-4.76106047e-02 2.31616
-4.74885344e-02 2.1693
-4.74274993e-02 2.2852
-4.73664641e-02 2.33265
-4.72443938e-02 2.02922
-4.71223235e-02 1.95821
-4.70002532e-02 2.07314
-4.69392180e-02 1.97259
-4.68781829e-02 2.02485
-4.67561125e-02 2.02632
-4.66340422e-02 1.86561
-4.65119719e-02 1.86464
-4.63899016e-02 2.14687
-4.62678313e-02 2.06115
-4.61457610e-02 2.14638
-4.60236907e-02 2.1732
-4.59626555e-02 1.86147
-4.59016204e-02 1.8927
-4.57795500e-02 1.97602
-4.56574797e-02 1.98024
-4.55354094e-02 2.01632
-4.54743743e-02 2.15658
-4.54133391e-02 2.19835
-4.52912688e-02 1.94982
-4.51691985e-02 2.19773
-4.50471282e-02 2.24804
-4.49860930e-02 2.20636
-4.49250579e-02 2.17691
-4.48029875e-02 1.94986
-4.46809172e-02 1.84083
-4.45588469e-02 1.90277
-4.44978118e-02 1.90383
-4.44367766e-02 1.83224
-4.43147063e-02 1.77713
-4.41926360e-02 1.863
-4.40705657e-02 1.52132
-4.40095305e-02 1.58322
-4.39484954e-02 1.60796
-4.38264250e-02 1.54681
-4.37043547e-02 1.68315
-4.35822844e-02 1.73674
-4.35212493e-02 1.44721
-4.34602141e-02 1.46956
-4.33381438e-02 1.53657
-4.32160735e-02 1.6354
-4.30940032e-02 1.78153
-4.30329680e-02 1.94061
-4.29719329e-02 1.97913
-4.28498625e-02 1.79027
-4.27277922e-02 1.83188
-4.26057219e-02 2.29445
-4.24836516e-02 2.16119
-4.23615813e-02 2.36252
-4.22395110e-02 1.97023
-4.21174407e-02 1.95623
-4.20564055e-02 2.10181
-4.19953704e-02 2.15009
-4.18733000e-02 1.75602
-4.17512297e-02 2.00591
-4.16291594e-02 1.70104
-4.15681243e-02 1.69345
-4.15070891e-02 1.72867
-4.13850188e-02 1.82455
-4.12629485e-02 1.71203
-4.11408782e-02 1.86142
-4.10798430e-02 1.64576
-4.10188079e-02 1.66945
-4.08967375e-02 1.5674
-4.07746672e-02 1.40294
-4.06525969e-02 1.15504
-4.05915618e-02 1.15557
-4.05305266e-02 1.26676
-4.04084563e-02 1.04997
-4.02863860e-02 0.754111
-4.01643157e-02 0.5874
-4.01032805e-02 1.18697
-4.00422454e-02 1.21353
-3.99201750e-02 3
5.39974844e-01 3
5.40035880e-01 0.703751
5.40157950e-01 0.838197
5.40280020e-01 0.829724
5.40402091e-01 0.343743
5.40463126e-01 0.342596
5.40524161e-01 0.39822
5.40646231e-01 0.430832
5.40768302e-01 0.521941
5.40890372e-01 0.531097
5.40951407e-01 0.306755
5.41012442e-01 0.305622
5.41134512e-01 0.380566
5.41256583e-01 0.655313
5.41378653e-01 0.608201
5.41439688e-01 0.574446
5.41500723e-01 0.573299
5.41622794e-01 0.673094
5.41744864e-01 0.478062
5.41866934e-01 0.656045
5.41927969e-01 0.654945
5.41989005e-01 0.629437
5.42111075e-01 0.582869
5.42233145e-01 0.483801
5.42355216e-01 0.489129
5.42416251e-01 0.488028
5.42477286e-01 0.797418
5.42599356e-01 0.763253
5.42721427e-01 0.7734
5.42843497e-01 0.747633
5.42904532e-01 0.747886
5.42965567e-01 0.785618
5.43087637e-01 0.750343
5.43209708e-01 0.731044
5.43331778e-01 0.736358
5.43453848e-01 0.829492
5.43575919e-01 0.849682
5.43697989e-01 0.81949
5.43820059e-01 0.852615
5.43881094e-01 0.853058
5.43942130e-01 0.777287
5.44064200e-01 0.935513
5.44186270e-01 0.950818
5.44308341e-01 0.842795
5.44369376e-01 0.843239
5.44430411e-01 0.825266
5.44552481e-01 0.750362
5.44674552e-01 0.947268
5.44796622e-01 0.931861
5.44857657e-01 0.944454
5.44918692e-01 0.839905
5.45040762e-01 0.734709
5.45162833e-01 0.825662
5.45284903e-01 0.753913
5.45345938e-01 0.635365
5.45406973e-01 0.631979
5.45529044e-01 0.812349
5.45651114e-01 0.720492
5.45773184e-01 0.830219
5.45834219e-01 0.826665
5.45895255e-01 0.827746
5.46017325e-01 0.648576
5.46139395e-01 0.734568
5.46261466e-01 0.797791
5.46322501e-01 0.795458
5.46383536e-01 0.836714
5.46505606e-01 0.825569
5.46627677e-01 0.670343
5.46749747e-01 0.630586
5.46810782e-01 0.628252
5.46871817e-01 0.822718
5.46993887e-01 0.777499
5.47115958e-01 0.750907
5.47238028e-01 0.659656
5.47360098e-01 0.655607
5.47482169e-01 0.723393
5.47604239e-01 0.683624
5.47726309e-01 0.710231
5.47787344e-01 0.714094
5.47848380e-01 0.679891
5.47970450e-01 0.711812
5.48092520e-01 0.696222
5.48214591e-01 0.672676
5.48275626e-01 0.674624
5.48336661e-01 0.674578
5.48458731e-01 0.75844
5.48580802e-01 0.786707
5.48702872e-01 0.785502
5.48763907e-01 0.741862
5.48824942e-01 0.768057
5.48947012e-01 0.681744
5.49069083e-01 0.88254
5.49191153e-01 0.704478
5.49252188e-01 0.665664
5.49313223e-01 0.682335
5.49435294e-01 0.662791
5.49557364e-01 0.664595
5.49679434e-01 0.87002
5.49740469e-01 0.845426
5.49801505e-01 0.84837
5.49923575e-01 0.746004
5.50045645e-01 0.729665
5.50167716e-01 0.870221
5.50228751e-01 0.886999
5.50289786e-01 0.880178
5.50411856e-01 0.671193
5.50533927e-01 0.737442
5.50655997e-01 0.751078
5.50717032e-01 0.732871
5.50778067e-01 0.87376
5.50900137e-01 0.826393
5.51022208e-01 0.680259
5.51144278e-01 0.767176
5.51266348e-01 0.835671
5.51388419e-01 0.786556
5.51510489e-01 0.732985
5.51632559e-01 0.670252
5.51693594e-01 0.668229
5.51754630e-01 0.668468
5.51876700e-01 0.694343
5.51998770e-01 0.703176
5.52120841e-01 0.671284
5.52181876e-01 0.701805
5.52242911e-01 0.697592
5.52364981e-01 0.682711
5.52487052e-01 0.686511
5.52609122e-01 0.660279
5.52670157e-01 0.671687
5.52731192e-01 0.671781
5.52853262e-01 0.759068
5.52975333e-01 0.854612
5.53097403e-01 0.718483
5.53158438e-01 0.813199
5.53219473e-01 0.815867
5.53341544e-01 0.641759
5.53463614e-01 0.826229
5.53585684e-01 0.836918
5.53646719e-01 0.839938
5.53707755e-01 0.823873
5.53829825e-01 0.73515
5.53951895e-01 0.649091
5.54073966e-01 0.835474
5.54135001e-01 0.839718
5.54196036e-01 0.827584
5.54318106e-01 0.727624
5.54440177e-01 0.726023
5.54562247e-01 0.650413
5.54623282e-01 0.654579
5.54684317e-01 0.826084
5.54806387e-01 0.802455
5.54928458e-01 0.724295
5.55050528e-01 0.825215
5.55172598e-01 0.954607
5.55294669e-01 0.958201
5.55416739e-01 0.744151
5.55538809e-01 0.833111
5.55599844e-01 0.8327
5.55660880e-01 0.836461
5.55782950e-01 0.953785
5.55905020e-01 0.938523
5.56027091e-01 0.776613
5.56088126e-01 0.776185
5.56149161e-01 0.852548
5.56271231e-01 0.891753
5.56393302e-01 0.849508
5.56515372e-01 0.819392
5.56576407e-01 0.829042
5.56637442e-01 0.732466
5.56759512e-01 0.727279
5.56881583e-01 0.932712
5.57003653e-01 0.924443
5.57064688e-01 0.912617
5.57125723e-01 0.912353
5.57247794e-01 0.768767
5.57369864e-01 0.751081
5.57491934e-01 0.76185
5.57552969e-01 0.761614
5.57614005e-01 0.503274
5.57736075e-01 0.507096
5.57858145e-01 0.602122
5.57980216e-01 0.660134
5.58041251e-01 0.661223
5.58102286e-01 0.658931
5.58224356e-01 0.493297
5.58346427e-01 0.534028
5.58468497e-01 0.698601
5.58529532e-01 0.699692
5.58590567e-01 0.701898
5.58712637e-01 0.666982
5.58834708e-01 0.393507
5.58956778e-01 0.318618
5.59078848e-01 0.548969
5.59200919e-01 0.532181
5.59322989e-01 0.421396
5.59445059e-01 0.402595
5.59506094e-01 0.403728
5.59567130e-01 0.348367
5.59689200e-01 0.829944
5.59811270e-01 0.838425
5.59933341e-01 0.703966
5.59994376e-01 0.7051
5.60055411e-01 3
9.99996817e-01 3


==> figure/1d_tau_inf.txt <==
-1.00000000e+00	3.00000000e+00
-9.98333333e-01	3.00000000e+00
-9.96666667e-01	2.83340901e+00
-9.95000000e-01	2.82994903e+00
-9.93333333e-01	2.82994903e+00
-9.91666667e-01	2.83340901e+00
-9.90000000e-01	2.83340901e+00
-9.88333333e-01	2.83340901e+00
-9.86666667e-01	2.82994903e+00
-9.85000000e-01	2.82994903e+00
-9.83333333e-01	2.82994903e+00
-9.81666667e-01	2.83340901e+00
-9.80000000e-01	2.83340901e+00
-9.78333333e-01	2.83340901e+00
-9.76666667e-01	2.82994903e+00
-9.75000000e-01	2.82994903e+00
-9.73333333e-01	2.83340901e+00
-9.71666667e-01	2.83340901e+00
-9.70000000e-01	2.83340901e+00
-9.68333333e-01	2.82994903e+00
-9.66666667e-01	2.82994903e+00
-9.65000000e-01	2.82994903e+00
-9.63333333e-01	2.83340901e+00
-9.61666667e-01	2.83340901e+00
-9.60000000e-01	2.83340901e+00
-9.58333333e-01	2.82994903e+00
-9.56666667e-01	2.82994903e+00
-9.55000000e-01	2.82994903e+00
-9.53333333e-01	2.83340901e+00
-9.51666667e-01	2.83340901e+00
-9.50000000e-01	2.83340901e+00
-9.48333333e-01	2.82994903e+00
-9.46666667e-01	2.82994903e+00
-9.45000000e-01	2.82994903e+00
-9.43333333e-01	2.83340901e+00
-9.41666667e-01	2.83340901e+00
-9.40000000e-01	2.83340901e+00
-9.38333333e-01	2.82994903e+00
-9.36666667e-01	2.82994903e+00
-9.35000000e-01	2.83340901e+00
-9.33333333e-01	2.83340901e+00
-9.31666667e-01	2.83340901e+00
-9.30000000e-01	2.83340901e+00
-9.28333333e-01	2.82994903e+00
-9.26666667e-01	2.82994903e+00
-9.25000000e-01	2.83340901e+00
-9.23333333e-01	2.83340901e+00
-9.21666667e-01	2.83340901e+00
-9.20000000e-01	2.82994903e+00
-9.18333333e-01	2.82994903e+00
-9.16666667e-01	2.82994903e+00
-9.15000000e-01	2.83340901e+00
-9.13333333e-01	2.83340901e+00
-9.11666667e-01	2.83340901e+00
-9.10000000e-01	2.82994903e+00
-9.08333333e-01	2.82994903e+00
-9.06666667e-01	2.82994903e+00
-9.05000000e-01	2.83340901e+00
-9.03333333e-01	2.83340901e+00
-9.01666667e-01	2.83340901e+00
-9.00000000e-01	2.82994903e+00
-8.98333333e-01	2.82994903e+00
-8.96666667e-01	2.82994903e+00
-8.95000000e-01	2.83340901e+00
-8.93333333e-01	2.83340901e+00
-8.91666667e-01	2.83340901e+00
-8.90000000e-01	2.82994903e+00
-8.88333333e-01	2.82994903e+00
-8.86666667e-01	2.83340901e+00
-8.85000000e-01	2.83340901e+00
-8.83333333e-01	2.83340901e+00
-8.81666667e-01	2.83340901e+00
-8.80000000e-01	2.82994903e+00
-8.78333333e-01	2.82994903e+00
-8.76666667e-01	2.83340901e+00
-8.75000000e-01	2.83340901e+00
-8.73333333e-01	2.83340901e+00
-8.71666667e-01	2.83340901e+00
-8.70000000e-01	2.82994903e+00
-8.68333333e-01	2.82994903e+00
-8.66666667e-01	2.83340901e+00
-8.65000000e-01	2.83340901e+00
-8.63333333e-01	2.83340901e+00
-8.61666667e-01	2.82994903e+00
-8.60000000e-01	2.82994903e+00
-8.58333333e-01	2.83340901e+00
-8.56666667e-01	2.83340901e+00
-8.55000000e-01	2.83340901e+00
-8.53333333e-01	2.83340901e+00
-8.51666667e-01	2.82994903e+00
-8.50000000e-01	2.82994903e+00
-8.48333333e-01	2.83340901e+00
-8.46666667e-01	2.83340901e+00
-8.45000000e-01	2.83340901e+00
-8.43333333e-01	2.83340901e+00
-8.41666667e-01	2.82994903e+00
-8.40000000e-01	2.82994903e+00
-8.38333333e-01	2.83340901e+00
-8.36666667e-01	2.83340901e+00
-8.35000000e-01	2.83340901e+00
-8.33333333e-01	2.83340901e+00
-8.31666667e-01	2.82994903e+00
-8.30000000e-01	2.82994903e+00
-8.28333333e-01	2.83340901e+00
-8.26666667e-01	2.83340901e+00
-8.25000000e-01	2.83340901e+00
-8.23333333e-01	2.82994903e+00
-8.21666667e-01	2.82994903e+00
-8.20000000e-01	2.82994903e+00
-8.18333333e-01	2.83340901e+00
-8.16666667e-01	2.83340901e+00
-8.15000000e-01	2.83340901e+00
-8.13333333e-01	2.82994903e+00
-8.11666667e-01	2.82994903e+00
-8.10000000e-01	2.83340901e+00
-8.08333333e-01	2.83340901e+00
-8.06666667e-01	2.83340901e+00
-8.05000000e-01	2.83340901e+00
-8.03333333e-01	2.82994903e+00
-8.01666667e-01	2.82994903e+00
-8.00000000e-01	2.83340901e+00
-7.98333333e-01	2.83340901e+00
-7.96666667e-01	2.83340901e+00
-7.95000000e-01	2.83340901e+00
-7.93333333e-01	2.82994903e+00
-7.91666667e-01	2.82994903e+00
-7.90000000e-01	2.83340901e+00
-7.88333333e-01	2.83340901e+00
-7.86666667e-01	2.83340901e+00
-7.85000000e-01	2.83340901e+00
-7.83333333e-01	2.82994903e+00
-7.81666667e-01	2.82994903e+00
-7.80000000e-01	2.83340901e+00
-7.78333333e-01	2.83340901e+00
-7.76666667e-01	2.83340901e+00
-7.75000000e-01	2.82994903e+00
-7.73333333e-01	2.82994903e+00
-7.71666667e-01	2.82994903e+00
-7.70000000e-01	2.83340901e+00
-7.68333333e-01	2.83340901e+00
-7.66666667e-01	2.83340901e+00
-7.65000000e-01	2.82994903e+00
-7.63333333e-01	2.82994903e+00
-7.61666667e-01	2.83340901e+00
-7.60000000e-01	2.83340901e+00
-7.58333333e-01	2.83340901e+00
-7.56666667e-01	2.83340901e+00
-7.55000000e-01	2.82994903e+00
-7.53333333e-01	2.82994903e+00
-7.51666667e-01	2.83340901e+00
-7.50000000e-01	2.83340901e+00
-7.48333333e-01	2.83340901e+00
-7.46666667e-01	2.83340901e+00
-7.45000000e-01	2.82994903e+00
-7.43333333e-01	2.82994903e+00
-7.41666667e-01	2.83340901e+00
-7.40000000e-01	2.83340901e+00
-7.38333333e-01	2.83340901e+00
-7.36666667e-01	2.83340901e+00
-7.35000000e-01	2.82994903e+00
-7.33333333e-01	2.83340901e+00
-7.31666667e-01	2.83340901e+00
-7.30000000e-01	2.83340901e+00
-7.28333333e-01	2.83340901e+00
-7.26666667e-01	2.83340901e+00
-7.25000000e-01	2.82994903e+00
-7.23333333e-01	2.83340901e+00
-7.21666667e-01	2.83340901e+00
-7.20000000e-01	2.83340901e+00
-7.18333333e-01	2.83340901e+00
-7.16666667e-01	2.82994903e+00
-7.15000000e-01	2.82994903e+00
-7.13333333e-01	2.83340901e+00
-7.11666667e-01	2.83340901e+00
-7.10000000e-01	2.83340901e+00
-7.08333333e-01	2.83340901e+00
-7.06666667e-01	2.82994903e+00
-7.05000000e-01	2.82994903e+00
-7.03333333e-01	2.83340901e+00
-7.01666667e-01	2.83340901e+00
-7.00000000e-01	2.83340901e+00
-6.98333333e-01	2.83340901e+00
-6.96666667e-01	2.82994903e+00
-6.95000000e-01	2.83340901e+00
-6.93333333e-01	2.83340901e+00
-6.91666667e-01	2.83340901e+00
-6.90000000e-01	2.83340901e+00
-6.88333333e-01	2.83340901e+00
-6.86666667e-01	2.82994903e+00
-6.85000000e-01	2.83340901e+00
-6.83333333e-01	2.83340901e+00
-6.81666667e-01	2.83340901e+00
-6.80000000e-01	2.83340901e+00
-6.78333333e-01	2.83340901e+00
-6.76666667e-01	2.82994903e+00
-6.75000000e-01	2.83340901e+00
-6.73333333e-01	2.83340901e+00
-6.71666667e-01	2.83340901e+00
-6.70000000e-01	2.83340901e+00
-6.68333333e-01	2.82994903e+00
-6.66666667e-01	2.82994903e+00
-6.65000000e-01	2.83340901e+00
-6.63333333e-01	2.83340901e+00
-6.61666667e-01	2.83340901e+00
-6.60000000e-01	2.83340901e+00
-6.58333333e-01	2.82994903e+00
-6.56666667e-01	2.82994903e+00
-6.55000000e-01	2.83340901e+00
-6.53333333e-01	2.83340901e+00
-6.51666667e-01	2.83340901e+00
-6.50000000e-01	2.83340901e+00
-6.48333333e-01	2.82994903e+00
-6.46666667e-01	2.83340901e+00
-6.45000000e-01	2.83340901e+00
-6.43333333e-01	2.83340901e+00
-6.41666667e-01	2.83340901e+00
-6.40000000e-01	2.83340901e+00
-6.38333333e-01	2.82994903e+00
-6.36666667e-01	2.83340901e+00
-6.35000000e-01	2.83340901e+00
-6.33333333e-01	2.83340901e+00
-6.31666667e-01	2.83340901e+00
-6.30000000e-01	2.83340901e+00
-6.28333333e-01	2.82994903e+00
-6.26666667e-01	2.83340901e+00
-6.25000000e-01	2.83340901e+00
-6.23333333e-01	2.83340901e+00
-6.21666667e-01	2.83340901e+00
-6.20000000e-01	2.82994903e+00
-6.18333333e-01	2.82994903e+00
-6.16666667e-01	2.83340901e+00
-6.15000000e-01	2.83340901e+00
-6.13333333e-01	2.83340901e+00
-6.11666667e-01	2.83340901e+00
-6.10000000e-01	2.82994903e+00
-6.08333333e-01	2.82994903e+00
-6.06666667e-01	2.83340901e+00
-6.05000000e-01	2.83340901e+00
-6.03333333e-01	2.83340901e+00
-6.01666667e-01	2.83340901e+00
-6.00000000e-01	2.82994903e+00
-5.98333333e-01	2.83340901e+00
-5.96666667e-01	2.83340901e+00
-5.95000000e-01	2.83340901e+00
-5.93333333e-01	2.83340901e+00
-5.91666667e-01	2.83340901e+00
-5.90000000e-01	2.82994903e+00
-5.88333333e-01	2.83340901e+00
-5.86666667e-01	2.83340901e+00
-5.85000000e-01	2.83340901e+00
-5.83333333e-01	2.83340901e+00
-5.81666667e-01	2.82994903e+00
-5.80000000e-01	2.82994903e+00
-5.78333333e-01	2.83340901e+00
-5.76666667e-01	2.83340901e+00
-5.75000000e-01	2.83340901e+00
-5.73333333e-01	2.83340901e+00
-5.71666667e-01	2.82994903e+00
-5.70000000e-01	2.82994903e+00
-5.68333333e-01	2.83340901e+00
-5.66666667e-01	2.83340901e+00
-5.65000000e-01	2.83340901e+00
-5.63333333e-01	2.83340901e+00
-5.61666667e-01	2.82994903e+00
-5.60000000e-01	2.83340901e+00
-5.58333333e-01	2.83340901e+00
-5.56666667e-01	2.83340901e+00
-5.55000000e-01	2.83340901e+00
-5.53333333e-01	2.83340901e+00
-5.51666667e-01	2.82994903e+00
-5.50000000e-01	2.83340901e+00
-5.48333333e-01	2.83340901e+00
-5.46666667e-01	2.83340901e+00
-5.45000000e-01	2.83340901e+00
-5.43333333e-01	2.83340901e+00
-5.41666667e-01	2.82994903e+00
-5.40000000e-01	2.83340901e+00
-5.38333333e-01	2.83340901e+00
-5.36666667e-01	2.83340901e+00
-5.35000000e-01	2.83340901e+00
-5.33333333e-01	2.82994903e+00
-5.31666667e-01	2.82994903e+00
-5.30000000e-01	2.83340901e+00
-5.28333333e-01	2.83340901e+00
-5.26666667e-01	2.83340901e+00
-5.25000000e-01	2.83340901e+00
-5.23333333e-01	2.82994903e+00
-5.21666667e-01	2.82994903e+00
-5.20000000e-01	2.83340901e+00
-5.18333333e-01	2.83340901e+00
-5.16666667e-01	2.83340901e+00
-5.15000000e-01	2.83340901e+00
-5.13333333e-01	2.82994903e+00
-5.11666667e-01	2.83340901e+00
-5.10000000e-01	2.83340901e+00
-5.08333333e-01	2.83340901e+00
-5.06666667e-01	2.83340901e+00
-5.05000000e-01	2.83340901e+00
-5.03333333e-01	2.82994903e+00
-5.01666667e-01	2.83228382e+00
-5.00000000e-01	2.83291097e+00
-4.98333333e-01	2.83313042e+00
-4.96666667e-01	2.83010239e+00
-4.95000000e-01	2.83010239e+00
-4.93333333e-01	2.83010239e+00
-4.91666667e-01	2.83010239e+00
-4.90000000e-01	2.83010239e+00
-4.88333333e-01	2.83010239e+00
-4.86666667e-01	2.83010239e+00
-4.85000000e-01	2.83010239e+00
-4.83333333e-01	2.83010239e+00
-4.81666667e-01	2.83010239e+00
-4.80000000e-01	2.83010239e+00
-4.78333333e-01	2.83010239e+00
-4.76666667e-01	2.83010239e+00
-4.75000000e-01	2.83010239e+00
-4.73333333e-01	2.83010239e+00
-4.71666667e-01	2.83010239e+00
-4.70000000e-01	2.83010239e+00
-4.68333333e-01	2.83010239e+00
-4.66666667e-01	2.83010239e+00
-4.65000000e-01	2.83010239e+00
-4.63333333e-01	2.83010239e+00
-4.61666667e-01	2.83010239e+00
-4.60000000e-01	2.83010239e+00
-4.58333333e-01	2.83010239e+00
-4.56666667e-01	2.83010239e+00
-4.55000000e-01	2.83010239e+00
-4.53333333e-01	2.83010239e+00
-4.51666667e-01	2.83010239e+00
-4.50000000e-01	2.83010239e+00
-4.48333333e-01	2.83010239e+00
-4.46666667e-01	2.83010239e+00
-4.45000000e-01	2.83010239e+00
-4.43333333e-01	2.83010239e+00
-4.41666667e-01	2.83010239e+00
-4.40000000e-01	2.83010239e+00
-4.38333333e-01	2.83010239e+00
-4.36666667e-01	2.83010239e+00
-4.35000000e-01	2.83010239e+00
-4.33333333e-01	2.83010239e+00
-4.31666667e-01	2.83010239e+00
-4.30000000e-01	2.83010239e+00
-4.28333333e-01	2.83010239e+00
-4.26666667e-01	2.83010239e+00
-4.25000000e-01	2.83010239e+00
-4.23333333e-01	2.83010239e+00
-4.21666667e-01	2.83010239e+00
-4.20000000e-01	2.83010239e+00
-4.18333333e-01	2.83010239e+00
-4.16666667e-01	2.83010239e+00
-4.15000000e-01	2.83010239e+00
-4.13333333e-01	2.83010239e+00
-4.11666667e-01	2.83010239e+00
-4.10000000e-01	2.83010239e+00
-4.08333333e-01	2.83010239e+00
-4.06666667e-01	2.83010239e+00
-4.05000000e-01	2.83010239e+00
-4.03333333e-01	4.13900171e-02
-4.01666667e-01	1.24768123e-02
-4.00000000e-01	3.79400015e-02
-3.98333333e-01	-1.46183608e-02
-3.96666667e-01	2.83616322e+00
-3.95000000e-01	2.83642705e+00
-3.93333333e-01	2.83580463e+00
-3.91666667e-01	2.83532367e+00
-3.90000000e-01	2.83520482e+00
-3.88333333e-01	2.83538593e+00
-3.86666667e-01	2.83571315e+00
-3.85000000e-01	2.83566806e+00
-3.83333333e-01	2.83672563e+00
-3.81666667e-01	2.83609594e+00
-3.80000000e-01	2.83581972e+00
-3.78333333e-01	2.83555775e+00
-3.76666667e-01	2.83560030e+00
-3.75000000e-01	2.83601074e+00
-3.73333333e-01	2.83627015e+00
-3.71666667e-01	2.83516902e+00
-3.70000000e-01	2.83569931e+00
-3.68333333e-01	2.83592943e+00
-3.66666667e-01	2.83588731e+00
-3.65000000e-01	2.83598803e+00
-3.63333333e-01	2.83591026e+00
-3.61666667e-01	2.83534936e+00
-3.60000000e-01	2.83564117e+00
-3.58333333e-01	2.83556771e+00
-3.56666667e-01	2.83651680e+00
-3.55000000e-01	2.83566709e+00
-3.53333333e-01	2.83541271e+00
-3.51666667e-01	1.18598226e+00
-3.50000000e-01	1.13993102e+00
-3.48333333e-01	1.19354677e+00
-3.46666667e-01	2.83902438e+00
-3.45000000e-01	2.83914395e+00
-3.43333333e-01	2.83839314e+00
-3.41666667e-01	2.83917781e+00
-3.40000000e-01	2.83842257e+00
-3.38333333e-01	2.83819345e+00
-3.36666667e-01	2.83864492e+00
-3.35000000e-01	2.83933064e+00
-3.33333333e-01	2.83892294e+00
-3.31666667e-01	2.83790005e+00
-3.30000000e-01	2.83917450e+00
-3.28333333e-01	2.83829504e+00
-3.26666667e-01	2.83841301e+00
-3.25000000e-01	2.83928811e+00
-3.23333333e-01	2.83907187e+00
-3.21666667e-01	2.83888428e+00
-3.20000000e-01	2.83880822e+00
-3.18333333e-01	2.83838091e+00
-3.16666667e-01	2.83868827e+00
-3.15000000e-01	2.83856673e+00
-3.13333333e-01	2.83893502e+00
-3.11666667e-01	2.83897627e+00
-3.10000000e-01	2.83901236e+00
-3.08333333e-01	2.83870263e+00
-3.06666667e-01	2.83813141e+00
-3.05000000e-01	2.83896474e+00
-3.03333333e-01	2.83835567e+00
-3.01666667e-01	2.83828086e+00
-3.00000000e-01	2.83910397e+00
-2.98333333e-01	2.83854261e+00
-2.96666667e-01	2.83912426e+00
-2.95000000e-01	2.83920618e+00
-2.93333333e-01	2.83912587e+00
-2.91666667e-01	2.83810894e+00
-2.90000000e-01	2.83884620e+00
-2.88333333e-01	2.83918216e+00
-2.86666667e-01	2.83944426e+00
-2.85000000e-01	2.83813423e+00
-2.83333333e-01	2.83838375e+00
-2.81666667e-01	2.83847103e+00
-2.80000000e-01	2.83896197e+00
-2.78333333e-01	2.83899096e+00
-2.76666667e-01	2.83833414e+00
-2.75000000e-01	2.83828433e+00
-2.73333333e-01	2.83871622e+00
-2.71666667e-01	2.83902079e+00
-2.70000000e-01	2.83885805e+00
-2.68333333e-01	2.83839852e+00
-2.66666667e-01	2.83801177e+00
-2.65000000e-01	2.83883222e+00
-2.63333333e-01	2.83800081e+00
-2.61666667e-01	2.83911870e+00
-2.60000000e-01	2.83799384e+00
-2.58333333e-01	2.83870035e+00
-2.56666667e-01	2.83860918e+00
-2.55000000e-01	2.83916922e+00
-2.53333333e-01	2.83924693e+00
-2.51666667e-01	1.21898666e+00
-2.50000000e-01	7.46797362e-01
-2.48333333e-01	1.22544920e+00
-2.46666667e-01	2.83678244e+00
-2.45000000e-01	2.83680390e+00
-2.43333333e-01	2.83638991e+00
-2.41666667e-01	2.83717614e+00
-2.40000000e-01	2.83695849e+00
-2.38333333e-01	2.83674593e+00
-2.36666667e-01	2.83703087e+00
-2.35000000e-01	2.83691819e+00
-2.33333333e-01	2.83608257e+00
-2.31666667e-01	2.83631113e+00
-2.30000000e-01	2.83640581e+00
-2.28333333e-01	2.83618836e+00
-2.26666667e-01	2.83671466e+00
-2.25000000e-01	2.83668359e+00
-2.23333333e-01	2.83633415e+00
-2.21666667e-01	2.83640606e+00
-2.20000000e-01	2.83695731e+00
-2.18333333e-01	2.83644165e+00
-2.16666667e-01	2.83707697e+00
-2.15000000e-01	2.83723424e+00
-2.13333333e-01	2.83717254e+00
-2.11666667e-01	2.83637396e+00
-2.10000000e-01	2.83666390e+00
-2.08333333e-01	2.83569685e+00
-2.06666667e-01	2.83690967e+00
-2.05000000e-01	2.83680848e+00
-2.03333333e-01	2.83593021e+00
-2.01666667e-01	2.83653789e+00
-2.00000000e-01	2.83700774e+00
-1.98333333e-01	2.83619381e+00
-1.96666667e-01	2.83651646e+00
-1.95000000e-01	2.83614360e+00
-1.93333333e-01	2.83666072e+00
-1.91666667e-01	2.83622102e+00
-1.90000000e-01	2.83705380e+00
-1.88333333e-01	2.83587319e+00
-1.86666667e-01	2.83691228e+00
-1.85000000e-01	2.83649665e+00
-1.83333333e-01	2.83616006e+00
-1.81666667e-01	2.83572284e+00
-1.80000000e-01	2.83632663e+00
-1.78333333e-01	2.83621578e+00
-1.76666667e-01	2.83721849e+00
-1.75000000e-01	2.83602419e+00
-1.73333333e-01	2.83703148e+00
-1.71666667e-01	2.83658659e+00
-1.70000000e-01	2.83626789e+00
-1.68333333e-01	2.83609620e+00
-1.66666667e-01	2.83660768e+00
-1.65000000e-01	2.83590745e+00
-1.63333333e-01	2.83572397e+00
-1.61666667e-01	2.83667979e+00
-1.60000000e-01	2.83622759e+00
-1.58333333e-01	2.83636658e+00
-1.56666667e-01	2.83650937e+00
-1.55000000e-01	2.83627144e+00
-1.53333333e-01	2.83697232e+00
-1.51666667e-01	1.18992197e+00
-1.50000000e-01	1.13561245e+00
-1.48333333e-01	1.19231183e+00
-1.46666667e-01	2.83868086e+00
-1.45000000e-01	2.83881670e+00
-1.43333333e-01	2.83783509e+00
-1.41666667e-01	2.83771490e+00
-1.40000000e-01	2.83736636e+00
-1.38333333e-01	2.83769328e+00
-1.36666667e-01	2.83824076e+00
-1.35000000e-01	2.83756550e+00
-1.33333333e-01	2.83820733e+00
-1.31666667e-01	2.83766311e+00
-1.30000000e-01	2.83795900e+00
-1.28333333e-01	2.83836022e+00
-1.26666667e-01	2.83887205e+00
-1.25000000e-01	2.83809018e+00
-1.23333333e-01	2.83812670e+00
-1.21666667e-01	2.83864724e+00
-1.20000000e-01	2.83872070e+00
-1.18333333e-01	2.83835250e+00
-1.16666667e-01	2.83827698e+00
-1.15000000e-01	2.83804234e+00
-1.13333333e-01	2.83911909e+00
-1.11666667e-01	2.83884143e+00
-1.10000000e-01	2.83869422e+00
-1.08333333e-01	2.83919433e+00
-1.06666667e-01	2.83935403e+00
-1.05000000e-01	2.83894454e+00
-1.03333333e-01	2.83861109e+00
-1.01666667e-01	2.83875472e+00
-1.00000000e-01	2.83809292e+00
-9.83333333e-02	2.83849603e+00
-9.66666667e-02	2.83836635e+00
-9.50000000e-02	2.83824374e+00
-9.33333333e-02	2.83789231e+00
-9.16666667e-02	2.83937439e+00
-9.00000000e-02	2.83898580e+00
-8.83333333e-02	2.83891799e+00
-8.66666667e-02	2.83869550e+00
-8.50000000e-02	2.83818724e+00
-8.33333333e-02	2.83887075e+00
-8.16666667e-02	2.83816451e+00
-8.00000000e-02	2.83868030e+00
-7.83333333e-02	2.83824030e+00
-7.66666667e-02	2.83905652e+00
-7.50000000e-02	2.83868818e+00
-7.33333333e-02	2.83972327e+00
-7.16666667e-02	2.83899515e+00
-7.00000000e-02	2.83880749e+00
-6.83333333e-02	2.83823925e+00
-6.66666667e-02	2.83840263e+00
-6.50000000e-02	2.83956297e+00
-6.33333333e-02	2.83850452e+00
-6.16666667e-02	2.84000282e+00
-6.00000000e-02	2.83899850e+00
-5.83333333e-02	2.83936248e+00
-5.66666667e-02	2.83968472e+00
-5.50000000e-02	2.84004023e+00
-5.33333333e-02	2.83945631e+00
-5.16666667e-02	1.19328954e+00
-5.00000000e-02	1.05660324e+00
-4.83333333e-02	1.18751750e+00
-4.66666667e-02	2.91889334e+00
-4.50000000e-02	2.91658370e+00
-4.33333333e-02	2.91298409e+00
-4.16666667e-02	2.90950953e+00
-4.00000000e-02	2.90513496e+00
-3.83333333e-02	2.89981834e+00
-3.66666667e-02	2.89429422e+00
-3.50000000e-02	2.88791433e+00
-3.33333333e-02	2.88049796e+00
-3.16666667e-02	2.87307390e+00
-3.00000000e-02	2.86437323e+00
-2.83333333e-02	2.85414061e+00
-2.66666667e-02	2.84375542e+00
-2.50000000e-02	2.83085166e+00
-2.33333333e-02	2.84893836e+00
-2.16666667e-02	2.85978496e+00
-2.00000000e-02	2.86950937e+00
-1.83333333e-02	2.87868402e+00
-1.66666667e-02	2.88630862e+00
-1.50000000e-02	2.89380701e+00
-1.33333333e-02	2.89989123e+00
-1.16666667e-02	2.90613987e+00
-1.00000000e-02	2.91082835e+00
-8.33333333e-03	2.91506215e+00
-6.66666667e-03	2.91912774e+00
-5.00000000e-03	2.92204744e+00
-3.33333333e-03	2.92469436e+00
-1.66666667e-03	2.92650389e+00
0.00000000e+00	2.92796758e+00
1.66666667e-03	2.92942060e+00
3.33333333e-03	2.92901687e+00
5.00000000e-03	2.92860619e+00
6.66666667e-03	2.92874911e+00
8.33333333e-03	2.92637236e+00
1.00000000e-02	2.92392578e+00
1.16666667e-02	2.92022353e+00
1.33333333e-02	2.91593574e+00
1.50000000e-02	2.91077006e+00
1.66666667e-02	2.90389884e+00
1.83333333e-02	2.89551666e+00
2.00000000e-02	2.88676276e+00
2.16666667e-02	2.87483410e+00
2.33333333e-02	2.86034161e+00
2.50000000e-02	2.83824373e+00
2.66666667e-02	2.85506012e+00
2.83333333e-02	2.86888975e+00
3.00000000e-02	2.88133509e+00
3.16666667e-02	2.89043103e+00
3.33333333e-02	2.89864345e+00
3.50000000e-02	2.90568854e+00
3.66666667e-02	2.90995021e+00
3.83333333e-02	2.91532278e+00
4.00000000e-02	2.91852399e+00
4.16666667e-02	2.92071110e+00
4.33333333e-02	2.92261863e+00
4.50000000e-02	2.92397758e+00
4.66666667e-02	2.92383949e+00
4.83333333e-02	2.92288543e+00
5.00000000e-02	2.92326033e+00
5.16666667e-02	2.92149652e+00
5.33333333e-02	2.91889668e+00
5.50000000e-02	2.91598858e+00
5.66666667e-02	2.91345986e+00
5.83333333e-02	2.90891377e+00
6.00000000e-02	2.90542438e+00
6.16666667e-02	2.89923553e+00
6.33333333e-02	2.89401010e+00
6.50000000e-02	2.88811656e+00
6.66666667e-02	2.87940208e+00
6.83333333e-02	2.87175976e+00
7.00000000e-02	2.86288292e+00
7.16666667e-02	2.85310012e+00
7.33333333e-02	2.84234086e+00
7.50000000e-02	2.83013704e+00
7.66666667e-02	2.84283632e+00
7.83333333e-02	2.85429543e+00
8.00000000e-02	2.86497245e+00
8.16666667e-02	2.87301912e+00
8.33333333e-02	2.88076653e+00
8.50000000e-02	2.88880369e+00
8.66666667e-02	2.89480361e+00
8.83333333e-02	2.90024103e+00
9.00000000e-02	2.90532343e+00
9.16666667e-02	2.90931548e+00
9.33333333e-02	2.91354218e+00
9.50000000e-02	2.91723253e+00
9.66666667e-02	2.92003654e+00
9.83333333e-02	2.92173751e+00
1.00000000e-01	2.92322125e+00
1.01666667e-01	2.92453886e+00
1.03333333e-01	2.92423565e+00
1.05000000e-01	2.92398207e+00
1.06666667e-01	2.92302229e+00
1.08333333e-01	2.92109263e+00
1.10000000e-01	2.91914642e+00
1.11666667e-01	2.91548147e+00
1.13333333e-01	2.91099696e+00
1.15000000e-01	2.90531634e+00
1.16666667e-01	2.89867275e+00
1.18333333e-01	2.89072725e+00
1.20000000e-01	2.88109294e+00
1.21666667e-01	2.86924305e+00
1.23333333e-01	2.85518925e+00
1.25000000e-01	2.83696664e+00
1.26666667e-01	2.85335895e+00
1.28333333e-01	2.86764723e+00
1.30000000e-01	2.87954425e+00
1.31666667e-01	2.88961757e+00
1.33333333e-01	2.89733579e+00
1.35000000e-01	2.90416901e+00
1.36666667e-01	2.90912373e+00
1.38333333e-01	2.91494041e+00
1.40000000e-01	2.91719049e+00
1.41666667e-01	2.92027848e+00
1.43333333e-01	2.92199146e+00
1.45000000e-01	2.92275368e+00
1.46666667e-01	2.92303087e+00
1.48333333e-01	2.92234003e+00
1.50000000e-01	2.92149766e+00
1.51666667e-01	2.91997924e+00
1.53333333e-01	2.91889699e+00
1.55000000e-01	2.91511025e+00
1.56666667e-01	2.91250197e+00
1.58333333e-01	2.90906318e+00
1.60000000e-01	2.90408688e+00
1.61666667e-01	2.89876512e+00
1.63333333e-01	2.89313925e+00
1.65000000e-01	2.88672862e+00
1.66666667e-01	2.87936821e+00
1.68333333e-01	2.87200592e+00
1.70000000e-01	2.86336103e+00
1.71666667e-01	2.85307296e+00
1.73333333e-01	2.84125592e+00
1.75000000e-01	2.82739666e+00
1.76666667e-01	2.84025170e+00
1.78333333e-01	2.85081680e+00
1.80000000e-01	2.86156823e+00
1.81666667e-01	2.87031961e+00
1.83333333e-01	2.87825181e+00
1.85000000e-01	2.88585617e+00
1.86666667e-01	2.89136253e+00
1.88333333e-01	2.89723922e+00
1.90000000e-01	2.90269181e+00
1.91666667e-01	2.90704600e+00
1.93333333e-01	2.91062856e+00
1.95000000e-01	2.91384717e+00
1.96666667e-01	2.91595078e+00
1.98333333e-01	2.91825635e+00
2.00000000e-01	2.92019243e+00
2.01666667e-01	2.92100335e+00
2.03333333e-01	2.92183789e+00
2.05000000e-01	2.92117136e+00
2.06666667e-01	2.91999633e+00
2.08333333e-01	2.91822209e+00
2.10000000e-01	2.91643312e+00
2.11666667e-01	2.91285170e+00
2.13333333e-01	2.90765170e+00
2.15000000e-01	2.90279708e+00
2.16666667e-01	2.89583599e+00
2.18333333e-01	2.88775590e+00
2.20000000e-01	2.87783094e+00
2.21666667e-01	2.86623960e+00
2.23333333e-01	2.85136242e+00
2.25000000e-01	2.83557080e+00
2.26666667e-01	2.85365117e+00
2.28333333e-01	2.86681603e+00
2.30000000e-01	2.87940143e+00
2.31666667e-01	2.88868203e+00
2.33333333e-01	2.89682713e+00
2.35000000e-01	2.90380080e+00
2.36666667e-01	2.90911331e+00
2.38333333e-01	2.91354251e+00
2.40000000e-01	2.91768690e+00
2.41666667e-01	2.92025622e+00
2.43333333e-01	2.92192960e+00
2.45000000e-01	2.92286827e+00
2.46666667e-01	2.92322297e+00
2.48333333e-01	2.92331384e+00
2.50000000e-01	2.92209037e+00
2.51666667e-01	2.92054071e+00
2.53333333e-01	2.91809724e+00
2.55000000e-01	2.91551190e+00
2.56666667e-01	2.91206739e+00
2.58333333e-01	2.90872543e+00
2.60000000e-01	2.90443652e+00
2.61666667e-01	2.89924443e+00
2.63333333e-01	2.89380573e+00
2.65000000e-01	2.88693269e+00
2.66666667e-01	2.88097142e+00
2.68333333e-01	2.87205587e+00
2.70000000e-01	2.86267314e+00
2.71666667e-01	2.85346224e+00
2.73333333e-01	2.84161501e+00
2.75000000e-01	2.82661939e+00
2.76666667e-01	2.83876038e+00
2.78333333e-01	2.85024876e+00
2.80000000e-01	2.85999965e+00
2.81666667e-01	2.86969305e+00
2.83333333e-01	2.87735310e+00
2.85000000e-01	2.88436683e+00
2.86666667e-01	2.89093257e+00
2.88333333e-01	2.89622322e+00
2.90000000e-01	2.90151179e+00
2.91666667e-01	2.90599708e+00
2.93333333e-01	2.90996270e+00
2.95000000e-01	2.91361928e+00
2.96666667e-01	2.91568689e+00
2.98333333e-01	2.91774384e+00
3.00000000e-01	2.91978930e+00
3.01666667e-01	2.92019885e+00
3.03333333e-01	2.92048350e+00
3.05000000e-01	2.92034056e+00
3.06666667e-01	2.91882509e+00
3.08333333e-01	2.91736446e+00
3.10000000e-01	2.91557008e+00
3.11666667e-01	2.91168415e+00
3.13333333e-01	2.90748897e+00
3.15000000e-01	2.90157753e+00
3.16666667e-01	2.89486220e+00
3.18333333e-01	2.88673745e+00
3.20000000e-01	2.87715584e+00
3.21666667e-01	2.86584105e+00
3.23333333e-01	2.85190709e+00
3.25000000e-01	2.83518623e+00
3.26666667e-01	2.85440953e+00
3.28333333e-01	2.86853845e+00
3.30000000e-01	2.87910783e+00
3.31666667e-01	2.88949079e+00
3.33333333e-01	2.89756507e+00
3.35000000e-01	2.90452770e+00
3.36666667e-01	2.90943346e+00
3.38333333e-01	2.91405502e+00
3.40000000e-01	2.91762242e+00
3.41666667e-01	2.92020355e+00
3.43333333e-01	2.92179718e+00
3.45000000e-01	2.92209137e+00
3.46666667e-01	2.92300151e+00
3.48333333e-01	2.92245196e+00
3.50000000e-01	2.92163935e+00
3.51666667e-01	2.92055335e+00
3.53333333e-01	2.91819445e+00
3.55000000e-01	2.91586816e+00
3.56666667e-01	2.91211962e+00
3.58333333e-01	2.90926440e+00
3.60000000e-01	2.90413732e+00
3.61666667e-01	2.89909880e+00
3.63333333e-01	2.89374316e+00
3.65000000e-01	2.88766022e+00
3.66666667e-01	2.88075872e+00
3.68333333e-01	2.87185563e+00
3.70000000e-01	2.86351258e+00
3.71666667e-01	2.85318212e+00
3.73333333e-01	2.84151150e+00
3.75000000e-01	2.82661720e+00
3.76666667e-01	2.83961466e+00
3.78333333e-01	2.85076822e+00
3.80000000e-01	2.86048443e+00
3.81666667e-01	2.86958905e+00
3.83333333e-01	2.87706339e+00
3.85000000e-01	2.88462963e+00
3.86666667e-01	2.89115014e+00
3.88333333e-01	2.89653473e+00
3.90000000e-01	2.90173748e+00
3.91666667e-01	2.90592777e+00
3.93333333e-01	2.90942321e+00
3.95000000e-01	2.91278887e+00
3.96666667e-01	2.91558975e+00
3.98333333e-01	2.91798622e+00
4.00000000e-01	2.91933002e+00
4.01666667e-01	2.92030820e+00
4.03333333e-01	2.92042763e+00
4.05000000e-01	2.92021735e+00
4.06666667e-01	2.91925291e+00
4.08333333e-01	2.91768262e+00
4.10000000e-01	2.91544849e+00
4.11666667e-01	2.91214463e+00
4.13333333e-01	2.90739625e+00
4.15000000e-01	2.90170739e+00
4.16666667e-01	2.89483772e+00
4.18333333e-01	2.88693109e+00
4.20000000e-01	2.87675213e+00
4.21666667e-01	2.86556905e+00
4.23333333e-01	2.85170347e+00
4.25000000e-01	2.83455007e+00
4.26666667e-01	2.85429895e+00
4.28333333e-01	2.86703258e+00
4.30000000e-01	2.87999698e+00
4.31666667e-01	2.88930947e+00
4.33333333e-01	2.89705780e+00
4.35000000e-01	2.90450840e+00
4.36666667e-01	2.91042314e+00
4.38333333e-01	2.91450048e+00
4.40000000e-01	2.91724352e+00
4.41666667e-01	2.91992055e+00
4.43333333e-01	2.92165215e+00
4.45000000e-01	2.92268282e+00
4.46666667e-01	2.92329473e+00
4.48333333e-01	2.92303379e+00
4.50000000e-01	2.92146459e+00
4.51666667e-01	2.92096363e+00
4.53333333e-01	2.91805997e+00
4.55000000e-01	2.91585528e+00
4.56666667e-01	2.91277923e+00
4.58333333e-01	2.90847509e+00
4.60000000e-01	2.90434962e+00
4.61666667e-01	2.89929421e+00
4.63333333e-01	2.89325891e+00
4.65000000e-01	2.88674033e+00
4.66666667e-01	2.88033609e+00
4.68333333e-01	2.87168166e+00
4.70000000e-01	2.86318182e+00
4.71666667e-01	2.85359706e+00
4.73333333e-01	2.84236730e+00
4.75000000e-01	2.82669070e+00
4.76666667e-01	2.83977589e+00
4.78333333e-01	2.85061954e+00
4.80000000e-01	2.86112641e+00
4.81666667e-01	2.86962420e+00
4.83333333e-01	2.87733718e+00
4.85000000e-01	2.88505155e+00
4.86666667e-01	2.89171549e+00
4.88333333e-01	2.89703132e+00
4.90000000e-01	2.90155111e+00
4.91666667e-01	2.90593307e+00
4.93333333e-01	2.91004539e+00
4.95000000e-01	2.91350549e+00
4.96666667e-01	2.91580676e+00
4.98333333e-01	2.92062147e+00
5.00000000e-01	2.92240574e+00
5.01666667e-01	2.92741020e+00
5.03333333e-01	2.92697087e+00
5.05000000e-01	2.92694715e+00
5.06666667e-01	2.92618775e+00
5.08333333e-01	2.92427781e+00
5.10000000e-01	2.92204378e+00
5.11666667e-01	2.91777892e+00
5.13333333e-01	2.91405808e+00
5.15000000e-01	2.90834890e+00
5.16666667e-01	2.90159451e+00
5.18333333e-01	2.89371375e+00
5.20000000e-01	2.88349547e+00
5.21666667e-01	2.87253357e+00
5.23333333e-01	2.85836647e+00
5.25000000e-01	2.83712623e+00
5.26666667e-01	2.85545812e+00
5.28333333e-01	2.86820879e+00
5.30000000e-01	2.87987966e+00
5.31666667e-01	2.89002404e+00
5.33333333e-01	2.89806591e+00
5.35000000e-01	2.90521245e+00
5.36666667e-01	2.91033659e+00
5.38333333e-01	2.91473497e+00
5.40000000e-01	2.91740225e+00
5.41666667e-01	2.91974821e+00
5.43333333e-01	2.92213546e+00
5.45000000e-01	2.92340690e+00
5.46666667e-01	3.59753333e-02
5.48333333e-01	2.47050749e-02
5.50000000e-01	4.01805063e-02
5.51666667e-01	-1.82385590e-03
5.53333333e-01	3.00000000e+00
5.55000000e-01	3.00000000e+00
5.56666667e-01	3.00000000e+00
5.58333333e-01	3.00000000e+00
5.60000000e-01	3.00000000e+00
5.61666667e-01	3.00000000e+00
5.63333333e-01	3.00000000e+00
5.65000000e-01	3.00000000e+00
5.66666667e-01	3.00000000e+00
5.68333333e-01	3.00000000e+00
5.70000000e-01	3.00000000e+00
5.71666667e-01	3.00000000e+00
5.73333333e-01	3.00000000e+00
5.75000000e-01	3.00000000e+00
5.76666667e-01	3.00000000e+00
5.78333333e-01	3.00000000e+00
5.80000000e-01	3.00000000e+00
5.81666667e-01	3.00000000e+00
5.83333333e-01	3.00000000e+00
5.85000000e-01	3.00000000e+00
5.86666667e-01	3.00000000e+00
5.88333333e-01	3.00000000e+00
5.90000000e-01	3.00000000e+00
5.91666667e-01	3.00000000e+00
5.93333333e-01	3.00000000e+00
5.95000000e-01	3.00000000e+00
5.96666667e-01	3.00000000e+00
5.98333333e-01	3.00000000e+00
6.00000000e-01	3.00000000e+00
6.01666667e-01	3.00000000e+00
6.03333333e-01	3.00000000e+00
6.05000000e-01	3.00000000e+00
6.06666667e-01	3.00000000e+00
6.08333333e-01	3.00000000e+00
6.10000000e-01	3.00000000e+00
6.11666667e-01	3.00000000e+00
6.13333333e-01	3.00000000e+00
6.15000000e-01	3.00000000e+00
6.16666667e-01	3.00000000e+00
6.18333333e-01	3.00000000e+00
6.20000000e-01	3.00000000e+00
6.21666667e-01	3.00000000e+00
6.23333333e-01	3.00000000e+00
6.25000000e-01	3.00000000e+00
6.26666667e-01	3.00000000e+00
6.28333333e-01	3.00000000e+00
6.30000000e-01	3.00000000e+00
6.31666667e-01	3.00000000e+00
6.33333333e-01	3.00000000e+00
6.35000000e-01	3.00000000e+00
6.36666667e-01	3.00000000e+00
6.38333333e-01	3.00000000e+00
6.40000000e-01	3.00000000e+00
6.41666667e-01	3.00000000e+00
6.43333333e-01	3.00000000e+00
6.45000000e-01	3.00000000e+00
6.46666667e-01	3.00000000e+00
6.48333333e-01	3.00000000e+00
6.50000000e-01	3.00000000e+00
6.51666667e-01	3.00000000e+00
6.53333333e-01	3.00000000e+00
6.55000000e-01	3.00000000e+00
6.56666667e-01	3.00000000e+00
6.58333333e-01	3.00000000e+00
6.60000000e-01	3.00000000e+00
6.61666667e-01	3.00000000e+00
6.63333333e-01	3.00000000e+00
6.65000000e-01	3.00000000e+00
6.66666667e-01	3.00000000e+00
6.68333333e-01	3.00000000e+00
6.70000000e-01	3.00000000e+00
6.71666667e-01	3.00000000e+00
6.73333333e-01	3.00000000e+00
6.75000000e-01	3.00000000e+00
6.76666667e-01	3.00000000e+00
6.78333333e-01	3.00000000e+00
6.80000000e-01	3.00000000e+00
6.81666667e-01	3.00000000e+00
6.83333333e-01	3.00000000e+00
6.85000000e-01	3.00000000e+00
6.86666667e-01	3.00000000e+00
6.88333333e-01	3.00000000e+00
6.90000000e-01	3.00000000e+00
6.91666667e-01	3.00000000e+00
6.93333333e-01	3.00000000e+00
6.95000000e-01	3.00000000e+00
6.96666667e-01	3.00000000e+00
6.98333333e-01	3.00000000e+00
7.00000000e-01	3.00000000e+00
7.01666667e-01	3.00000000e+00
7.03333333e-01	3.00000000e+00
7.05000000e-01	3.00000000e+00
7.06666667e-01	3.00000000e+00
7.08333333e-01	3.00000000e+00
7.10000000e-01	3.00000000e+00
7.11666667e-01	3.00000000e+00
7.13333333e-01	3.00000000e+00
7.15000000e-01	3.00000000e+00
7.16666667e-01	3.00000000e+00
7.18333333e-01	3.00000000e+00
7.20000000e-01	3.00000000e+00
7.21666667e-01	3.00000000e+00
7.23333333e-01	3.00000000e+00
7.25000000e-01	3.00000000e+00
7.26666667e-01	3.00000000e+00
7.28333333e-01	3.00000000e+00
7.30000000e-01	3.00000000e+00
7.31666667e-01	3.00000000e+00
7.33333333e-01	3.00000000e+00
7.35000000e-01	3.00000000e+00
7.36666667e-01	3.00000000e+00
7.38333333e-01	3.00000000e+00
7.40000000e-01	3.00000000e+00
7.41666667e-01	3.00000000e+00
7.43333333e-01	3.00000000e+00
7.45000000e-01	3.00000000e+00
7.46666667e-01	3.00000000e+00
7.48333333e-01	3.00000000e+00
7.50000000e-01	3.00000000e+00
7.51666667e-01	3.00000000e+00
7.53333333e-01	3.00000000e+00
7.55000000e-01	3.00000000e+00
7.56666667e-01	3.00000000e+00
7.58333333e-01	3.00000000e+00
7.60000000e-01	3.00000000e+00
7.61666667e-01	3.00000000e+00
7.63333333e-01	3.00000000e+00
7.65000000e-01	3.00000000e+00
7.66666667e-01	3.00000000e+00
7.68333333e-01	3.00000000e+00
7.70000000e-01	3.00000000e+00
7.71666667e-01	3.00000000e+00
7.73333333e-01	3.00000000e+00
7.75000000e-01	3.00000000e+00
7.76666667e-01	3.00000000e+00
7.78333333e-01	3.00000000e+00
7.80000000e-01	3.00000000e+00
7.81666667e-01	3.00000000e+00
7.83333333e-01	3.00000000e+00
7.85000000e-01	3.00000000e+00
7.86666667e-01	3.00000000e+00
7.88333333e-01	3.00000000e+00
7.90000000e-01	3.00000000e+00
7.91666667e-01	3.00000000e+00
7.93333333e-01	3.00000000e+00
7.95000000e-01	3.00000000e+00
7.96666667e-01	3.00000000e+00
7.98333333e-01	3.00000000e+00
8.00000000e-01	3.00000000e+00
8.01666667e-01	3.00000000e+00
8.03333333e-01	3.00000000e+00
8.05000000e-01	3.00000000e+00
8.06666667e-01	3.00000000e+00
8.08333333e-01	3.00000000e+00
8.10000000e-01	3.00000000e+00
8.11666667e-01	3.00000000e+00
8.13333333e-01	3.00000000e+00
8.15000000e-01	3.00000000e+00
8.16666667e-01	3.00000000e+00
8.18333333e-01	3.00000000e+00
8.20000000e-01	3.00000000e+00
8.21666667e-01	3.00000000e+00
8.23333333e-01	3.00000000e+00
8.25000000e-01	3.00000000e+00
8.26666667e-01	3.00000000e+00
8.28333333e-01	3.00000000e+00
8.30000000e-01	3.00000000e+00
8.31666667e-01	3.00000000e+00
8.33333333e-01	3.00000000e+00
8.35000000e-01	3.00000000e+00
8.36666667e-01	3.00000000e+00
8.38333333e-01	3.00000000e+00
8.40000000e-01	3.00000000e+00
8.41666667e-01	3.00000000e+00
8.43333333e-01	3.00000000e+00
8.45000000e-01	3.00000000e+00
8.46666667e-01	3.00000000e+00
8.48333333e-01	3.00000000e+00
8.50000000e-01	3.00000000e+00
8.51666667e-01	3.00000000e+00
8.53333333e-01	3.00000000e+00
8.55000000e-01	3.00000000e+00
8.56666667e-01	3.00000000e+00
8.58333333e-01	3.00000000e+00
8.60000000e-01	3.00000000e+00
8.61666667e-01	3.00000000e+00
8.63333333e-01	3.00000000e+00
8.65000000e-01	3.00000000e+00
8.66666667e-01	3.00000000e+00
8.68333333e-01	3.00000000e+00
8.70000000e-01	3.00000000e+00
8.71666667e-01	3.00000000e+00
8.73333333e-01	3.00000000e+00
8.75000000e-01	3.00000000e+00
8.76666667e-01	3.00000000e+00
8.78333333e-01	3.00000000e+00
8.80000000e-01	3.00000000e+00
8.81666667e-01	3.00000000e+00
8.83333333e-01	3.00000000e+00
8.85000000e-01	3.00000000e+00
8.86666667e-01	3.00000000e+00
8.88333333e-01	3.00000000e+00
8.90000000e-01	3.00000000e+00
8.91666667e-01	3.00000000e+00
8.93333333e-01	3.00000000e+00
8.95000000e-01	3.00000000e+00
8.96666667e-01	3.00000000e+00
8.98333333e-01	3.00000000e+00
9.00000000e-01	3.00000000e+00
9.01666667e-01	3.00000000e+00
9.03333333e-01	3.00000000e+00
9.05000000e-01	3.00000000e+00
9.06666667e-01	3.00000000e+00
9.08333333e-01	3.00000000e+00
9.10000000e-01	3.00000000e+00
9.11666667e-01	3.00000000e+00
9.13333333e-01	3.00000000e+00
9.15000000e-01	3.00000000e+00
9.16666667e-01	3.00000000e+00
9.18333333e-01	3.00000000e+00
9.20000000e-01	3.00000000e+00
9.21666667e-01	3.00000000e+00
9.23333333e-01	3.00000000e+00
9.25000000e-01	3.00000000e+00
9.26666667e-01	3.00000000e+00
9.28333333e-01	3.00000000e+00
9.30000000e-01	3.00000000e+00
9.31666667e-01	3.00000000e+00
9.33333333e-01	3.00000000e+00
9.35000000e-01	3.00000000e+00
9.36666667e-01	3.00000000e+00
9.38333333e-01	3.00000000e+00
9.40000000e-01	3.00000000e+00
9.41666667e-01	3.00000000e+00
9.43333333e-01	3.00000000e+00
9.45000000e-01	3.00000000e+00
9.46666667e-01	3.00000000e+00
9.48333333e-01	3.00000000e+00
9.50000000e-01	3.00000000e+00
9.51666667e-01	3.00000000e+00
9.53333333e-01	3.00000000e+00
9.55000000e-01	3.00000000e+00
9.56666667e-01	3.00000000e+00
9.58333333e-01	3.00000000e+00
9.60000000e-01	3.00000000e+00
9.61666667e-01	3.00000000e+00
9.63333333e-01	3.00000000e+00
9.65000000e-01	3.00000000e+00
9.66666667e-01	3.00000000e+00
9.68333333e-01	3.00000000e+00
9.70000000e-01	3.00000000e+00
9.71666667e-01	3.00000000e+00
9.73333333e-01	3.00000000e+00
9.75000000e-01	3.00000000e+00
9.76666667e-01	3.00000000e+00
9.78333333e-01	3.00000000e+00
9.80000000e-01	3.00000000e+00
9.81666667e-01	3.00000000e+00
9.83333333e-01	3.00000000e+00
9.85000000e-01	3.00000000e+00
9.86666667e-01	3.00000000e+00
9.88333333e-01	3.00000000e+00
9.90000000e-01	3.00000000e+00
9.91666667e-01	3.00000000e+00
9.93333333e-01	3.00000000e+00
9.95000000e-01	3.00000000e+00
9.96666667e-01	3.00000000e+00
9.98333333e-01	3.00000000e+00
1.00000000e+00	3.00000000e+00


==> figure/1d_tau_inf_halton.txt <==
-9.99877930e-01	3.00000000e+00
-4.20288086e-01	3.00000000e+00
-4.20166016e-01	3.00000000e+00
-4.19921875e-01	3.00000000e+00
-4.19799805e-01	2.60726462e-01
-4.19677734e-01	3.16926115e-01
-4.19555664e-01	3.14841083e-01
-4.19433594e-01	3.15897536e-01
-4.19311523e-01	1.31443620e-02
-4.19189453e-01	8.56597897e-02
-4.19067383e-01	1.80389741e-01
-4.18945312e-01	1.70325032e-01
-4.18823242e-01	-6.44565086e-03
-4.18701172e-01	1.65144623e-01
-4.18579102e-01	1.53545858e-01
-4.18457031e-01	2.09590327e-01
-4.18334961e-01	1.79181305e-01
-4.18212891e-01	8.64862483e-02
-4.17968750e-01	1.93293752e-01
-4.17846680e-01	1.74295702e-01
-4.17724609e-01	1.73523057e-01
-4.17602539e-01	1.21153026e-01
-4.17480469e-01	6.36808935e-02
-4.17358398e-01	1.97445587e-01
-4.17236328e-01	2.46066149e-01
-4.17114258e-01	2.45106835e-01
-4.16992188e-01	2.35135416e-01
-4.16870117e-01	1.41743065e-01
-4.16748047e-01	1.76413015e-01
-4.16625977e-01	2.70104054e-01
-4.16503906e-01	2.69620438e-01
-4.16381836e-01	2.55081181e-01
-4.16259766e-01	1.87426465e-01
-4.16015625e-01	2.30794547e-01
-4.15893555e-01	1.72844481e-01
-4.15771484e-01	2.92185160e-01
-4.15649414e-01	1.84903779e-01
-4.15527344e-01	1.85888394e-01
-4.15405273e-01	2.53669863e-01
-4.15283203e-01	1.68771589e-01
-4.15039062e-01	2.26861993e-01
-4.14916992e-01	1.76639862e-01
-4.14794922e-01	1.77340752e-01
-4.14672852e-01	1.24200237e-01
-4.14550781e-01	5.66214939e-02
-4.14428711e-01	1.27881877e-01
-4.14306641e-01	1.65049415e-01
-4.14062500e-01	2.66758911e-01
-4.13940430e-01	1.86549922e-01
-4.13818359e-01	1.30561626e-01
-4.13696289e-01	1.93622121e-01
-4.13574219e-01	1.94311935e-01
-4.13452148e-01	2.55371483e-01
-4.13330078e-01	2.10013791e-01
-4.13208008e-01	2.10699156e-01
-4.13085938e-01	1.34375304e-01
-4.12963867e-01	1.64700602e-01
-4.12841797e-01	2.67670318e-01
-4.12719727e-01	2.63404582e-01
-4.12597656e-01	1.50182533e-01
-4.12475586e-01	1.90858699e-01
-4.12353516e-01	2.68248461e-01
-4.12109375e-01	3.00221791e-01
-4.11987305e-01	1.81267800e-01
-4.11865234e-01	1.80867361e-01
-4.11743164e-01	1.83699582e-01
-4.11621094e-01	1.39346914e-01
-4.11499023e-01	2.60023953e-01
-4.11376953e-01	1.95432643e-01
-4.11132812e-01	2.52994185e-01
-4.11010742e-01	1.72243562e-01
-4.10888672e-01	2.95649689e-01
-4.10766602e-01	3.00485894e-01
-4.10644531e-01	2.85172858e-01
-4.10522461e-01	2.61106589e-01
-4.10400391e-01	1.79564107e-01
-4.10156250e-01	2.35902085e-01
-4.10034180e-01	2.98021943e-01
-4.09912109e-01	1.42993060e-01
-4.09790039e-01	8.46395291e-02
-4.09667969e-01	8.02152416e-02
-4.09545898e-01	2.03943545e-01
-4.09423828e-01	1.02669734e-01
-4.09301758e-01	2.08567886e-01
-4.09179688e-01	1.59055052e-01
-4.09057617e-01	8.57771065e-02
-4.08935547e-01	2.09631757e-01
-4.08813477e-01	1.45853150e-01
-4.08691406e-01	1.53358601e-01
-4.08569336e-01	2.08780695e-01
-4.08447266e-01	2.28076418e-01
-4.08203125e-01	1.00721181e-01
-4.08081055e-01	1.14988417e-01
-4.07958984e-01	2.16047422e-01
-4.07836914e-01	2.20437205e-01
-4.07714844e-01	2.15990566e-01
-4.07592773e-01	1.54020476e-01
-4.07470703e-01	1.00326244e-01
-4.07226562e-01	2.07898007e-01
-4.07104492e-01	2.06228212e-01
-4.06982422e-01	1.70467471e-01
-4.06860352e-01	8.43774361e-02
-4.06738281e-01	1.56990171e-01
-4.06616211e-01	8.06497167e-02
-4.06494141e-01	2.12895135e-01
-4.06250000e-01	2.09603938e-01
-4.06127930e-01	1.67076924e-01
-4.06005859e-01	1.04149768e-01
-4.05883789e-01	2.19012689e-01
-4.05761719e-01	1.26657177e-01
-4.05639648e-01	1.23273927e-01
-4.05517578e-01	1.24222884e-01
-4.05395508e-01	9.24006420e-02
-4.05273438e-01	8.84970203e-02
-4.05151367e-01	2.02658532e-01
-4.05029297e-01	1.29099109e-01
-4.04907227e-01	1.97219007e-01
-4.04785156e-01	2.57383279e-01
-4.04663086e-01	2.58052766e-01
-4.04541016e-01	6.92069237e-02
-4.04296875e-01	1.73499450e-01
-4.04174805e-01	2.64859689e-01
-4.04052734e-01	2.56999089e-01
-4.03930664e-01	2.62684606e-01
-4.03808594e-01	1.38600985e-01
-4.03686523e-01	2.03414935e-01
-4.03564453e-01	2.69932416e-01
-4.03442383e-01	2.58054504e-01
-4.03320312e-01	2.34860623e-01
-4.03198242e-01	1.42083530e-01
-4.03076172e-01	1.61751688e-01
-4.02954102e-01	2.64516299e-01
-4.02832031e-01	2.59679608e-01
-4.02709961e-01	2.24323931e-01
-4.02587891e-01	1.64971204e-01
-4.02343750e-01	2.46191596e-01
-4.02221680e-01	1.56811710e-01
-4.02099609e-01	2.62319378e-01
-4.01977539e-01	1.34421195e-01
-4.01855469e-01	1.45023833e-01
-4.01733398e-01	1.79613456e-01
-4.01611328e-01	2.82975032e-01
-4.01489258e-01	2.67757376e-01
-4.01367188e-01	2.07739469e-01
-4.01245117e-01	1.53570951e-01
-4.01123047e-01	2.13892834e-01
-4.01000977e-01	2.81454065e-01
-4.00878906e-01	2.73619319e-01
-4.00756836e-01	1.83784846e-01
-4.00634766e-01	2.83271225e-01
-4.00390625e-01	1.57610101e-01
-4.00268555e-01	2.75109063e-01
-4.00146484e-01	2.11035001e-01
-4.00024414e-01	2.04350316e-01
-3.99902344e-01	1.72408653e-01
-3.99780273e-01	2.32037522e-01
-3.99658203e-01	2.23560649e-01
-3.99414062e-01	1.03364807e-01
-3.99291992e-01	1.42064204e-01
-3.99169922e-01	2.35348628e-01
-3.99047852e-01	2.23949169e-01
-3.98925781e-01	2.06327903e-01
-3.98803711e-01	1.37536536e-01
-3.98681641e-01	2.03115818e-01
-3.98437500e-01	1.23344407e-01
-3.98315430e-01	2.42579248e-01
-3.98193359e-01	1.43743676e-01
-3.98071289e-01	2.44006034e-01
-3.97949219e-01	2.45573654e-01
-3.97827148e-01	1.45116829e-01
-3.97705078e-01	2.17292542e-01
-3.97583008e-01	1.46821799e-01
-3.97460938e-01	1.42063836e-01
-3.97338867e-01	1.96742683e-01
-3.97216797e-01	1.32311225e-01
-3.97094727e-01	1.34704943e-01
-3.96972656e-01	2.05771296e-01
-3.96850586e-01	1.15730759e-01
-3.96728516e-01	1.52886407e-01
-3.96484375e-01	2.60780453e-01
-3.96362305e-01	1.82647022e-01
-3.96240234e-01	1.26634968e-01
-3.96118164e-01	1.99338301e-01
-3.95996094e-01	2.19938673e-01
-3.95874023e-01	2.19966504e-01
-3.95751953e-01	1.26833494e-01
-3.95507812e-01	1.62828962e-01
-3.95385742e-01	2.62758308e-01
-3.95263672e-01	1.57617364e-01
-3.95141602e-01	2.05793035e-01
-3.95019531e-01	1.61840992e-01
-3.94897461e-01	1.61709184e-01
-3.94775391e-01	1.63163680e-01
-3.94531250e-01	2.39294717e-01
-3.94409180e-01	2.15996998e-01
-3.94287109e-01	2.20209471e-01
-3.94165039e-01	1.88461042e-01
-3.94042969e-01	2.18887036e-01
-3.93920898e-01	1.62632708e-01
-3.93798828e-01	1.02036724e-01
-3.93676758e-01	1.28700514e-01
-3.93554688e-01	2.06312238e-01
-3.93432617e-01	1.95042333e-01
-3.93310547e-01	1.66296698e-01
-3.93188477e-01	1.73373547e-01
-3.93066406e-01	1.37094402e-01
-3.92944336e-01	2.42932470e-01
-3.92822266e-01	2.46751707e-01
-3.92578125e-01	2.00495559e-01
-3.92456055e-01	1.23980017e-01
-3.92333984e-01	1.74562034e-01
-3.92211914e-01	2.28878194e-01
-3.92089844e-01	2.25388475e-01
-3.91967773e-01	1.25285675e-01
-3.91845703e-01	2.38874640e-01
-3.91601562e-01	1.15711337e-01
-3.91479492e-01	2.39664965e-01
-3.91357422e-01	1.70625317e-01
-3.91235352e-01	1.71777323e-01
-3.91113281e-01	1.74214325e-01
-3.90991211e-01	1.12285306e-01
-3.90869141e-01	2.62919392e-01
-3.90625000e-01	2.64497985e-01
-3.90502930e-01	6.54066000e-02
-3.90380859e-01	1.24726403e-01
-3.90258789e-01	1.77645870e-01
-3.90136719e-01	1.82639875e-01
-3.90014648e-01	1.26469353e-01
-3.89892578e-01	3.02637271e-01
-3.89770508e-01	3.49922799e-01
-3.89648438e-01	3.18192000e-01
-3.89526367e-01	3.18002068e-01
-3.89404297e-01	2.27977343e-01
-3.89282227e-01	2.62831377e-01
-3.89160156e-01	3.65405344e-01
-3.89038086e-01	3.61000721e-01
-3.88916016e-01	3.22287075e-01
-3.88671875e-01	2.79754855e-01
-3.88549805e-01	3.40234816e-01
-3.88427734e-01	3.34909410e-01
-3.88305664e-01	3.38320295e-01
-3.88183594e-01	2.31463657e-01
-3.88061523e-01	2.72918936e-01
-3.87939453e-01	3.94413186e-01
-3.87817383e-01	2.72708683e-01
-3.87695312e-01	3.72135117e-01
-3.87573242e-01	2.75290408e-01
-3.87451172e-01	2.71930326e-01
-3.87329102e-01	2.71200222e-01
-3.87207031e-01	2.39772245e-01
-3.87084961e-01	3.53476096e-01
-3.86962891e-01	2.57602281e-01
-3.86718750e-01	3.31016748e-01
-3.86596680e-01	2.34173652e-01
-3.86474609e-01	3.60893536e-01
-3.86352539e-01	3.58790197e-01
-3.86230469e-01	3.58780761e-01
-3.86108398e-01	2.24768988e-01
-3.85986328e-01	2.37085847e-01
-3.85864258e-01	2.74117203e-01
-3.85742188e-01	2.74105257e-01
-3.85620117e-01	3.69554347e-01
-3.85498047e-01	2.65650797e-01
-3.85375977e-01	3.74399158e-01
-3.85253906e-01	3.75448894e-01
-3.85131836e-01	3.11576698e-01
-3.85009766e-01	3.97390812e-01
-3.84765625e-01	9.02503598e-02
-3.84643555e-01	7.59229574e-02
-3.84521484e-01	4.62660862e-02
-3.84399414e-01	-3.74453899e-03
-3.84277344e-01	-3.54675882e-03
-3.84155273e-01	8.96245853e-02
-3.84033203e-01	9.37479205e-02
-3.83789062e-01	-2.93288864e-02
-3.83666992e-01	-3.97970079e-03
-3.83544922e-01	7.52950920e-02
-3.83422852e-01	6.10334774e-02
-3.83300781e-01	3.46470349e-02
-3.83178711e-01	-4.11928666e-02
-3.83056641e-01	7.25227982e-03
-3.82812500e-01	7.96941888e-03
-3.82690430e-01	8.07036783e-02
-3.82568359e-01	1.12873911e-02
-3.82446289e-01	-8.37874772e-02
-3.82324219e-01	-8.35379945e-02
-3.82202148e-01	-1.39427589e-01
-3.82080078e-01	-1.43391750e-02
-3.81958008e-01	-2.96439878e-02
-3.81835938e-01	-3.01232832e-02
-3.81713867e-01	-2.40398891e-02
-3.81591797e-01	2.12571757e-02
-3.81469727e-01	2.15123921e-02
-3.81347656e-01	-4.02108905e-02
-3.81225586e-01	1.84748136e-02
-3.81103516e-01	-1.71334369e-01
-3.80859375e-01	2.69940712e-02
-3.80737305e-01	-1.15759215e-01
-3.80615234e-01	-1.44493022e-03
-3.80493164e-01	-1.60571651e-01
-3.80371094e-01	-1.59528075e-01
-3.80249023e-01	1.56366479e-01
-3.80126953e-01	8.96929887e-02
-3.79882812e-01	3.00000000e+00
-3.79760742e-01	3.00000000e+00
-3.69995117e-01	3.00000000e+00
-3.69873047e-01	2.60699919e+00
-3.69750977e-01	1.73935284e+00
-3.69628906e-01	1.72373756e+00
-3.69506836e-01	1.34106194e+00
-3.69384766e-01	1.74477518e+00
-3.69140625e-01	1.38016161e+00
-3.69018555e-01	1.36014229e+00
-3.68896484e-01	1.53149177e+00
-3.68774414e-01	1.55088250e+00
-3.68652344e-01	1.55956759e+00
-3.68530273e-01	1.33904007e+00
-3.68408203e-01	1.34062470e+00
-3.68164062e-01	1.52989311e+00
-3.68041992e-01	1.57218260e+00
-3.67919922e-01	1.57777427e+00
-3.67797852e-01	1.50867031e+00
-3.67675781e-01	1.50263680e+00
-3.67553711e-01	1.51943359e+00
-3.67431641e-01	1.69941270e+00
-3.67187500e-01	1.34917802e+00
-3.67065430e-01	1.46894650e+00
-3.66943359e-01	1.51962060e+00
-3.66821289e-01	1.31892502e+00
-3.66699219e-01	1.46347027e+00
-3.66577148e-01	1.46508710e+00
-3.66455078e-01	1.35341436e+00
-3.66333008e-01	1.61691027e+00
-3.66210938e-01	1.62242667e+00
-3.66088867e-01	1.60997147e+00
-3.65966797e-01	1.41216630e+00
-3.65844727e-01	1.41374910e+00
-3.65722656e-01	1.63708794e+00
-3.65600586e-01	1.59307867e+00
-3.65478516e-01	1.75325119e+00
-3.65234375e-01	1.82722351e+00
-3.65112305e-01	1.80253098e+00
-3.64990234e-01	1.73546425e+00
-3.64868164e-01	1.73337019e+00
-3.64746094e-01	1.65372934e+00
-3.64624023e-01	1.56219111e+00
-3.64501953e-01	1.79372875e+00
-3.64379883e-01	1.64332872e+00
-3.64257812e-01	1.82016091e+00
-3.64135742e-01	1.66509660e+00
-3.64013672e-01	1.56818560e+00
-3.63891602e-01	1.69004636e+00
-3.63769531e-01	1.68413457e+00
-3.63647461e-01	1.79587483e+00
-3.63525391e-01	1.68937533e+00
-3.63281250e-01	1.73495396e+00
-3.63159180e-01	1.61609640e+00
-3.63037109e-01	1.71284079e+00
-3.62915039e-01	1.64423694e+00
-3.62792969e-01	1.64572440e+00
-3.62670898e-01	1.53658547e+00
-3.62548828e-01	1.73745474e+00
-3.62426758e-01	1.73892197e+00
-3.62304688e-01	1.81606019e+00
-3.62182617e-01	1.66359368e+00
-3.62060547e-01	1.51210314e+00
-3.61938477e-01	1.50861555e+00
-3.61816406e-01	1.42358799e+00
-3.61694336e-01	1.54129895e+00
-3.61572266e-01	1.44191710e+00
-3.61328125e-01	1.73444691e+00
-3.61206055e-01	1.61813589e+00
-3.61083984e-01	1.64798789e+00
-3.60961914e-01	1.44163508e+00
-3.60839844e-01	1.44117842e+00
-3.60717773e-01	1.68177813e+00
-3.60595703e-01	1.70820950e+00
-3.60351562e-01	1.67987581e+00
-3.60229492e-01	1.48446894e+00
-3.60107422e-01	1.76331592e+00
-3.59985352e-01	1.65408881e+00
-3.59863281e-01	1.63433726e+00
-3.59741211e-01	1.75013050e+00
-3.59619141e-01	1.52326154e+00
-3.59375000e-01	1.68337658e+00
-3.59252930e-01	1.68288955e+00
-3.59130859e-01	1.68001813e+00
-3.59008789e-01	1.48093020e+00
-3.58886719e-01	1.74894773e+00
-3.58764648e-01	1.73793256e+00
-3.58642578e-01	1.65322291e+00
-3.58520508e-01	1.70319250e+00
-3.58398438e-01	1.46020480e+00
-3.58276367e-01	1.68774956e+00
-3.58154297e-01	1.66944559e+00
-3.58032227e-01	1.60468900e+00
-3.57910156e-01	1.60734138e+00
-3.57788086e-01	1.68576887e+00
-3.57666016e-01	1.63364016e+00
-3.57421875e-01	1.76115635e+00
-3.57299805e-01	1.90695699e+00
-3.57177734e-01	1.69801051e+00
-3.57055664e-01	1.74551055e+00
-3.56933594e-01	1.73837367e+00
-3.56811523e-01	1.61879803e+00
-3.56689453e-01	1.60053286e+00
-3.56567383e-01	1.61719876e+00
-3.56445312e-01	1.47830109e+00
-3.56323242e-01	1.54894142e+00
-3.56201172e-01	1.75515301e+00
-3.56079102e-01	1.74610534e+00
-3.55957031e-01	1.43593184e+00
-3.55834961e-01	1.61367085e+00
-3.55712891e-01	1.62899251e+00
-3.55468750e-01	1.61297255e+00
-3.55346680e-01	1.43855407e+00
-3.55224609e-01	1.43734399e+00
-3.55102539e-01	1.71722474e+00
-3.54980469e-01	1.70687346e+00
-3.54858398e-01	1.74708627e+00
-3.54736328e-01	1.59006341e+00
-3.54614258e-01	1.48346197e+00
-3.54492188e-01	1.59670205e+00
-3.54370117e-01	1.57077695e+00
-3.54248047e-01	1.66644580e+00
-3.54125977e-01	1.58124054e+00
-3.54003906e-01	1.56378792e+00
-3.53881836e-01	1.66854246e+00
-3.53759766e-01	1.70475074e+00
-3.53515625e-01	1.64702367e+00
-3.53393555e-01	1.42296691e+00
-3.53271484e-01	1.62577291e+00
-3.53149414e-01	1.58501156e+00
-3.53027344e-01	1.56814300e+00
-3.52905273e-01	1.68143055e+00
-3.52783203e-01	1.53777012e+00
-3.52539062e-01	1.73154568e+00
-3.52416992e-01	1.71378552e+00
-3.52294922e-01	1.74288574e+00
-3.52172852e-01	1.59462958e+00
-3.52050781e-01	1.53011329e+00
-3.51928711e-01	1.52924754e+00
-3.51806641e-01	1.38758215e+00
-3.51562500e-01	1.32988352e+00
-3.51440430e-01	1.57827240e+00
-3.51318359e-01	1.57525138e+00
-3.51196289e-01	1.62027031e+00
-3.51074219e-01	1.60809768e+00
-3.50952148e-01	1.45447087e+00
-3.50830078e-01	1.33768133e+00
-3.50708008e-01	1.47738572e+00
-3.50585938e-01	1.43826895e+00
-3.50463867e-01	1.51986144e+00
-3.50341797e-01	1.44629037e+00
-3.50219727e-01	1.33221168e+00
-3.50097656e-01	1.58259064e+00
-3.49975586e-01	1.49425842e+00
-3.49853516e-01	1.67964371e+00
-3.49609375e-01	1.36607310e+00
-3.49487305e-01	1.47077687e+00
-3.49365234e-01	1.41506807e+00
-3.49243164e-01	1.27209946e+00
-3.49121094e-01	1.45858800e+00
-3.48999023e-01	1.34166891e+00
-3.48876953e-01	1.59694696e+00
-3.48632812e-01	1.67691484e+00
-3.48510742e-01	1.49421772e+00
-3.48388672e-01	1.35218809e+00
-3.48266602e-01	1.35305861e+00
-3.48144531e-01	1.38289041e+00
-3.48022461e-01	1.60013310e+00
-3.47900391e-01	1.56967318e+00
-3.47656250e-01	1.68037667e+00
-3.47534180e-01	1.73247761e+00
-3.47412109e-01	1.52748113e+00
-3.47290039e-01	1.44087314e+00
-3.47167969e-01	1.66226473e+00
-3.47045898e-01	1.66552514e+00
-3.46923828e-01	1.60842103e+00
-3.46801758e-01	1.53981832e+00
-3.46679688e-01	1.63017224e+00
-3.46557617e-01	1.63318716e+00
-3.46435547e-01	1.67665220e+00
-3.46313477e-01	1.67959522e+00
-3.46191406e-01	1.58661644e+00
-3.46069336e-01	1.65964721e+00
-3.45947266e-01	1.44373367e+00
-3.45703125e-01	1.67659998e+00
-3.45581055e-01	1.53398817e+00
-3.45458984e-01	1.62199525e+00
-3.45336914e-01	1.47583470e+00
-3.45214844e-01	1.47771855e+00
-3.45092773e-01	1.68487497e+00
-3.44970703e-01	1.67506276e+00
-3.44726562e-01	1.61714155e+00
-3.44604492e-01	1.46889522e+00
-3.44482422e-01	1.48382456e+00
-3.44360352e-01	1.46121897e+00
-3.44238281e-01	1.67988384e+00
-3.44116211e-01	1.59998638e+00
-3.43994141e-01	1.50826366e+00
-3.43750000e-01	1.72090217e+00
-3.43627930e-01	1.73747606e+00
-3.43505859e-01	1.60220833e+00
-3.43383789e-01	1.66942967e+00
-3.43261719e-01	1.67071241e+00
-3.43139648e-01	1.57500421e+00
-3.43017578e-01	1.68198519e+00
-3.42895508e-01	1.51736642e+00
-3.42773438e-01	1.50527419e+00
-3.42651367e-01	1.81174239e+00
-3.42529297e-01	1.81316931e+00
-3.42407227e-01	1.74191609e+00
-3.42285156e-01	1.70426218e+00
-3.42163086e-01	1.52077267e+00
-3.42041016e-01	1.80914960e+00
-3.41796875e-01	1.68066365e+00
-3.41674805e-01	1.64838313e+00
-3.41552734e-01	1.46629178e+00
-3.41430664e-01	1.48135618e+00
-3.41308594e-01	1.72848629e+00
-3.41186523e-01	1.66753111e+00
-3.41064453e-01	1.78221191e+00
-3.40942383e-01	1.49536048e+00
-3.40820312e-01	1.78152165e+00
-3.40698242e-01	1.65878517e+00
-3.40576172e-01	1.60649054e+00
-3.40454102e-01	1.49557431e+00
-3.40332031e-01	1.48590156e+00
-3.40209961e-01	1.75079399e+00
-3.40087891e-01	1.85690074e+00
-3.39843750e-01	1.90266775e+00
-3.39721680e-01	1.75523967e+00
-3.39599609e-01	1.54088859e+00
-3.39477539e-01	1.62115484e+00
-3.39355469e-01	1.62260447e+00
-3.39233398e-01	1.69460152e+00
-3.39111328e-01	1.60706763e+00
-3.38989258e-01	1.49885102e+00
-3.38867188e-01	1.55159107e+00
-3.38745117e-01	1.54790850e+00
-3.38623047e-01	1.73685342e+00
-3.38500977e-01	1.58029755e+00
-3.38378906e-01	1.46888904e+00
-3.38256836e-01	1.49265550e+00
-3.38134766e-01	1.54601991e+00
-3.37890625e-01	1.63657801e+00
-3.37768555e-01	1.47110866e+00
-3.37646484e-01	1.69390631e+00
-3.37524414e-01	1.68920331e+00
-3.37402344e-01	1.58006582e+00
-3.37280273e-01	1.65481760e+00
-3.37158203e-01	1.48085753e+00
-3.36914062e-01	1.71884332e+00
-3.36791992e-01	1.57403104e+00
-3.36669922e-01	1.65438011e+00
-3.36547852e-01	1.45698616e+00
-3.36425781e-01	1.45547606e+00
-3.36303711e-01	1.76045582e+00
-3.36181641e-01	1.75892410e+00
-3.35937500e-01	1.70019553e+00
-3.35815430e-01	1.50399704e+00
-3.35693359e-01	1.68612994e+00
-3.35571289e-01	1.68459742e+00
-3.35449219e-01	1.71969771e+00
-3.35327148e-01	1.51012233e+00
-3.35205078e-01	1.78840715e+00
-3.35083008e-01	1.81928340e+00
-3.34960938e-01	1.73812188e+00
-3.34838867e-01	1.85190287e+00
-3.34716797e-01	1.75903012e+00
-3.34594727e-01	1.73256701e+00
-3.34472656e-01	1.73102314e+00
-3.34350586e-01	1.69272785e+00
-3.34228516e-01	1.59383150e+00
-3.33984375e-01	1.46204666e+00
-3.33862305e-01	1.46047971e+00
-3.33740234e-01	1.65719709e+00
-3.33618164e-01	1.54971988e+00
-3.33496094e-01	1.52850284e+00
-3.33374023e-01	1.52692217e+00
-3.33251953e-01	1.40093522e+00
-3.33007812e-01	1.57171432e+00
-3.32885742e-01	1.58515200e+00
-3.32763672e-01	1.51415612e+00
-3.32641602e-01	1.36672778e+00
-3.32519531e-01	1.49036938e+00
-3.32397461e-01	1.48884613e+00
-3.32275391e-01	1.69278418e+00
-3.32031250e-01	1.36418397e+00
-3.31909180e-01	1.47288826e+00
-3.31787109e-01	1.51158448e+00
-3.31665039e-01	1.29201423e+00
-3.31542969e-01	1.22153618e+00
-3.31420898e-01	1.47319129e+00
-3.31298828e-01	1.44143807e+00
-3.31176758e-01	1.45787695e+00
-3.31054688e-01	1.54438983e+00
-3.30932617e-01	1.42098392e+00
-3.30810547e-01	1.55892884e+00
-3.30688477e-01	1.29189462e+00
-3.30566406e-01	1.29033014e+00
-3.30444336e-01	1.65576093e+00
-3.30322266e-01	1.65417417e+00
-3.30078125e-01	1.58943658e+00
-3.29956055e-01	1.76237270e+00
-3.29833984e-01	3.00000000e+00
-2.70263672e-01	3.00000000e+00
-2.70141602e-01	3.00000000e+00
-2.70019531e-01	1.71496846e+00
-2.69897461e-01	1.71640800e+00
-2.69775391e-01	1.30230068e+00
-2.69531250e-01	1.64710428e+00
-2.69409180e-01	1.25707983e+00
-2.69287109e-01	1.51188066e+00
-2.69165039e-01	1.51045050e+00
-2.69042969e-01	1.54933756e+00
-2.68920898e-01	1.61965610e+00
-2.68798828e-01	1.53427871e+00
-2.68676758e-01	1.64429593e+00
-2.68554688e-01	1.45609322e+00
-2.68432617e-01	1.49716089e+00
-2.68310547e-01	1.66024520e+00
-2.68188477e-01	1.64513826e+00
-2.68066406e-01	1.76318363e+00
-2.67944336e-01	1.54100167e+00
-2.67822266e-01	1.58203817e+00
-2.67578125e-01	1.71481297e+00
-2.67456055e-01	1.64372350e+00
-2.67333984e-01	1.72956472e+00
-2.67211914e-01	1.57574048e+00
-2.67089844e-01	1.67151957e+00
-2.66967773e-01	1.52490834e+00
-2.66845703e-01	1.59149853e+00
-2.66601562e-01	1.56767429e+00
-2.66479492e-01	1.75352230e+00
-2.66357422e-01	1.54214600e+00
-2.66235352e-01	1.54712260e+00
-2.66113281e-01	1.75495479e+00
-2.65991211e-01	1.49208237e+00
-2.65869141e-01	1.75800168e+00
-2.65625000e-01	1.68390050e+00
-2.65502930e-01	1.76123960e+00
-2.65380859e-01	1.55816393e+00
-2.65258789e-01	1.75174866e+00
-2.65136719e-01	1.75043379e+00
-2.65014648e-01	1.56708450e+00
-2.64892578e-01	1.72819688e+00
-2.64770508e-01	1.56314340e+00
-2.64648438e-01	1.54311475e+00
-2.64526367e-01	1.71580521e+00
-2.64404297e-01	1.52408477e+00
-2.64282227e-01	1.61671519e+00
-2.64160156e-01	1.51524937e+00
-2.64038086e-01	1.50012629e+00
-2.63916016e-01	1.68959417e+00
-2.63671875e-01	1.80737058e+00
-2.63549805e-01	1.48778833e+00
-2.63427734e-01	1.47216431e+00
-2.63305664e-01	1.48471593e+00
-2.63183594e-01	1.52764261e+00
-2.63061523e-01	1.65597847e+00
-2.62939453e-01	1.51477979e+00
-2.62817383e-01	1.47543539e+00
-2.62695312e-01	1.64313420e+00
-2.62573242e-01	1.52323924e+00
-2.62451172e-01	1.76120098e+00
-2.62329102e-01	1.75694308e+00
-2.62207031e-01	1.37109863e+00
-2.62084961e-01	1.43901791e+00
-2.61962891e-01	1.36482908e+00
-2.61718750e-01	1.49062725e+00
-2.61596680e-01	1.35490265e+00
-2.61474609e-01	1.56395797e+00
-2.61352539e-01	1.40301792e+00
-2.61230469e-01	1.40463532e+00
-2.61108398e-01	1.40560432e+00
-2.60986328e-01	1.52110411e+00
-2.60864258e-01	1.40187536e+00
-2.60742188e-01	1.58201421e+00
-2.60620117e-01	1.32085158e+00
-2.60498047e-01	1.49303989e+00
-2.60375977e-01	1.63299787e+00
-2.60253906e-01	1.63603351e+00
-2.60131836e-01	1.53124958e+00
-2.60009766e-01	1.71190138e+00
-2.59765625e-01	1.48535244e+00
-2.59643555e-01	1.44632530e+00
-2.59521484e-01	1.54688890e+00
-2.59399414e-01	1.50985142e+00
-2.59277344e-01	1.51148776e+00
-2.59155273e-01	1.44188481e+00
-2.59033203e-01	1.44349768e+00
-2.58789062e-01	1.51146285e+00
-2.58666992e-01	1.64883466e+00
-2.58544922e-01	1.73236559e+00
-2.58422852e-01	1.44260521e+00
-2.58300781e-01	1.51914065e+00
-2.58178711e-01	1.50488354e+00
-2.58056641e-01	1.71309709e+00
-2.57812500e-01	1.49861828e+00
-2.57690430e-01	1.59887323e+00
-2.57568359e-01	1.53620646e+00
-2.57446289e-01	1.77157689e+00
-2.57324219e-01	1.77293416e+00
-2.57202148e-01	1.50094539e+00
-2.57080078e-01	1.47003964e+00
-2.56958008e-01	1.55064472e+00
-2.56835938e-01	1.51171513e+00
-2.56713867e-01	1.60727079e+00
-2.56591797e-01	1.41203501e+00
-2.56469727e-01	1.38134389e+00
-2.56347656e-01	1.39236413e+00
-2.56225586e-01	1.52811239e+00
-2.56103516e-01	1.68376708e+00
-2.55859375e-01	1.61853084e+00
-2.55737305e-01	1.29777430e+00
-2.55615234e-01	1.45868796e+00
-2.55493164e-01	1.44841012e+00
-2.55371094e-01	1.41244904e+00
-2.55249023e-01	1.60389851e+00
-2.55126953e-01	1.56165730e+00
-2.54882812e-01	1.75846996e+00
-2.54760742e-01	1.40636250e+00
-2.54638672e-01	1.40433982e+00
-2.54516602e-01	1.40108039e+00
-2.54394531e-01	1.47237257e+00
-2.54272461e-01	1.59692203e+00
-2.54150391e-01	1.44545102e+00
-2.53906250e-01	1.60371448e+00
-2.53784180e-01	1.57200899e+00
-2.53662109e-01	1.68782983e+00
-2.53540039e-01	1.42091894e+00
-2.53417969e-01	1.42325098e+00
-2.53295898e-01	1.60557213e+00
-2.53173828e-01	1.42598117e+00
-2.53051758e-01	1.55352500e+00
-2.52929688e-01	1.68819552e+00
-2.52807617e-01	1.48449054e+00
-2.52685547e-01	1.51651256e+00
-2.52563477e-01	1.67244565e+00
-2.52441406e-01	1.80739135e+00
-2.52319336e-01	1.85325256e+00
-2.52197266e-01	1.46349572e+00
-2.51953125e-01	1.45772324e+00
-2.51831055e-01	1.35043143e+00
-2.51708984e-01	1.49720291e+00
-2.51586914e-01	1.41795372e+00
-2.51464844e-01	1.44857212e+00
-2.51342773e-01	1.64744918e+00
-2.51220703e-01	1.67689416e+00
-2.50976562e-01	1.46216432e+00
-2.50854492e-01	1.45328643e+00
-2.50732422e-01	1.39893900e+00
-2.50610352e-01	1.52788086e+00
-2.50488281e-01	1.52647604e+00
-2.50366211e-01	1.46023410e+00
-2.50244141e-01	1.58188422e+00
-2.50000000e-01	1.49757635e+00
-2.49877930e-01	1.80770974e+00
-2.49755859e-01	1.80476880e+00
-2.49633789e-01	1.47133114e+00
-2.49511719e-01	1.56142378e+00
-2.49389648e-01	1.50923486e+00
-2.49267578e-01	1.63079508e+00
-2.49145508e-01	1.46300976e+00
-2.49023438e-01	1.44529744e+00
-2.48901367e-01	1.59659546e+00
-2.48779297e-01	1.62167411e+00
-2.48657227e-01	1.70669430e+00
-2.48535156e-01	1.68989600e+00
-2.48413086e-01	1.41720636e+00
-2.48291016e-01	1.36407891e+00
-2.48046875e-01	1.52919131e+00
-2.47924805e-01	1.76464940e+00
-2.47802734e-01	1.49950783e+00
-2.47680664e-01	1.64460463e+00
-2.47558594e-01	1.63911967e+00
-2.47436523e-01	1.70338936e+00
-2.47314453e-01	1.87162495e+00
-2.47192383e-01	1.69217683e+00
-2.47070312e-01	1.67584618e+00
-2.46948242e-01	1.54811267e+00
-2.46826172e-01	1.71685287e+00
-2.46704102e-01	1.71633205e+00
-2.46582031e-01	1.42386001e+00
-2.46459961e-01	1.60899281e+00
-2.46337891e-01	1.58018713e+00
-2.46093750e-01	1.45089136e+00
-2.45971680e-01	1.41572397e+00
-2.45849609e-01	1.41323240e+00
-2.45727539e-01	1.32125919e+00
-2.45605469e-01	1.47948835e+00
-2.45483398e-01	1.60187926e+00
-2.45361328e-01	1.39288701e+00
-2.45239258e-01	1.60367607e+00
-2.45117188e-01	1.40054040e+00
-2.44995117e-01	1.58621036e+00
-2.44873047e-01	1.69810922e+00
-2.44750977e-01	1.41906777e+00
-2.44628906e-01	1.40886748e+00
-2.44506836e-01	1.45880820e+00
-2.44384766e-01	1.37833005e+00
-2.44140625e-01	1.67817622e+00
-2.44018555e-01	1.35236665e+00
-2.43896484e-01	1.50967461e+00
-2.43774414e-01	1.56905040e+00
-2.43652344e-01	1.57757459e+00
-2.43530273e-01	1.51104591e+00
-2.43408203e-01	1.38271523e+00
-2.43164062e-01	1.34445991e+00
-2.43041992e-01	1.57654225e+00
-2.42919922e-01	1.66272223e+00
-2.42797852e-01	1.47774241e+00
-2.42675781e-01	1.61160653e+00
-2.42553711e-01	1.52418824e+00
-2.42431641e-01	1.58068918e+00
-2.42187500e-01	1.49929974e+00
-2.42065430e-01	1.64672201e+00
-2.41943359e-01	1.37262753e+00
-2.41821289e-01	1.65082427e+00
-2.41699219e-01	1.64920128e+00
-2.41577148e-01	1.43881406e+00
-2.41455078e-01	1.62601542e+00
-2.41333008e-01	1.83284087e+00
-2.41210938e-01	1.73926945e+00
-2.41088867e-01	1.44088515e+00
-2.40966797e-01	1.44718406e+00
-2.40844727e-01	1.44554749e+00
-2.40722656e-01	1.36566567e+00
-2.40600586e-01	1.50323569e+00
-2.40478516e-01	1.73674475e+00
-2.40234375e-01	1.68250669e+00
-2.40112305e-01	1.84865543e+00
-2.39990234e-01	1.64633174e+00
-2.39868164e-01	1.45220834e+00
-2.39746094e-01	1.45779479e+00
-2.39624023e-01	1.43502309e+00
-2.39501953e-01	1.57614692e+00
-2.39379883e-01	1.48888337e+00
-2.39257812e-01	1.67956896e+00
-2.39135742e-01	1.40581388e+00
-2.39013672e-01	1.37123896e+00
-2.38891602e-01	1.53840081e+00
-2.38769531e-01	1.52691038e+00
-2.38647461e-01	1.65488610e+00
-2.38525391e-01	1.41068205e+00
-2.38281250e-01	1.47960375e+00
-2.38159180e-01	1.30142476e+00
-2.38037109e-01	1.55596250e+00
-2.37915039e-01	1.41457440e+00
-2.37792969e-01	1.41689192e+00
-2.37670898e-01	1.64236163e+00
-2.37548828e-01	1.48977932e+00
-2.37426758e-01	1.64064478e+00
-2.37304688e-01	1.72950420e+00
-2.37182617e-01	1.45922765e+00
-2.37060547e-01	1.66304475e+00
-2.36938477e-01	1.39194393e+00
-2.36816406e-01	1.52567261e+00
-2.36694336e-01	1.66337278e+00
-2.36572266e-01	1.50255305e+00
-2.36328125e-01	1.51357030e+00
-2.36206055e-01	1.66082006e+00
-2.36083984e-01	1.78195583e+00
-2.35961914e-01	1.69255190e+00
-2.35839844e-01	1.69381666e+00
-2.35717773e-01	1.84253651e+00
-2.35595703e-01	1.69244243e+00
-2.35351562e-01	1.54237272e+00
-2.35229492e-01	1.54345651e+00
-2.35107422e-01	1.70335951e+00
-2.34985352e-01	1.84272456e+00
-2.34863281e-01	1.82352061e+00
-2.34741211e-01	1.57140471e+00
-2.34619141e-01	1.59365227e+00
-2.34375000e-01	1.60272880e+00
-2.34252930e-01	1.79704198e+00
-2.34130859e-01	1.52722627e+00
-2.34008789e-01	1.64754123e+00
-2.33886719e-01	1.54815293e+00
-2.33764648e-01	1.81120115e+00
-2.33642578e-01	1.52570550e+00
-2.33520508e-01	1.52705560e+00
-2.33398438e-01	1.63253779e+00
-2.33276367e-01	1.52046118e+00
-2.33154297e-01	1.53658878e+00
-2.33032227e-01	1.66516496e+00
-2.32910156e-01	1.67334343e+00
-2.32788086e-01	1.54373108e+00
-2.32666016e-01	1.76431053e+00
-2.32421875e-01	1.67127814e+00
-2.32299805e-01	1.81104857e+00
-2.32177734e-01	1.51637875e+00
-2.32055664e-01	1.52693441e+00
-2.31933594e-01	1.65544618e+00
-2.31811523e-01	1.65679445e+00
-2.31689453e-01	1.84047043e+00
-2.31567383e-01	1.51522567e+00
-2.31445312e-01	1.63158894e+00
-2.31323242e-01	1.53073287e+00
-2.31201172e-01	1.55852330e+00
-2.31079102e-01	1.55381343e+00
-2.30957031e-01	1.69367161e+00
-2.30834961e-01	1.16369654e+00
-2.30712891e-01	1.25528193e+00
-2.30468750e-01	1.35083286e+00
-2.30346680e-01	1.47739767e+00
-2.30224609e-01	3.00000000e+00
-1.70166016e-01	3.00000000e+00
-1.69921875e-01	3.00000000e+00
-1.69799805e-01	1.90079867e+00
-1.69677734e-01	1.53920527e+00
-1.69555664e-01	1.32731382e+00
-1.69433594e-01	1.30162069e+00
-1.69311523e-01	1.25605089e+00
-1.69189453e-01	1.33051294e+00
-1.69067383e-01	1.56208630e+00
-1.68945312e-01	1.68587287e+00
-1.68823242e-01	1.46169828e+00
-1.68701172e-01	1.46595155e+00
-1.68579102e-01	1.46413932e+00
-1.68457031e-01	1.31199625e+00
-1.68334961e-01	1.63644980e+00
-1.68212891e-01	1.46124500e+00
-1.67968750e-01	1.62158867e+00
-1.67846680e-01	1.39477286e+00
-1.67724609e-01	1.39638400e+00
-1.67602539e-01	1.63535168e+00
-1.67480469e-01	1.58077272e+00
-1.67358398e-01	1.61522426e+00
-1.67236328e-01	1.62073154e+00
-1.67114258e-01	1.41188646e+00
-1.66992188e-01	1.57906884e+00
-1.66870117e-01	1.30093890e+00
-1.66748047e-01	1.54004141e+00
-1.66625977e-01	1.59268180e+00
-1.66503906e-01	1.57716168e+00
-1.66381836e-01	1.52664392e+00
-1.66259766e-01	1.72806490e+00
-1.66015625e-01	1.62004142e+00
-1.65893555e-01	1.46412169e+00
-1.65771484e-01	1.58415415e+00
-1.65649414e-01	1.67885055e+00
-1.65527344e-01	1.67155154e+00
-1.65405273e-01	1.69614502e+00
-1.65283203e-01	1.53423966e+00
-1.65039062e-01	1.83587622e+00
-1.64916992e-01	1.79768724e+00
-1.64794922e-01	1.56776695e+00
-1.64672852e-01	1.56934712e+00
-1.64550781e-01	1.67968261e+00
-1.64428711e-01	1.63808668e+00
-1.64306641e-01	1.77266579e+00
-1.64062500e-01	1.59014139e+00
-1.63940430e-01	1.80365932e+00
-1.63818359e-01	1.71825075e+00
-1.63696289e-01	1.76321602e+00
-1.63574219e-01	1.76476051e+00
-1.63452148e-01	1.70452603e+00
-1.63330078e-01	1.55623907e+00
-1.63208008e-01	1.76924337e+00
-1.63085938e-01	1.62599389e+00
-1.62963867e-01	1.62748621e+00
-1.62841797e-01	1.52173630e+00
-1.62719727e-01	1.52322510e+00
-1.62597656e-01	1.57744917e+00
-1.62475586e-01	1.79289631e+00
-1.62353516e-01	1.83948230e+00
-1.62109375e-01	1.68675559e+00
-1.61987305e-01	1.67733320e+00
-1.61865234e-01	1.47279801e+00
-1.61743164e-01	1.47001985e+00
-1.61621094e-01	1.47392351e+00
-1.61499023e-01	1.59694746e+00
-1.61376953e-01	1.78780202e+00
-1.61132812e-01	1.73725356e+00
-1.61010742e-01	1.47736153e+00
-1.60888672e-01	1.59775874e+00
-1.60766602e-01	1.59752761e+00
-1.60644531e-01	1.57577301e+00
-1.60522461e-01	1.69005180e+00
-1.60400391e-01	1.58135716e+00
-1.60156250e-01	1.88955116e+00
-1.60034180e-01	1.76220982e+00
-1.59912109e-01	1.78585003e+00
-1.59790039e-01	1.53246994e+00
-1.59667969e-01	1.67671747e+00
-1.59545898e-01	1.67631666e+00
-1.59423828e-01	1.59782906e+00
-1.59301758e-01	1.61621786e+00
-1.59179688e-01	1.69363871e+00
-1.59057617e-01	1.64208261e+00
-1.58935547e-01	1.78478400e+00
-1.58813477e-01	1.78418085e+00
-1.58691406e-01	1.75269316e+00
-1.58569336e-01	1.69504791e+00
-1.58447266e-01	1.58046469e+00
-1.58203125e-01	1.68065458e+00
-1.58081055e-01	1.67425369e+00
-1.57958984e-01	1.74980704e+00
-1.57836914e-01	1.59223004e+00
-1.57714844e-01	1.59107515e+00
-1.57592773e-01	1.78028431e+00
-1.57470703e-01	1.82517093e+00
-1.57226562e-01	1.76320538e+00
-1.57104492e-01	1.58402205e+00
-1.56982422e-01	1.58802470e+00
-1.56860352e-01	1.58602425e+00
-1.56738281e-01	1.54326667e+00
-1.56616211e-01	1.46116386e+00
-1.56494141e-01	1.64050082e+00
-1.56250000e-01	1.68195876e+00
-1.56127930e-01	1.68730739e+00
-1.56005859e-01	1.47166090e+00
-1.55883789e-01	1.60637394e+00
-1.55761719e-01	1.60509214e+00
-1.55639648e-01	1.65935384e+00
-1.55517578e-01	1.43331905e+00
-1.55395508e-01	1.60796679e+00
-1.55273438e-01	1.47619792e+00
-1.55151367e-01	1.61016716e+00
-1.55029297e-01	1.64537913e+00
-1.54907227e-01	1.64384582e+00
-1.54785156e-01	1.66848068e+00
-1.54663086e-01	1.50257974e+00
-1.54541016e-01	1.66843938e+00
-1.54296875e-01	1.68244706e+00
-1.54174805e-01	1.65242995e+00
-1.54052734e-01	1.47125286e+00
-1.53930664e-01	1.48500831e+00
-1.53808594e-01	1.62439608e+00
-1.53686523e-01	1.68760177e+00
-1.53564453e-01	1.67630366e+00
-1.53442383e-01	1.47221277e+00
-1.53320312e-01	1.73176647e+00
-1.53198242e-01	1.50472826e+00
-1.53076172e-01	1.58548028e+00
-1.52954102e-01	1.48769680e+00
-1.52832031e-01	1.48247449e+00
-1.52709961e-01	1.68839813e+00
-1.52587891e-01	1.57180721e+00
-1.52343750e-01	1.78323268e+00
-1.52221680e-01	1.41587499e+00
-1.52099609e-01	1.58378176e+00
-1.51977539e-01	1.51152318e+00
-1.51855469e-01	1.50391150e+00
-1.51733398e-01	1.53761047e+00
-1.51611328e-01	1.55249664e+00
-1.51489258e-01	1.39213921e+00
-1.51367188e-01	1.62454749e+00
-1.51245117e-01	1.54554225e+00
-1.51123047e-01	1.58338517e+00
-1.51000977e-01	1.59942309e+00
-1.50878906e-01	1.45447471e+00
-1.50756836e-01	1.50669159e+00
-1.50634766e-01	1.46861229e+00
-1.50390625e-01	1.36458822e+00
-1.50268555e-01	1.45594325e+00
-1.50146484e-01	1.59630494e+00
-1.50024414e-01	1.34971875e+00
-1.49902344e-01	1.56744269e+00
-1.49780273e-01	1.51777625e+00
-1.49658203e-01	1.37023698e+00
-1.49414062e-01	1.48892433e+00
-1.49291992e-01	1.46411750e+00
-1.49169922e-01	1.52012820e+00
-1.49047852e-01	1.50294847e+00
-1.48925781e-01	1.46759659e+00
-1.48803711e-01	1.63530116e+00
-1.48681641e-01	1.50838038e+00
-1.48437500e-01	1.39022411e+00
-1.48315430e-01	1.48862333e+00
-1.48193359e-01	1.58688033e+00
-1.48071289e-01	1.47711070e+00
-1.47949219e-01	1.63764578e+00
-1.47827148e-01	1.40489432e+00
-1.47705078e-01	1.60135895e+00
-1.47583008e-01	1.76692105e+00
-1.47460938e-01	1.59162490e+00
-1.47338867e-01	1.69050378e+00
-1.47216797e-01	1.49236611e+00
-1.47094727e-01	1.48696502e+00
-1.46972656e-01	1.72993171e+00
-1.46850586e-01	1.54135834e+00
-1.46728516e-01	1.57765524e+00
-1.46484375e-01	1.66420774e+00
-1.46362305e-01	1.66708740e+00
-1.46240234e-01	1.60132365e+00
-1.46118164e-01	1.66841293e+00
-1.45996094e-01	1.48484441e+00
-1.45874023e-01	1.48679063e+00
-1.45751953e-01	1.64961734e+00
-1.45507812e-01	1.68876241e+00
-1.45385742e-01	1.66263066e+00
-1.45263672e-01	1.42648953e+00
-1.45141602e-01	1.70715996e+00
-1.45019531e-01	1.57206398e+00
-1.44897461e-01	1.57345395e+00
-1.44775391e-01	1.62845605e+00
-1.44531250e-01	1.65484470e+00
-1.44409180e-01	1.66517066e+00
-1.44287109e-01	1.56402954e+00
-1.44165039e-01	1.64302227e+00
-1.44042969e-01	1.46825459e+00
-1.43920898e-01	1.71520030e+00
-1.43798828e-01	1.61616737e+00
-1.43676758e-01	1.71898646e+00
-1.43554688e-01	1.73545720e+00
-1.43432617e-01	1.51188351e+00
-1.43310547e-01	1.61918508e+00
-1.43188477e-01	1.62058383e+00
-1.43066406e-01	1.58786285e+00
-1.42944336e-01	1.64708592e+00
-1.42822266e-01	1.73690364e+00
-1.42578125e-01	1.91363307e+00
-1.42456055e-01	1.78178983e+00
-1.42333984e-01	1.83192946e+00
-1.42211914e-01	1.75402940e+00
-1.42089844e-01	1.69418239e+00
-1.41967773e-01	1.71102520e+00
-1.41845703e-01	1.68307022e+00
-1.41601562e-01	1.51614246e+00
-1.41479492e-01	1.64411069e+00
-1.41357422e-01	1.78335365e+00
-1.41235352e-01	1.79202675e+00
-1.41113281e-01	1.72236512e+00
-1.40991211e-01	1.51335758e+00
-1.40869141e-01	1.70551609e+00
-1.40625000e-01	1.67485826e+00
-1.40502930e-01	1.65294773e+00
-1.40380859e-01	1.53799061e+00
-1.40258789e-01	1.81360483e+00
-1.40136719e-01	1.81514138e+00
-1.40014648e-01	1.75217817e+00
-1.39892578e-01	1.80121556e+00
-1.39770508e-01	1.81025030e+00
-1.39648438e-01	1.57077581e+00
-1.39526367e-01	1.58658845e+00
-1.39404297e-01	1.58808076e+00
-1.39282227e-01	1.64403413e+00
-1.39160156e-01	1.68052794e+00
-1.39038086e-01	1.47244511e+00
-1.38916016e-01	1.76623345e+00
-1.38671875e-01	1.76107826e+00
-1.38549805e-01	1.71918945e+00
-1.38427734e-01	1.50676017e+00
-1.38305664e-01	1.52356098e+00
-1.38183594e-01	1.42318508e+00
-1.38061523e-01	1.63336807e+00
-1.37939453e-01	1.75959472e+00
-1.37817383e-01	1.47704408e+00
-1.37695312e-01	1.69820330e+00
-1.37573242e-01	1.81917272e+00
-1.37451172e-01	1.64178684e+00
-1.37329102e-01	1.63742240e+00
-1.37207031e-01	1.53946483e+00
-1.37084961e-01	1.63921347e+00
-1.36962891e-01	1.76396379e+00
-1.36718750e-01	1.74562265e+00
-1.36596680e-01	1.52167094e+00
-1.36474609e-01	1.65119840e+00
-1.36352539e-01	1.69678549e+00
-1.36230469e-01	1.69523786e+00
-1.36108398e-01	1.75921162e+00
-1.35986328e-01	1.52845689e+00
-1.35864258e-01	1.69893412e+00
-1.35742188e-01	1.73489656e+00
-1.35620117e-01	1.64312526e+00
-1.35498047e-01	1.68970526e+00
-1.35375977e-01	1.75798751e+00
-1.35253906e-01	1.69446118e+00
-1.35131836e-01	1.82897661e+00
-1.35009766e-01	1.83103981e+00
-1.34765625e-01	1.80868698e+00
-1.34643555e-01	1.58855313e+00
-1.34521484e-01	1.79061053e+00
-1.34399414e-01	1.64153980e+00
-1.34277344e-01	1.63995860e+00
-1.34155273e-01	1.67235966e+00
-1.34033203e-01	1.44225516e+00
-1.33789062e-01	1.54154774e+00
-1.33666992e-01	1.66011784e+00
-1.33544922e-01	1.65847250e+00
-1.33422852e-01	1.43259438e+00
-1.33300781e-01	1.52955739e+00
-1.33178711e-01	1.31173011e+00
-1.33056641e-01	1.60180745e+00
-1.32812500e-01	1.34903669e+00
-1.32690430e-01	1.49789965e+00
-1.32568359e-01	1.64624227e+00
-1.32446289e-01	1.56025842e+00
-1.32324219e-01	1.55869331e+00
-1.32202148e-01	1.40200529e+00
-1.32080078e-01	1.52129329e+00
-1.31958008e-01	1.56222940e+00
-1.31835938e-01	1.45545336e+00
-1.31713867e-01	1.52781042e+00
-1.31591797e-01	1.34687019e+00
-1.31469727e-01	1.39382856e+00
-1.31347656e-01	1.49154973e+00
-1.31225586e-01	1.37725441e+00
-1.31103516e-01	1.58436085e+00
-1.30859375e-01	1.57611530e+00
-1.30737305e-01	1.34320894e+00
-1.30615234e-01	1.21347788e+00
-1.30493164e-01	1.20164278e+00
-1.30371094e-01	1.33453941e+00
-1.30249023e-01	1.41876347e+00
-1.30126953e-01	1.71408114e+00
-1.29882812e-01	3.00000000e+00
-1.29760742e-01	3.00000000e+00
-1.07421875e-01	3.00000000e+00
-1.07299805e-01	2.98778657e+00
-1.07177734e-01	3.00000000e+00
-1.07055664e-01	3.00000000e+00
-1.06933594e-01	3.00000000e+00
-1.06811523e-01	3.00000000e+00
-1.06689453e-01	2.98762612e+00
-1.06567383e-01	3.00000000e+00
-1.06445312e-01	2.99534760e+00
-1.06323242e-01	3.00000000e+00
-1.06201172e-01	3.00000000e+00
-1.06079102e-01	3.00000000e+00
-1.05957031e-01	3.00000000e+00
-1.05834961e-01	2.98623576e+00
-1.05712891e-01	3.00000000e+00
-1.05468750e-01	3.00000000e+00
-1.05346680e-01	3.00000000e+00
-1.05224609e-01	3.00000000e+00
-1.05102539e-01	3.00000000e+00
-1.04980469e-01	3.00000000e+00
-1.04858398e-01	3.00000000e+00
-1.04736328e-01	3.00000000e+00
-1.04614258e-01	3.00000000e+00
-1.04492188e-01	3.00000000e+00
-1.04370117e-01	3.00000000e+00
-1.04248047e-01	3.00000000e+00
-1.04125977e-01	3.00000000e+00
-1.04003906e-01	3.00000000e+00
-1.03881836e-01	3.00000000e+00
-1.03759766e-01	3.00000000e+00
-1.03515625e-01	3.00000000e+00
-1.03393555e-01	3.00000000e+00
-1.03271484e-01	3.00000000e+00
-1.03149414e-01	3.00000000e+00
-1.03027344e-01	3.00000000e+00
-1.02905273e-01	3.00000000e+00
-1.02783203e-01	3.00000000e+00
-1.02539062e-01	3.00000000e+00
-1.02416992e-01	2.99697996e+00
-1.02294922e-01	3.00000000e+00
-1.02172852e-01	3.00000000e+00
-1.02050781e-01	3.00000000e+00
-1.01928711e-01	3.00000000e+00
-1.01806641e-01	3.00000000e+00
-1.01562500e-01	3.00000000e+00
-1.01440430e-01	3.00000000e+00
-1.01318359e-01	3.00000000e+00
-1.01196289e-01	3.00000000e+00
-1.01074219e-01	3.00000000e+00
-1.00952148e-01	3.00000000e+00
-1.00830078e-01	3.00000000e+00
-1.00708008e-01	3.00000000e+00
-1.00585938e-01	3.00000000e+00
-1.00463867e-01	3.00000000e+00
-1.00341797e-01	3.00000000e+00
-1.00219727e-01	3.00000000e+00
-1.00097656e-01	3.00000000e+00
-9.99755859e-02	3.00000000e+00
-9.98535156e-02	3.00000000e+00
-9.96093750e-02	3.00000000e+00
-9.94873047e-02	3.00000000e+00
-9.93652344e-02	3.00000000e+00
-9.92431641e-02	3.00000000e+00
-9.91210938e-02	3.00000000e+00
-9.89990234e-02	3.00000000e+00
-9.88769531e-02	3.00000000e+00
-9.86328125e-02	3.00000000e+00
-9.85107422e-02	3.00000000e+00
-9.83886719e-02	3.00000000e+00
-9.82666016e-02	3.00000000e+00
-9.81445312e-02	3.00000000e+00
-9.80224609e-02	3.00000000e+00
-9.79003906e-02	3.00000000e+00
-9.76562500e-02	3.00000000e+00
-9.75341797e-02	3.00000000e+00
-9.74121094e-02	3.00000000e+00
-9.72900391e-02	3.00000000e+00
-9.71679688e-02	3.00000000e+00
-9.70458984e-02	3.00000000e+00
-9.69238281e-02	3.00000000e+00
-9.68017578e-02	3.00000000e+00
-9.66796875e-02	3.00000000e+00
-9.65576172e-02	3.00000000e+00
-9.64355469e-02	3.00000000e+00
-9.63134766e-02	3.00000000e+00
-9.61914062e-02	3.00000000e+00
-9.60693359e-02	3.00000000e+00
-9.59472656e-02	3.00000000e+00
-9.57031250e-02	3.00000000e+00
-9.55810547e-02	3.00000000e+00
-9.54589844e-02	3.00000000e+00
-9.53369141e-02	3.00000000e+00
-9.52148438e-02	3.00000000e+00
-9.50927734e-02	3.00000000e+00
-9.49707031e-02	3.00000000e+00
-9.47265625e-02	3.00000000e+00
-9.46044922e-02	3.00000000e+00
-9.44824219e-02	3.00000000e+00
-9.43603516e-02	3.00000000e+00
-9.42382812e-02	3.00000000e+00
-9.41162109e-02	3.00000000e+00
-9.39941406e-02	3.00000000e+00
-9.37500000e-02	3.00000000e+00
-9.36279297e-02	3.00000000e+00
-9.35058594e-02	3.00000000e+00
-9.33837891e-02	3.00000000e+00
-9.32617188e-02	3.00000000e+00
-9.31396484e-02	3.00000000e+00
-9.30175781e-02	3.00000000e+00
-9.28955078e-02	3.00000000e+00
-9.27734375e-02	3.00000000e+00
-9.26513672e-02	3.00000000e+00
-9.25292969e-02	3.00000000e+00
-9.24072266e-02	3.00000000e+00
-9.22851562e-02	3.00000000e+00
-9.21630859e-02	3.00000000e+00
-9.20410156e-02	3.00000000e+00
-9.17968750e-02	3.00000000e+00
-9.16748047e-02	3.00000000e+00
-9.15527344e-02	3.00000000e+00
-9.14306641e-02	3.00000000e+00
-9.13085938e-02	3.00000000e+00
-9.11865234e-02	3.00000000e+00
-9.10644531e-02	3.00000000e+00
-9.09423828e-02	3.00000000e+00
-9.08203125e-02	3.00000000e+00
-9.06982422e-02	3.00000000e+00
-9.05761719e-02	3.00000000e+00
-9.04541016e-02	3.00000000e+00
-9.03320312e-02	3.00000000e+00
-9.02099609e-02	3.00000000e+00
-9.00878906e-02	3.00000000e+00
-8.98437500e-02	3.00000000e+00
-8.97216797e-02	3.00000000e+00
-8.95996094e-02	3.00000000e+00
-8.94775391e-02	3.00000000e+00
-8.93554688e-02	3.00000000e+00
-8.92333984e-02	3.00000000e+00
-8.91113281e-02	3.00000000e+00
-8.89892578e-02	3.00000000e+00
-8.88671875e-02	3.00000000e+00
-8.87451172e-02	3.00000000e+00
-8.86230469e-02	3.00000000e+00
-8.85009766e-02	3.00000000e+00
-8.83789062e-02	3.00000000e+00
-8.82568359e-02	3.00000000e+00
-8.81347656e-02	3.00000000e+00
-8.78906250e-02	3.00000000e+00
-8.77685547e-02	3.00000000e+00
-8.76464844e-02	3.00000000e+00
-8.75244141e-02	3.00000000e+00
-8.74023438e-02	3.00000000e+00
-8.72802734e-02	3.00000000e+00
-8.71582031e-02	3.00000000e+00
-8.69140625e-02	3.00000000e+00
-8.67919922e-02	3.00000000e+00
-8.66699219e-02	3.00000000e+00
-8.65478516e-02	3.00000000e+00
-8.64257812e-02	3.00000000e+00
-8.63037109e-02	3.00000000e+00
-8.61816406e-02	3.00000000e+00
-8.59375000e-02	3.00000000e+00
-8.58154297e-02	3.00000000e+00
-8.56933594e-02	3.00000000e+00
-8.55712891e-02	3.00000000e+00
-8.54492188e-02	3.00000000e+00
-8.53271484e-02	3.00000000e+00
-8.52050781e-02	3.00000000e+00
-8.50830078e-02	3.00000000e+00
-8.49609375e-02	3.00000000e+00
-8.48388672e-02	3.00000000e+00
-8.47167969e-02	3.00000000e+00
-8.45947266e-02	3.00000000e+00
-8.44726562e-02	3.00000000e+00
-8.43505859e-02	3.00000000e+00
-8.42285156e-02	3.00000000e+00
-8.39843750e-02	3.00000000e+00
-8.38623047e-02	3.00000000e+00
-8.37402344e-02	3.00000000e+00
-8.36181641e-02	3.00000000e+00
-8.34960938e-02	3.00000000e+00
-8.33740234e-02	3.00000000e+00
-8.32519531e-02	3.00000000e+00
-8.30078125e-02	3.00000000e+00
-8.28857422e-02	3.00000000e+00
-8.27636719e-02	3.00000000e+00
-8.26416016e-02	3.00000000e+00
-8.25195312e-02	3.00000000e+00
-8.23974609e-02	3.00000000e+00
-8.22753906e-02	3.00000000e+00
-8.20312500e-02	3.00000000e+00
-8.19091797e-02	3.00000000e+00
-8.17871094e-02	3.00000000e+00
-8.16650391e-02	3.00000000e+00
-8.15429688e-02	3.00000000e+00
-8.14208984e-02	3.00000000e+00
-8.12988281e-02	3.00000000e+00
-8.11767578e-02	3.00000000e+00
-8.10546875e-02	3.00000000e+00
-8.09326172e-02	3.00000000e+00
-8.08105469e-02	3.00000000e+00
-8.06884766e-02	3.00000000e+00
-8.05664062e-02	3.00000000e+00
-8.04443359e-02	3.00000000e+00
-8.03222656e-02	3.00000000e+00
-8.00781250e-02	3.00000000e+00
-7.99560547e-02	3.00000000e+00
-7.98339844e-02	3.00000000e+00
-7.97119141e-02	3.00000000e+00
-7.95898438e-02	3.00000000e+00
-7.94677734e-02	3.00000000e+00
-7.93457031e-02	3.00000000e+00
-7.91015625e-02	3.00000000e+00
-7.89794922e-02	3.00000000e+00
-7.88574219e-02	3.00000000e+00
-7.87353516e-02	3.00000000e+00
-7.86132812e-02	3.00000000e+00
-7.84912109e-02	3.00000000e+00
-7.83691406e-02	3.00000000e+00
-7.81250000e-02	3.00000000e+00
-7.80029297e-02	3.00000000e+00
-7.78808594e-02	3.00000000e+00
-7.77587891e-02	3.00000000e+00
-7.76367188e-02	3.00000000e+00
-7.75146484e-02	3.00000000e+00
-7.73925781e-02	3.00000000e+00
-7.72705078e-02	3.00000000e+00
-7.71484375e-02	3.00000000e+00
-7.70263672e-02	3.00000000e+00
-7.69042969e-02	3.00000000e+00
-7.67822266e-02	3.00000000e+00
-7.66601562e-02	3.00000000e+00
-7.65380859e-02	3.00000000e+00
-7.64160156e-02	3.00000000e+00
-7.61718750e-02	3.00000000e+00
-7.60498047e-02	3.00000000e+00
-7.59277344e-02	3.00000000e+00
-7.58056641e-02	3.00000000e+00
-7.56835938e-02	3.00000000e+00
-7.55615234e-02	3.00000000e+00
-7.54394531e-02	3.00000000e+00
-7.53173828e-02	3.00000000e+00
-7.51953125e-02	3.00000000e+00
-7.50732422e-02	3.00000000e+00
-7.49511719e-02	3.00000000e+00
-7.48291016e-02	3.00000000e+00
-7.47070312e-02	3.00000000e+00
-7.45849609e-02	3.00000000e+00
-7.44628906e-02	3.00000000e+00
-7.42187500e-02	3.00000000e+00
-7.40966797e-02	3.00000000e+00
-7.39746094e-02	3.00000000e+00
-7.38525391e-02	3.00000000e+00
-7.37304688e-02	3.00000000e+00
-7.36083984e-02	3.00000000e+00
-7.34863281e-02	3.00000000e+00
-7.33642578e-02	3.00000000e+00
-7.32421875e-02	3.00000000e+00
-7.31201172e-02	3.00000000e+00
-7.29980469e-02	3.00000000e+00
-7.28759766e-02	3.00000000e+00
-7.27539062e-02	3.00000000e+00
-7.26318359e-02	3.00000000e+00
-7.25097656e-02	3.00000000e+00
-7.22656250e-02	3.00000000e+00
-7.21435547e-02	3.00000000e+00
-7.20214844e-02	3.00000000e+00
-7.18994141e-02	3.00000000e+00
-7.17773438e-02	3.00000000e+00
-7.16552734e-02	3.00000000e+00
-7.15332031e-02	3.00000000e+00
-7.12890625e-02	3.00000000e+00
-7.11669922e-02	3.00000000e+00
-7.10449219e-02	3.00000000e+00
-7.09228516e-02	3.00000000e+00
-7.08007812e-02	3.00000000e+00
-7.06787109e-02	3.00000000e+00
-7.05566406e-02	3.00000000e+00
-7.03125000e-02	3.00000000e+00
-7.01904297e-02	3.00000000e+00
-7.00683594e-02	3.00000000e+00
-6.99462891e-02	7.76158695e-01
-6.98242188e-02	4.19749836e-01
-6.97021484e-02	2.78290636e-01
-6.95800781e-02	5.31265677e-01
-6.94580078e-02	4.07341201e-01
-6.93359375e-02	3.84323985e-01
-6.92138672e-02	6.35384327e-01
-6.90917969e-02	7.22582368e-01
-6.89697266e-02	7.41928061e-01
-6.88476562e-02	8.70667094e-01
-6.87255859e-02	8.56041742e-01
-6.86035156e-02	1.01128737e+00
-6.83593750e-02	1.08034626e+00
-6.82373047e-02	9.44240885e-01
-6.81152344e-02	1.14165685e+00
-6.79931641e-02	1.05196490e+00
-6.78710938e-02	1.15525037e+00
-6.77490234e-02	1.15488310e+00
-6.76269531e-02	1.36926136e+00
-6.73828125e-02	1.25378449e+00
-6.72607422e-02	1.20542906e+00
-6.71386719e-02	1.24724768e+00
-6.70166016e-02	1.23952567e+00
-6.68945312e-02	1.27766339e+00
-6.67724609e-02	1.27718812e+00
-6.66503906e-02	1.15712546e+00
-6.64062500e-02	1.29256600e+00
-6.62841797e-02	1.33515958e+00
-6.61621094e-02	1.21269881e+00
-6.60400391e-02	1.21206796e+00
-6.59179688e-02	1.26449334e+00
-6.57958984e-02	1.44516634e+00
-6.56738281e-02	1.34980072e+00
-6.55517578e-02	1.43635993e+00
-6.54296875e-02	1.36764945e+00
-6.53076172e-02	1.46966057e+00
-6.51855469e-02	1.70170002e+00
-6.50634766e-02	1.61827785e+00
-6.49414062e-02	1.61784200e+00
-6.48193359e-02	1.67980042e+00
-6.46972656e-02	1.47360031e+00
-6.44531250e-02	1.47576364e+00
-6.43310547e-02	1.41171050e+00
-6.42089844e-02	1.50588945e+00
-6.40869141e-02	1.26966967e+00
-6.39648438e-02	1.30360785e+00
-6.38427734e-02	1.37763643e+00
-6.37207031e-02	1.37459430e+00
-6.34765625e-02	1.10803923e+00
-6.33544922e-02	1.10824406e+00
-6.32324219e-02	1.09470456e+00
-6.31103516e-02	1.08754990e+00
-6.29882812e-02	1.21826367e+00
-6.28662109e-02	1.04273062e+00
-6.27441406e-02	1.14363243e+00
-6.25000000e-02	1.30744071e+00
-6.23779297e-02	1.26159607e+00
-6.22558594e-02	9.91475913e-01
-6.21337891e-02	1.08557216e+00
-6.20117188e-02	1.07872215e+00
-6.18896484e-02	9.32951045e-01
-6.17675781e-02	1.09155498e+00
-6.16455078e-02	1.11775447e+00
-6.15234375e-02	9.96358930e-01
-6.14013672e-02	9.98491791e-01
-6.12792969e-02	1.26155462e+00
-6.11572266e-02	1.18919780e+00
-6.10351562e-02	1.12044508e+00
-6.09130859e-02	1.21327349e+00
-6.07910156e-02	1.42650226e+00
-6.05468750e-02	1.40421285e+00
-6.04248047e-02	1.25184980e+00
-6.03027344e-02	1.36054867e+00
-6.01806641e-02	1.37126980e+00
-6.00585938e-02	1.52448703e+00
-5.99365234e-02	1.54590967e+00
-5.98144531e-02	1.63533688e+00
-5.96923828e-02	1.34661355e+00
-5.95703125e-02	1.42024159e+00
-5.94482422e-02	1.36892732e+00
-5.93261719e-02	1.37076245e+00
-5.92041016e-02	1.32095110e+00
-5.90820312e-02	1.30335290e+00
-5.89599609e-02	1.33460700e+00
-5.88378906e-02	1.44419345e+00
-5.85937500e-02	1.51726011e+00
-5.84716797e-02	1.25088445e+00
-5.83496094e-02	1.30903081e+00
-5.82275391e-02	1.35017945e+00
-5.81054688e-02	1.35030363e+00
-5.79833984e-02	1.36670463e+00
-5.78613281e-02	1.50406317e+00
-5.77392578e-02	1.35421415e+00
-5.76171875e-02	1.41346881e+00
-5.74951172e-02	1.48624776e+00
-5.73730469e-02	1.48359231e+00
-5.72509766e-02	1.54559838e+00
-5.71289062e-02	1.22085927e+00
-5.70068359e-02	1.38333406e+00
-5.68847656e-02	1.28763245e+00
-5.66406250e-02	1.17566265e+00
-5.65185547e-02	1.22228207e+00
-5.63964844e-02	1.39766994e+00
-5.62744141e-02	1.40533147e+00
-5.61523438e-02	1.32993280e+00
-5.60302734e-02	1.22170974e+00
-5.59082031e-02	1.29346550e+00
-5.56640625e-02	1.39476232e+00
-5.55419922e-02	1.38625496e+00
-5.54199219e-02	1.30373760e+00
-5.52978516e-02	1.28986375e+00
-5.51757812e-02	1.39058161e+00
-5.50537109e-02	1.35749601e+00
-5.49316406e-02	1.56559297e+00
-5.46875000e-02	1.29185808e+00
-5.45654297e-02	1.27910168e+00
-5.44433594e-02	1.44981343e+00
-5.43212891e-02	1.28670957e+00
-5.41992188e-02	1.45652337e+00
-5.40771484e-02	1.26741712e+00
-5.39550781e-02	1.27215555e+00
-5.38330078e-02	1.33635753e+00
-5.37109375e-02	1.31781120e+00
-5.35888672e-02	1.40406747e+00
-5.34667969e-02	1.15874036e+00
-5.33447266e-02	1.34855265e+00
-5.32226562e-02	1.33739376e+00
-5.31005859e-02	1.19032439e+00
-5.29785156e-02	1.23966155e+00
-5.27343750e-02	1.20108226e+00
-5.26123047e-02	1.39161098e+00
-5.24902344e-02	1.31154787e+00
-5.23681641e-02	1.31792766e+00
-5.22460938e-02	1.13666625e+00
-5.21240234e-02	1.14291922e+00
-5.20019531e-02	1.23215403e+00
-5.17578125e-02	1.23209615e+00
-5.16357422e-02	1.28803469e+00
-5.15136719e-02	1.10095712e+00
-5.13916016e-02	1.26208167e+00
-5.12695312e-02	1.22337602e+00
-5.11474609e-02	1.29238463e+00
-5.10253906e-02	1.09342697e+00
-5.07812500e-02	9.92849831e-01
-5.06591797e-02	1.17189929e+00
-5.05371094e-02	1.18742797e+00
-5.04150391e-02	1.33201163e+00
-5.02929688e-02	1.21079798e+00
-5.01708984e-02	1.41511774e+00
-5.00488281e-02	1.32732569e+00
-4.99267578e-02	1.33489745e+00
-4.98046875e-02	1.36003859e+00
-4.96826172e-02	1.12988708e+00
-4.95605469e-02	1.14961203e+00
-4.94384766e-02	1.06995245e+00
-4.93164062e-02	1.08673872e+00
-4.91943359e-02	9.89223673e-01
-4.90722656e-02	1.02203579e+00
-4.88281250e-02	1.30984153e+00
-4.87060547e-02	1.14848601e+00
-4.85839844e-02	1.14908223e+00
-4.84619141e-02	1.01882038e+00
-4.83398438e-02	1.09642818e+00
-4.82177734e-02	9.58618421e-01
-4.80957031e-02	1.21245173e+00
-4.78515625e-02	1.01059147e+00
-4.77294922e-02	1.06774357e+00
-4.76074219e-02	1.35213482e+00
-4.74853516e-02	1.12952448e+00
-4.73632812e-02	1.11376717e+00
-4.72412109e-02	1.10645671e+00
-4.71191406e-02	1.18121403e+00
-4.68750000e-02	1.24294516e+00
-4.67529297e-02	1.22790731e+00
-4.66308594e-02	1.13711852e+00
-4.65087891e-02	1.20716350e+00
-4.63867188e-02	1.29643826e+00
-4.62646484e-02	1.30345290e+00
-4.61425781e-02	1.43712167e+00
-4.60205078e-02	1.44147794e+00
-4.58984375e-02	1.21497000e+00
-4.57763672e-02	1.29446022e+00
-4.56542969e-02	1.33269769e+00
-4.55322266e-02	1.35847731e+00
-4.54101562e-02	1.29941838e+00
-4.52880859e-02	1.39969905e+00
-4.51660156e-02	1.66176767e+00
-4.49218750e-02	1.60642476e+00
-4.47998047e-02	1.58295131e+00
-4.46777344e-02	1.34210333e+00
-4.45556641e-02	1.36048380e+00
-4.44335938e-02	1.34589361e+00
-4.43115234e-02	1.33462092e+00
-4.41894531e-02	1.50654711e+00
-4.40673828e-02	1.22319423e+00
-4.39453125e-02	1.32175026e+00
-4.38232422e-02	1.30958649e+00
-4.37011719e-02	1.33127924e+00
-4.35791016e-02	1.18229725e+00
-4.34570312e-02	1.16702028e+00
-4.33349609e-02	1.21480924e+00
-4.32128906e-02	1.13122647e+00
-4.29687500e-02	1.39358512e+00
-4.28466797e-02	1.15677826e+00
-4.27246094e-02	1.24208298e+00
-4.26025391e-02	1.45370470e+00
-4.24804688e-02	1.45428122e+00
-4.23583984e-02	1.49167086e+00
-4.22363281e-02	1.33424209e+00
-4.21142578e-02	1.35572636e+00
-4.19921875e-02	1.48109250e+00
-4.18701172e-02	1.31634299e+00
-4.17480469e-02	1.36367650e+00
-4.16259766e-02	1.24849370e+00
-4.15039062e-02	1.28484366e+00
-4.13818359e-02	1.45588732e+00
-4.12597656e-02	1.40837776e+00
-4.10156250e-02	1.30799725e+00
-4.08935547e-02	1.28851388e+00
-4.07714844e-02	1.47149894e+00
-4.06494141e-02	1.47127930e+00
-4.05273438e-02	1.39883108e+00
-4.04052734e-02	1.30814322e+00
-4.02832031e-02	1.40442991e+00
-4.00390625e-02	1.57526291e+00
-3.99169922e-02	1.53181901e+00
-3.97949219e-02	1.54123906e+00
-3.96728516e-02	1.54143169e+00
-3.95507812e-02	1.28522987e+00
-3.94287109e-02	1.26837817e+00
-3.93066406e-02	1.26794951e+00
-3.90625000e-02	1.20084848e+00
-3.89404297e-02	1.20692377e+00
-3.88183594e-02	1.34313075e+00
-3.86962891e-02	1.26578271e+00
-3.85742188e-02	1.24733209e+00
-3.84521484e-02	1.02089388e+00
-3.83300781e-02	1.05631563e+00
-3.82080078e-02	9.26838543e-01
-3.80859375e-02	1.11990203e+00
-3.79638672e-02	1.16821416e+00
-3.78417969e-02	9.80060197e-01
-3.77197266e-02	9.85371477e-01
-3.75976562e-02	1.14432795e+00
-3.74755859e-02	1.21025426e+00
-3.73535156e-02	1.26370742e+00
-3.71093750e-02	1.09193920e+00
-3.69873047e-02	1.08039448e+00
-3.68652344e-02	9.13058501e-01
-3.67431641e-02	1.09332407e+00
-3.66210938e-02	9.79392739e-01
-3.64990234e-02	9.81287473e-01
-3.63769531e-02	1.07255279e+00
-3.61328125e-02	1.35464543e+00
-3.60107422e-02	1.23149676e+00
-3.58886719e-02	1.25942758e+00
-3.57666016e-02	1.26495089e+00
-3.56445312e-02	1.37669776e+00
-3.55224609e-02	1.37740411e+00
-3.54003906e-02	1.44643655e+00
-3.51562500e-02	1.50705885e+00
-3.50341797e-02	1.68202124e+00
-3.49121094e-02	1.60094140e+00
-3.47900391e-02	1.62897667e+00
-3.46679688e-02	1.41512864e+00
-3.45458984e-02	1.40059481e+00
-3.44238281e-02	1.39524166e+00
-3.43017578e-02	1.36551650e+00
-3.41796875e-02	1.44571510e+00
-3.40576172e-02	1.19122160e+00
-3.39355469e-02	1.24224225e+00
-3.38134766e-02	1.25271446e+00
-3.36914062e-02	1.32050802e+00
-3.35693359e-02	1.30081030e+00
-3.34472656e-02	1.36510227e+00
-3.32031250e-02	1.24630684e+00
-3.30810547e-02	1.23323865e+00
-3.29589844e-02	1.28114328e+00
-3.28369141e-02	1.39621019e+00
-3.27148438e-02	1.15230548e+00
-3.25927734e-02	1.43758233e+00
-3.24707031e-02	1.34958211e+00
-3.22265625e-02	1.16563723e+00
-3.21044922e-02	1.16219770e+00
-3.19824219e-02	1.28124586e+00
-3.18603516e-02	1.27702815e+00
-3.17382812e-02	1.08519669e+00
-3.16162109e-02	9.34450536e-01
-3.14941406e-02	8.97738192e-01
-3.12500000e-02	8.43350752e-01
-3.11279297e-02	9.01037949e-01
-3.10058594e-02	8.01455238e-01
-3.08837891e-02	7.24902768e-01
-3.07617188e-02	5.05607775e-01
-3.06396484e-02	5.04153519e-01
-3.05175781e-02	5.56550062e-01
-3.03955078e-02	5.55094066e-01
-3.02734375e-02	4.71958797e-01
-3.01513672e-02	6.10467300e-01
-3.00292969e-02	1.22339931e+00
-2.99072266e-02	3.00000000e+00
-2.97851562e-02	3.00000000e+00
-2.96630859e-02	3.00000000e+00
5.70068359e-01	3.00000000e+00
5.36621094e-01	1.92165124e-01
5.36743164e-01	1.92100850e-01
5.36865234e-01	3.47539165e-01
5.37109375e-01	3.24446410e-01
5.37231445e-01	1.98875116e-01
5.37353516e-01	1.98358206e-01
5.37475586e-01	2.00059332e-01
5.37597656e-01	2.28891254e-01
5.37719727e-01	2.34001150e-01
5.37841797e-01	2.33863038e-01
5.38085938e-01	3.48984919e-01
5.38208008e-01	1.91769342e-01
5.38330078e-01	1.92524669e-01
5.38452148e-01	1.92010435e-01
5.38574219e-01	3.42041172e-01
5.38696289e-01	3.35121978e-01
5.38818359e-01	3.42103368e-01
5.39062500e-01	2.08707706e-01
5.39184570e-01	2.09153983e-01
5.39306641e-01	2.09684964e-01
5.39428711e-01	3.22658450e-01
5.39550781e-01	1.92432947e-01
5.39672852e-01	3.27002162e-01
5.39794922e-01	3.22322676e-01
5.39916992e-01	3.24220727e-01
5.40039062e-01	2.42403154e-01
5.40161133e-01	2.39615557e-01
5.40283203e-01	2.31332630e-01
5.40405273e-01	2.30278208e-01
5.40527344e-01	1.64160985e-01
5.40649414e-01	1.59290388e-01
5.40771484e-01	1.16510147e-01
5.41015625e-01	1.25390241e-01
5.41137695e-01	1.20672930e-01
5.41259766e-01	1.95449995e-01
5.41381836e-01	9.78214754e-02
5.41503906e-01	2.18018671e-01
5.41625977e-01	2.13153414e-01
5.41748047e-01	2.00997327e-01
5.41992188e-01	8.90648473e-02
5.42114258e-01	8.97577550e-02
5.42236328e-01	2.15386053e-01
5.42358398e-01	9.09891115e-02
5.42480469e-01	1.19342190e-01
5.42602539e-01	1.15527827e-01
5.42724609e-01	1.08854056e-01
5.42968750e-01	2.49089108e-01
5.43090820e-01	2.32756911e-01
5.43212891e-01	2.12090526e-01
5.43334961e-01	2.33419040e-01
5.43457031e-01	1.87982807e-01
5.43579102e-01	1.86603212e-01
5.43701172e-01	1.96788981e-01
5.43823242e-01	9.97849239e-02
5.43945312e-01	9.61949286e-02
5.44067383e-01	2.22408548e-01
5.44189453e-01	2.14159424e-01
5.44311523e-01	2.15356111e-01
5.44433594e-01	2.47062872e-01
5.44555664e-01	2.13823354e-01
5.44677734e-01	2.12500402e-01
5.44921875e-01	1.11885667e-01
5.45043945e-01	1.63958140e-01
5.45166016e-01	1.63768003e-01
5.45288086e-01	1.61659628e-01
5.45410156e-01	1.46231106e-01
5.45532227e-01	1.48320344e-01
5.45654297e-01	2.64278609e-01
5.45898438e-01	2.65549571e-01
5.46020508e-01	1.45257315e-01
5.46142578e-01	1.36462834e-01
5.46264648e-01	1.38596275e-01
5.46386719e-01	2.58925320e-01
5.46508789e-01	2.62152471e-01
5.46630859e-01	1.45967321e-01
5.46875000e-01	2.92274768e-01
5.46997070e-01	2.51337128e-01
5.47119141e-01	2.51465115e-01
5.47241211e-01	1.38392633e-01
5.47363281e-01	1.37700718e-01
5.47485352e-01	1.39841618e-01
5.47607422e-01	2.77103776e-01
5.47729492e-01	2.57691787e-01
5.47851562e-01	2.61696607e-01
5.47973633e-01	1.41538383e-01
5.48095703e-01	1.40783860e-01
5.48217773e-01	2.87665904e-01
5.48339844e-01	1.14683291e-01
5.48461914e-01	2.25614024e-01
5.48583984e-01	2.34139176e-01
5.48828125e-01	1.39965886e-01
5.48950195e-01	1.31513177e-01
5.49072266e-01	2.49640037e-01
5.49194336e-01	2.84306046e-01
5.49316406e-01	2.48614129e-01
5.49438477e-01	1.09785393e-01
5.49560547e-01	1.22532768e-01
5.49682617e-01	2.46184466e-01
5.49804688e-01	2.61856324e-01
5.49926758e-01	2.51740339e-01
5.50048828e-01	2.63783265e-01
5.50170898e-01	2.91750543e-01
5.50292969e-01	2.52710445e-01
5.50415039e-01	1.32740151e-01
5.50537109e-01	1.38705150e-01
5.50781250e-01	2.65614065e-01
5.50903320e-01	2.58313464e-01
5.51025391e-01	1.33235234e-01
5.51147461e-01	2.63203665e-01
5.51269531e-01	1.42196446e-01
5.51391602e-01	1.36328545e-01
5.51513672e-01	1.35131270e-01
5.51635742e-01	2.54851158e-01
5.51757812e-01	2.45479771e-01
5.51879883e-01	2.60961244e-01
5.52001953e-01	1.12258249e-01
5.52124023e-01	1.23926358e-01
5.52246094e-01	1.47995045e-01
5.52368164e-01	1.46341809e-01
5.52490234e-01	2.32423763e-01
5.52734375e-01	1.51310670e-01
5.52856445e-01	2.52575750e-01
5.52978516e-01	2.47485536e-01
5.53100586e-01	2.40665777e-01
5.53222656e-01	2.40290037e-01
5.53344727e-01	2.57733399e-01
5.53466797e-01	2.57823665e-01
5.53710938e-01	1.21751515e-01
5.53833008e-01	2.47119131e-01
5.53955078e-01	2.49203604e-01
5.54077148e-01	2.48996723e-01
5.54199219e-01	2.50366513e-01
5.54321289e-01	2.50848869e-01
5.54443359e-01	1.27612990e-01
5.54687500e-01	2.71296065e-01
5.54809570e-01	2.54902667e-01
5.54931641e-01	2.53859260e-01
5.55053711e-01	1.99424777e-01
5.55175781e-01	1.98947527e-01
5.55297852e-01	2.02700771e-01
5.55419922e-01	9.62392333e-02
5.55541992e-01	9.56520964e-02
5.55664062e-01	1.74199472e-01
5.55786133e-01	1.33412672e-01
5.55908203e-01	1.32403747e-01
5.56030273e-01	1.31226222e-01
5.56152344e-01	1.10231029e-01
5.56274414e-01	2.27429893e-01
5.56396484e-01	2.17734838e-01
5.56640625e-01	1.01391375e-01
5.56762695e-01	9.05687413e-02
5.56884766e-01	1.54608317e-01
5.57006836e-01	1.62744436e-01
5.57128906e-01	1.26383947e-01
5.57250977e-01	1.27895824e-01
5.57373047e-01	1.30226336e-01
5.57617188e-01	1.29990061e-01
5.57739258e-01	1.19660016e-01
5.57861328e-01	2.21940862e-01
5.57983398e-01	2.30558368e-01
5.58105469e-01	2.21465534e-01
5.58227539e-01	8.52373738e-02
5.58349609e-01	1.11617109e-01
5.58593750e-01	2.46792355e-01
5.58715820e-01	2.17261934e-01
5.58837891e-01	1.08070108e-01
5.58959961e-01	2.19806639e-01
5.59082031e-01	2.24575499e-01
5.59204102e-01	1.02589841e-01
5.59326172e-01	1.05331281e-01
5.59448242e-01	2.40273229e-01
5.59570312e-01	2.28463998e-01
5.59692383e-01	2.26389377e-01
5.59814453e-01	1.00339837e-01
5.59936523e-01	1.02552029e-01
5.60058594e-01	3.43679805e-01
5.60180664e-01	3.36005392e-01
5.60302734e-01	3.52438315e-01
5.60546875e-01	2.20261021e-01
5.60668945e-01	3.64916551e-01
5.60791016e-01	3.28629042e-01
5.60913086e-01	2.17986683e-01
5.61035156e-01	2.17472288e-01
5.61157227e-01	2.16988502e-01
5.61279297e-01	2.75189722e-01
5.61523438e-01	2.33166563e-01
5.61645508e-01	2.31651840e-01
5.61767578e-01	2.25148369e-01
5.61889648e-01	2.04594048e-01
5.62011719e-01	2.02070010e-01
5.62133789e-01	1.90856594e-01
5.62255859e-01	3.20220617e-01
5.62500000e-01	2.93174985e-01
5.62622070e-01	2.09433425e-01
5.62744141e-01	1.96318794e-01
5.62866211e-01	3.19726006e-01
5.62988281e-01	3.20741454e-01
5.63110352e-01	2.96019679e-01
5.63232422e-01	3.17619907e-01
5.63354492e-01	3.14869641e-01
5.63476562e-01	1.90527756e-01
5.63598633e-01	1.77133610e-01
5.63720703e-01	3.18588197e-01
5.63842773e-01	3.08558226e-01
5.63964844e-01	3.14775484e-01
5.64086914e-01	3.12872292e-01
5.64208984e-01	3.30793290e-01
5.64453125e-01	3.01373480e-01
5.64575195e-01	3.33029424e-01
5.64697266e-01	3.05477159e-01
5.64819336e-01	1.89440810e-01
5.64941406e-01	1.89922020e-01
5.65063477e-01	2.09437085e-01
5.65185547e-01	2.36358246e-01
5.65307617e-01	9.01734445e-02
5.65429688e-01	9.31188731e-02
5.65551758e-01	2.47685084e-01
5.65673828e-01	2.07963253e-01
5.65795898e-01	2.02799986e-01
5.65917969e-01	9.66320495e-02
5.66040039e-01	1.03658170e-01
5.66162109e-01	2.12141105e-01
5.66406250e-01	1.99531283e-01
5.66528320e-01	7.55187428e-02
5.66650391e-01	7.60506373e-02
5.66772461e-01	1.99425611e-01
5.66894531e-01	7.31595444e-02
5.67016602e-01	7.55875905e-02
5.67138672e-01	1.81773180e-01
5.67260742e-01	1.78632651e-01
5.67382812e-01	1.77774119e-01
5.67504883e-01	-7.13061221e-03
5.67626953e-01	-1.74312902e-02
5.67749023e-01	1.04198567e-01
5.67871094e-01	1.02335540e-01
5.67993164e-01	9.41198668e-02
5.68115234e-01	1.07261136e-01
5.68359375e-01	7.71774720e-03
5.68481445e-01	1.41172811e-01
5.68603516e-01	1.36907609e-01
5.68725586e-01	-8.39641907e-02
5.68847656e-01	-8.67632707e-02
5.68969727e-01	-8.32874513e-02
5.69091797e-01	9.68088826e-02
5.69335938e-01	9.51970754e-02
5.69458008e-01	-8.83730497e-02
5.69580078e-01	-5.88201539e-02
5.69702148e-01	2.43987325e-01
5.69824219e-01	2.45235946e-01
5.69946289e-01	2.47636719e-01
5.70068359e-01	3.00000000e+00
5.70312500e-01	3.00000000e+00
9.99755859e-01	3.00000000e+00


==> figure/1d_tau_inf_true.txt <==
-1.00000000e+00	3.00000000e+00
-9.98333333e-01	3.00000000e+00
-9.96666667e-01	2.83340901e+00
-9.95000000e-01	2.82994903e+00
-9.93333333e-01	2.82994903e+00
-9.91666667e-01	2.83340901e+00
-9.90000000e-01	2.83340901e+00
-9.88333333e-01	2.83340901e+00
-9.86666667e-01	2.82994903e+00
-9.85000000e-01	2.82994903e+00
-9.83333333e-01	2.82994903e+00
-9.81666667e-01	2.83340901e+00
-9.80000000e-01	2.83340901e+00
-9.78333333e-01	2.83340901e+00
-9.76666667e-01	2.82994903e+00
-9.75000000e-01	2.82994903e+00
-9.73333333e-01	2.83340901e+00
-9.71666667e-01	2.83340901e+00
-9.70000000e-01	2.83340901e+00
-9.68333333e-01	2.82994903e+00
-9.66666667e-01	2.82994903e+00
-9.65000000e-01	2.82994903e+00
-9.63333333e-01	2.83340901e+00
-9.61666667e-01	2.83340901e+00
-9.60000000e-01	2.83340901e+00
-9.58333333e-01	2.82994903e+00
-9.56666667e-01	2.82994903e+00
-9.55000000e-01	2.82994903e+00
-9.53333333e-01	2.83340901e+00
-9.51666667e-01	2.83340901e+00
-9.50000000e-01	2.83340901e+00
-9.48333333e-01	2.82994903e+00
-9.46666667e-01	2.82994903e+00
-9.45000000e-01	2.82994903e+00
-9.43333333e-01	2.83340901e+00
-9.41666667e-01	2.83340901e+00
-9.40000000e-01	2.83340901e+00
-9.38333333e-01	2.82994903e+00
-9.36666667e-01	2.82994903e+00
-9.35000000e-01	2.83340901e+00
-9.33333333e-01	2.83340901e+00
-9.31666667e-01	2.83340901e+00
-9.30000000e-01	2.83340901e+00
-9.28333333e-01	2.82994903e+00
-9.26666667e-01	2.82994903e+00
-9.25000000e-01	2.83340901e+00
-9.23333333e-01	2.83340901e+00
-9.21666667e-01	2.83340901e+00
-9.20000000e-01	2.82994903e+00
-9.18333333e-01	2.82994903e+00
-9.16666667e-01	2.82994903e+00
-9.15000000e-01	2.83340901e+00
-9.13333333e-01	2.83340901e+00
-9.11666667e-01	2.83340901e+00
-9.10000000e-01	2.82994903e+00
-9.08333333e-01	2.82994903e+00
-9.06666667e-01	2.82994903e+00
-9.05000000e-01	2.83340901e+00
-9.03333333e-01	2.83340901e+00
-9.01666667e-01	2.83340901e+00
-9.00000000e-01	2.82994903e+00
-8.98333333e-01	2.82994903e+00
-8.96666667e-01	2.82994903e+00
-8.95000000e-01	2.83340901e+00
-8.93333333e-01	2.83340901e+00
-8.91666667e-01	2.83340901e+00
-8.90000000e-01	2.82994903e+00
-8.88333333e-01	2.82994903e+00
-8.86666667e-01	2.83340901e+00
-8.85000000e-01	2.83340901e+00
-8.83333333e-01	2.83340901e+00
-8.81666667e-01	2.83340901e+00
-8.80000000e-01	2.82994903e+00
-8.78333333e-01	2.82994903e+00
-8.76666667e-01	2.83340901e+00
-8.75000000e-01	2.83340901e+00
-8.73333333e-01	2.83340901e+00
-8.71666667e-01	2.83340901e+00
-8.70000000e-01	2.82994903e+00
-8.68333333e-01	2.82994903e+00
-8.66666667e-01	2.83340901e+00
-8.65000000e-01	2.83340901e+00
-8.63333333e-01	2.83340901e+00
-8.61666667e-01	2.82994903e+00
-8.60000000e-01	2.82994903e+00
-8.58333333e-01	2.83340901e+00
-8.56666667e-01	2.83340901e+00
-8.55000000e-01	2.83340901e+00
-8.53333333e-01	2.83340901e+00
-8.51666667e-01	2.82994903e+00
-8.50000000e-01	2.82994903e+00
-8.48333333e-01	2.83340901e+00
-8.46666667e-01	2.83340901e+00
-8.45000000e-01	2.83340901e+00
-8.43333333e-01	2.83340901e+00
-8.41666667e-01	2.82994903e+00
-8.40000000e-01	2.82994903e+00
-8.38333333e-01	2.83340901e+00
-8.36666667e-01	2.83340901e+00
-8.35000000e-01	2.83340901e+00
-8.33333333e-01	2.83340901e+00
-8.31666667e-01	2.82994903e+00
-8.30000000e-01	2.82994903e+00
-8.28333333e-01	2.83340901e+00
-8.26666667e-01	2.83340901e+00
-8.25000000e-01	2.83340901e+00
-8.23333333e-01	2.82994903e+00
-8.21666667e-01	2.82994903e+00
-8.20000000e-01	2.82994903e+00
-8.18333333e-01	2.83340901e+00
-8.16666667e-01	2.83340901e+00
-8.15000000e-01	2.83340901e+00
-8.13333333e-01	2.82994903e+00
-8.11666667e-01	2.82994903e+00
-8.10000000e-01	2.83340901e+00
-8.08333333e-01	2.83340901e+00
-8.06666667e-01	2.83340901e+00
-8.05000000e-01	2.83340901e+00
-8.03333333e-01	2.82994903e+00
-8.01666667e-01	2.82994903e+00
-8.00000000e-01	2.83340901e+00
-7.98333333e-01	2.83340901e+00
-7.96666667e-01	2.83340901e+00
-7.95000000e-01	2.83340901e+00
-7.93333333e-01	2.82994903e+00
-7.91666667e-01	2.82994903e+00
-7.90000000e-01	2.83340901e+00
-7.88333333e-01	2.83340901e+00
-7.86666667e-01	2.83340901e+00
-7.85000000e-01	2.83340901e+00
-7.83333333e-01	2.82994903e+00
-7.81666667e-01	2.82994903e+00
-7.80000000e-01	2.83340901e+00
-7.78333333e-01	2.83340901e+00
-7.76666667e-01	2.83340901e+00
-7.75000000e-01	2.82994903e+00
-7.73333333e-01	2.82994903e+00
-7.71666667e-01	2.82994903e+00
-7.70000000e-01	2.83340901e+00
-7.68333333e-01	2.83340901e+00
-7.66666667e-01	2.83340901e+00
-7.65000000e-01	2.82994903e+00
-7.63333333e-01	2.82994903e+00
-7.61666667e-01	2.83340901e+00
-7.60000000e-01	2.83340901e+00
-7.58333333e-01	2.83340901e+00
-7.56666667e-01	2.83340901e+00
-7.55000000e-01	2.82994903e+00
-7.53333333e-01	2.82994903e+00
-7.51666667e-01	2.83340901e+00
-7.50000000e-01	2.83340901e+00
-7.48333333e-01	2.83340901e+00
-7.46666667e-01	2.83340901e+00
-7.45000000e-01	2.82994903e+00
-7.43333333e-01	2.82994903e+00
-7.41666667e-01	2.83340901e+00
-7.40000000e-01	2.83340901e+00
-7.38333333e-01	2.83340901e+00
-7.36666667e-01	2.83340901e+00
-7.35000000e-01	2.82994903e+00
-7.33333333e-01	2.83340901e+00
-7.31666667e-01	2.83340901e+00
-7.30000000e-01	2.83340901e+00
-7.28333333e-01	2.83340901e+00
-7.26666667e-01	2.83340901e+00
-7.25000000e-01	2.82994903e+00
-7.23333333e-01	2.83340901e+00
-7.21666667e-01	2.83340901e+00
-7.20000000e-01	2.83340901e+00
-7.18333333e-01	2.83340901e+00
-7.16666667e-01	2.82994903e+00
-7.15000000e-01	2.82994903e+00
-7.13333333e-01	2.83340901e+00
-7.11666667e-01	2.83340901e+00
-7.10000000e-01	2.83340901e+00
-7.08333333e-01	2.83340901e+00
-7.06666667e-01	2.82994903e+00
-7.05000000e-01	2.82994903e+00
-7.03333333e-01	2.83340901e+00
-7.01666667e-01	2.83340901e+00
-7.00000000e-01	2.83340901e+00
-6.98333333e-01	2.83340901e+00
-6.96666667e-01	2.82994903e+00
-6.95000000e-01	2.83340901e+00
-6.93333333e-01	2.83340901e+00
-6.91666667e-01	2.83340901e+00
-6.90000000e-01	2.83340901e+00
-6.88333333e-01	2.83340901e+00
-6.86666667e-01	2.82994903e+00
-6.85000000e-01	2.83340901e+00
-6.83333333e-01	2.83340901e+00
-6.81666667e-01	2.83340901e+00
-6.80000000e-01	2.83340901e+00
-6.78333333e-01	2.83340901e+00
-6.76666667e-01	2.82994903e+00
-6.75000000e-01	2.83340901e+00
-6.73333333e-01	2.83340901e+00
-6.71666667e-01	2.83340901e+00
-6.70000000e-01	2.83340901e+00
-6.68333333e-01	2.82994903e+00
-6.66666667e-01	2.82994903e+00
-6.65000000e-01	2.83340901e+00
-6.63333333e-01	2.83340901e+00
-6.61666667e-01	2.83340901e+00
-6.60000000e-01	2.83340901e+00
-6.58333333e-01	2.82994903e+00
-6.56666667e-01	2.82994903e+00
-6.55000000e-01	2.83340901e+00
-6.53333333e-01	2.83340901e+00
-6.51666667e-01	2.83340901e+00
-6.50000000e-01	2.83340901e+00
-6.48333333e-01	2.82994903e+00
-6.46666667e-01	2.83340901e+00
-6.45000000e-01	2.83340901e+00
-6.43333333e-01	2.83340901e+00
-6.41666667e-01	2.83340901e+00
-6.40000000e-01	2.83340901e+00
-6.38333333e-01	2.82994903e+00
-6.36666667e-01	2.83340901e+00
-6.35000000e-01	2.83340901e+00
-6.33333333e-01	2.83340901e+00
-6.31666667e-01	2.83340901e+00
-6.30000000e-01	2.83340901e+00
-6.28333333e-01	2.82994903e+00
-6.26666667e-01	2.83340901e+00
-6.25000000e-01	2.83340901e+00
-6.23333333e-01	2.83340901e+00
-6.21666667e-01	2.83340901e+00
-6.20000000e-01	2.82994903e+00
-6.18333333e-01	2.82994903e+00
-6.16666667e-01	2.83340901e+00
-6.15000000e-01	2.83340901e+00
-6.13333333e-01	2.83340901e+00
-6.11666667e-01	2.83340901e+00
-6.10000000e-01	2.82994903e+00
-6.08333333e-01	2.82994903e+00
-6.06666667e-01	2.83340901e+00
-6.05000000e-01	2.83340901e+00
-6.03333333e-01	2.83340901e+00
-6.01666667e-01	2.83340901e+00
-6.00000000e-01	2.82994903e+00
-5.98333333e-01	2.83340901e+00
-5.96666667e-01	2.83340901e+00
-5.95000000e-01	2.83340901e+00
-5.93333333e-01	2.83340901e+00
-5.91666667e-01	2.83340901e+00
-5.90000000e-01	2.82994903e+00
-5.88333333e-01	2.83340901e+00
-5.86666667e-01	2.83340901e+00
-5.85000000e-01	2.83340901e+00
-5.83333333e-01	2.83340901e+00
-5.81666667e-01	2.82994903e+00
-5.80000000e-01	2.82994903e+00
-5.78333333e-01	2.83340901e+00
-5.76666667e-01	2.83340901e+00
-5.75000000e-01	2.83340901e+00
-5.73333333e-01	2.83340901e+00
-5.71666667e-01	2.82994903e+00
-5.70000000e-01	2.82994903e+00
-5.68333333e-01	2.83340901e+00
-5.66666667e-01	2.83340901e+00
-5.65000000e-01	2.83340901e+00
-5.63333333e-01	2.83340901e+00
-5.61666667e-01	2.82994903e+00
-5.60000000e-01	2.83340901e+00
-5.58333333e-01	2.83340901e+00
-5.56666667e-01	2.83340901e+00
-5.55000000e-01	2.83340901e+00
-5.53333333e-01	2.83340901e+00
-5.51666667e-01	2.82994903e+00
-5.50000000e-01	2.83340901e+00
-5.48333333e-01	2.83340901e+00
-5.46666667e-01	2.83340901e+00
-5.45000000e-01	2.83340901e+00
-5.43333333e-01	2.83340901e+00
-5.41666667e-01	2.82994903e+00
-5.40000000e-01	2.83340901e+00
-5.38333333e-01	2.83340901e+00
-5.36666667e-01	2.83340901e+00
-5.35000000e-01	2.83340901e+00
-5.33333333e-01	2.82994903e+00
-5.31666667e-01	2.82994903e+00
-5.30000000e-01	2.83340901e+00
-5.28333333e-01	2.83340901e+00
-5.26666667e-01	2.83340901e+00
-5.25000000e-01	2.83340901e+00
-5.23333333e-01	2.82994903e+00
-5.21666667e-01	2.82994903e+00
-5.20000000e-01	2.83340901e+00
-5.18333333e-01	2.83340901e+00
-5.16666667e-01	2.83340901e+00
-5.15000000e-01	2.83340901e+00
-5.13333333e-01	2.82994903e+00
-5.11666667e-01	2.83340901e+00
-5.10000000e-01	2.83340901e+00
-5.08333333e-01	2.83340901e+00
-5.06666667e-01	2.83340901e+00
-5.05000000e-01	2.83340901e+00
-5.03333333e-01	2.82994903e+00
-5.01666667e-01	2.83228382e+00
-5.00000000e-01	2.83291097e+00
-4.98333333e-01	2.83313042e+00
-4.96666667e-01	2.83010239e+00
-4.95000000e-01	2.83010239e+00
-4.93333333e-01	2.83010239e+00
-4.91666667e-01	2.83010239e+00
-4.90000000e-01	2.83010239e+00
-4.88333333e-01	2.83010239e+00
-4.86666667e-01	2.83010239e+00
-4.85000000e-01	2.83010239e+00
-4.83333333e-01	2.83010239e+00
-4.81666667e-01	2.83010239e+00
-4.80000000e-01	2.83010239e+00
-4.78333333e-01	2.83010239e+00
-4.76666667e-01	2.83010239e+00
-4.75000000e-01	2.83010239e+00
-4.73333333e-01	2.83010239e+00
-4.71666667e-01	2.83010239e+00
-4.70000000e-01	2.83010239e+00
-4.68333333e-01	2.83010239e+00
-4.66666667e-01	2.83010239e+00
-4.65000000e-01	2.83010239e+00
-4.63333333e-01	2.83010239e+00
-4.61666667e-01	2.83010239e+00
-4.60000000e-01	2.83010239e+00
-4.58333333e-01	2.83010239e+00
-4.56666667e-01	2.83010239e+00
-4.55000000e-01	2.83010239e+00
-4.53333333e-01	2.83010239e+00
-4.51666667e-01	2.83010239e+00
-4.50000000e-01	2.83010239e+00
-4.48333333e-01	2.83010239e+00
-4.46666667e-01	2.83010239e+00
-4.45000000e-01	2.83010239e+00
-4.43333333e-01	2.83010239e+00
-4.41666667e-01	2.83010239e+00
-4.40000000e-01	2.83010239e+00
-4.38333333e-01	2.83010239e+00
-4.36666667e-01	2.83010239e+00
-4.35000000e-01	2.83010239e+00
-4.33333333e-01	2.83010239e+00
-4.31666667e-01	2.83010239e+00
-4.30000000e-01	2.83010239e+00
-4.28333333e-01	2.83010239e+00
-4.26666667e-01	2.83010239e+00
-4.25000000e-01	2.83010239e+00
-4.23333333e-01	2.83010239e+00
-4.21666667e-01	2.83010239e+00
-4.20000000e-01	2.83010239e+00
-4.18333333e-01	2.83010239e+00
-4.16666667e-01	2.83010239e+00
-4.15000000e-01	2.83010239e+00
-4.13333333e-01	2.83010239e+00
-4.11666667e-01	2.83010239e+00
-4.10000000e-01	2.83010239e+00
-4.08333333e-01	2.83010239e+00
-4.06666667e-01	2.83010239e+00
-4.05000000e-01	2.83010239e+00
-4.03333333e-01	5.41390017e-01
-4.01666667e-01	5.12476812e-01
-4.00000000e-01	5.37940001e-01
-3.98333333e-01	4.85381639e-01
-3.96666667e-01	2.83616322e+00
-3.95000000e-01	2.83642705e+00
-3.93333333e-01	2.83580463e+00
-3.91666667e-01	2.83532367e+00
-3.90000000e-01	2.83520482e+00
-3.88333333e-01	2.83538593e+00
-3.86666667e-01	2.83571315e+00
-3.85000000e-01	2.83566806e+00
-3.83333333e-01	2.83672563e+00
-3.81666667e-01	2.83609594e+00
-3.80000000e-01	2.83581972e+00
-3.78333333e-01	2.83555775e+00
-3.76666667e-01	2.83560030e+00
-3.75000000e-01	2.83601074e+00
-3.73333333e-01	2.83627015e+00
-3.71666667e-01	2.83516902e+00
-3.70000000e-01	2.83569931e+00
-3.68333333e-01	2.83592943e+00
-3.66666667e-01	2.83588731e+00
-3.65000000e-01	2.83598803e+00
-3.63333333e-01	2.83591026e+00
-3.61666667e-01	2.83534936e+00
-3.60000000e-01	2.83564117e+00
-3.58333333e-01	2.83556771e+00
-3.56666667e-01	2.83651680e+00
-3.55000000e-01	2.83566709e+00
-3.53333333e-01	2.83541271e+00
-3.51666667e-01	1.68598226e+00
-3.50000000e-01	1.63993102e+00
-3.48333333e-01	1.69354677e+00
-3.46666667e-01	2.83902438e+00
-3.45000000e-01	2.83914395e+00
-3.43333333e-01	2.83839314e+00
-3.41666667e-01	2.83917781e+00
-3.40000000e-01	2.83842257e+00
-3.38333333e-01	2.83819345e+00
-3.36666667e-01	2.83864492e+00
-3.35000000e-01	2.83933064e+00
-3.33333333e-01	2.83892294e+00
-3.31666667e-01	2.83790005e+00
-3.30000000e-01	2.83917450e+00
-3.28333333e-01	2.83829504e+00
-3.26666667e-01	2.83841301e+00
-3.25000000e-01	2.83928811e+00
-3.23333333e-01	2.83907187e+00
-3.21666667e-01	2.83888428e+00
-3.20000000e-01	2.83880822e+00
-3.18333333e-01	2.83838091e+00
-3.16666667e-01	2.83868827e+00
-3.15000000e-01	2.83856673e+00
-3.13333333e-01	2.83893502e+00
-3.11666667e-01	2.83897627e+00
-3.10000000e-01	2.83901236e+00
-3.08333333e-01	2.83870263e+00
-3.06666667e-01	2.83813141e+00
-3.05000000e-01	2.83896474e+00
-3.03333333e-01	2.83835567e+00
-3.01666667e-01	2.83828086e+00
-3.00000000e-01	2.83910397e+00
-2.98333333e-01	2.83854261e+00
-2.96666667e-01	2.83912426e+00
-2.95000000e-01	2.83920618e+00
-2.93333333e-01	2.83912587e+00
-2.91666667e-01	2.83810894e+00
-2.90000000e-01	2.83884620e+00
-2.88333333e-01	2.83918216e+00
-2.86666667e-01	2.83944426e+00
-2.85000000e-01	2.83813423e+00
-2.83333333e-01	2.83838375e+00
-2.81666667e-01	2.83847103e+00
-2.80000000e-01	2.83896197e+00
-2.78333333e-01	2.83899096e+00
-2.76666667e-01	2.83833414e+00
-2.75000000e-01	2.83828433e+00
-2.73333333e-01	2.83871622e+00
-2.71666667e-01	2.83902079e+00
-2.70000000e-01	2.83885805e+00
-2.68333333e-01	2.83839852e+00
-2.66666667e-01	2.83801177e+00
-2.65000000e-01	2.83883222e+00
-2.63333333e-01	2.83800081e+00
-2.61666667e-01	2.83911870e+00
-2.60000000e-01	2.83799384e+00
-2.58333333e-01	2.83870035e+00
-2.56666667e-01	2.83860918e+00
-2.55000000e-01	2.83916922e+00
-2.53333333e-01	2.83924693e+00
-2.51666667e-01	1.71898666e+00
-2.50000000e-01	1.24679736e+00
-2.48333333e-01	1.72544920e+00
-2.46666667e-01	2.83678244e+00
-2.45000000e-01	2.83680390e+00
-2.43333333e-01	2.83638991e+00
-2.41666667e-01	2.83717614e+00
-2.40000000e-01	2.83695849e+00
-2.38333333e-01	2.83674593e+00
-2.36666667e-01	2.83703087e+00
-2.35000000e-01	2.83691819e+00
-2.33333333e-01	2.83608257e+00
-2.31666667e-01	2.83631113e+00
-2.30000000e-01	2.83640581e+00
-2.28333333e-01	2.83618836e+00
-2.26666667e-01	2.83671466e+00
-2.25000000e-01	2.83668359e+00
-2.23333333e-01	2.83633415e+00
-2.21666667e-01	2.83640606e+00
-2.20000000e-01	2.83695731e+00
-2.18333333e-01	2.83644165e+00
-2.16666667e-01	2.83707697e+00
-2.15000000e-01	2.83723424e+00
-2.13333333e-01	2.83717254e+00
-2.11666667e-01	2.83637396e+00
-2.10000000e-01	2.83666390e+00
-2.08333333e-01	2.83569685e+00
-2.06666667e-01	2.83690967e+00
-2.05000000e-01	2.83680848e+00
-2.03333333e-01	2.83593021e+00
-2.01666667e-01	2.83653789e+00
-2.00000000e-01	2.83700774e+00
-1.98333333e-01	2.83619381e+00
-1.96666667e-01	2.83651646e+00
-1.95000000e-01	2.83614360e+00
-1.93333333e-01	2.83666072e+00
-1.91666667e-01	2.83622102e+00
-1.90000000e-01	2.83705380e+00
-1.88333333e-01	2.83587319e+00
-1.86666667e-01	2.83691228e+00
-1.85000000e-01	2.83649665e+00
-1.83333333e-01	2.83616006e+00
-1.81666667e-01	2.83572284e+00
-1.80000000e-01	2.83632663e+00
-1.78333333e-01	2.83621578e+00
-1.76666667e-01	2.83721849e+00
-1.75000000e-01	2.83602419e+00
-1.73333333e-01	2.83703148e+00
-1.71666667e-01	2.83658659e+00
-1.70000000e-01	2.83626789e+00
-1.68333333e-01	2.83609620e+00
-1.66666667e-01	2.83660768e+00
-1.65000000e-01	2.83590745e+00
-1.63333333e-01	2.83572397e+00
-1.61666667e-01	2.83667979e+00
-1.60000000e-01	2.83622759e+00
-1.58333333e-01	2.83636658e+00
-1.56666667e-01	2.83650937e+00
-1.55000000e-01	2.83627144e+00
-1.53333333e-01	2.83697232e+00
-1.51666667e-01	1.68992197e+00
-1.50000000e-01	1.63561245e+00
-1.48333333e-01	1.69231183e+00
-1.46666667e-01	2.83868086e+00
-1.45000000e-01	2.83881670e+00
-1.43333333e-01	2.83783509e+00
-1.41666667e-01	2.83771490e+00
-1.40000000e-01	2.83736636e+00
-1.38333333e-01	2.83769328e+00
-1.36666667e-01	2.83824076e+00
-1.35000000e-01	2.83756550e+00
-1.33333333e-01	2.83820733e+00
-1.31666667e-01	2.83766311e+00
-1.30000000e-01	2.83795900e+00
-1.28333333e-01	2.83836022e+00
-1.26666667e-01	2.83887205e+00
-1.25000000e-01	2.83809018e+00
-1.23333333e-01	2.83812670e+00
-1.21666667e-01	2.83864724e+00
-1.20000000e-01	2.83872070e+00
-1.18333333e-01	2.83835250e+00
-1.16666667e-01	2.83827698e+00
-1.15000000e-01	2.83804234e+00
-1.13333333e-01	2.83911909e+00
-1.11666667e-01	2.83884143e+00
-1.10000000e-01	2.83869422e+00
-1.08333333e-01	2.83919433e+00
-1.06666667e-01	2.83935403e+00
-1.05000000e-01	2.83894454e+00
-1.03333333e-01	2.83861109e+00
-1.01666667e-01	2.83875472e+00
-1.00000000e-01	2.83809292e+00
-9.83333333e-02	2.83849603e+00
-9.66666667e-02	2.83836635e+00
-9.50000000e-02	2.83824374e+00
-9.33333333e-02	2.83789231e+00
-9.16666667e-02	2.83937439e+00
-9.00000000e-02	2.83898580e+00
-8.83333333e-02	2.83891799e+00
-8.66666667e-02	2.83869550e+00
-8.50000000e-02	2.83818724e+00
-8.33333333e-02	2.83887075e+00
-8.16666667e-02	2.83816451e+00
-8.00000000e-02	2.83868030e+00
-7.83333333e-02	2.83824030e+00
-7.66666667e-02	2.83905652e+00
-7.50000000e-02	2.83868818e+00
-7.33333333e-02	2.83972327e+00
-7.16666667e-02	2.83899515e+00
-7.00000000e-02	2.83880749e+00
-6.83333333e-02	2.83823925e+00
-6.66666667e-02	2.83840263e+00
-6.50000000e-02	2.83956297e+00
-6.33333333e-02	2.83850452e+00
-6.16666667e-02	2.84000282e+00
-6.00000000e-02	2.83899850e+00
-5.83333333e-02	2.83936248e+00
-5.66666667e-02	2.83968472e+00
-5.50000000e-02	2.84004023e+00
-5.33333333e-02	2.83945631e+00
-5.16666667e-02	1.69328954e+00
-5.00000000e-02	1.55660324e+00
-4.83333333e-02	1.68751750e+00
-4.66666667e-02	2.91889334e+00
-4.50000000e-02	2.91658370e+00
-4.33333333e-02	2.91298409e+00
-4.16666667e-02	2.90950953e+00
-4.00000000e-02	2.90513496e+00
-3.83333333e-02	2.89981834e+00
-3.66666667e-02	2.89429422e+00
-3.50000000e-02	2.88791433e+00
-3.33333333e-02	2.88049796e+00
-3.16666667e-02	2.87307390e+00
-3.00000000e-02	2.86437323e+00
-2.83333333e-02	2.85414061e+00
-2.66666667e-02	2.84375542e+00
-2.50000000e-02	2.83085166e+00
-2.33333333e-02	2.84893836e+00
-2.16666667e-02	2.85978496e+00
-2.00000000e-02	2.86950937e+00
-1.83333333e-02	2.87868402e+00
-1.66666667e-02	2.88630862e+00
-1.50000000e-02	2.89380701e+00
-1.33333333e-02	2.89989123e+00
-1.16666667e-02	2.90613987e+00
-1.00000000e-02	2.91082835e+00
-8.33333333e-03	2.91506215e+00
-6.66666667e-03	2.91912774e+00
-5.00000000e-03	2.92204744e+00
-3.33333333e-03	2.92469436e+00
-1.66666667e-03	2.92650389e+00
0.00000000e+00	2.92796758e+00
1.66666667e-03	2.92942060e+00
3.33333333e-03	2.92901687e+00
5.00000000e-03	2.92860619e+00
6.66666667e-03	2.92874911e+00
8.33333333e-03	2.92637236e+00
1.00000000e-02	2.92392578e+00
1.16666667e-02	2.92022353e+00
1.33333333e-02	2.91593574e+00
1.50000000e-02	2.91077006e+00
1.66666667e-02	2.90389884e+00
1.83333333e-02	2.89551666e+00
2.00000000e-02	2.88676276e+00
2.16666667e-02	2.87483410e+00
2.33333333e-02	2.86034161e+00
2.50000000e-02	2.83824373e+00
2.66666667e-02	2.85506012e+00
2.83333333e-02	2.86888975e+00
3.00000000e-02	2.88133509e+00
3.16666667e-02	2.89043103e+00
3.33333333e-02	2.89864345e+00
3.50000000e-02	2.90568854e+00
3.66666667e-02	2.90995021e+00
3.83333333e-02	2.91532278e+00
4.00000000e-02	2.91852399e+00
4.16666667e-02	2.92071110e+00
4.33333333e-02	2.92261863e+00
4.50000000e-02	2.92397758e+00
4.66666667e-02	2.92383949e+00
4.83333333e-02	2.92288543e+00
5.00000000e-02	2.92326033e+00
5.16666667e-02	2.92149652e+00
5.33333333e-02	2.91889668e+00
5.50000000e-02	2.91598858e+00
5.66666667e-02	2.91345986e+00
5.83333333e-02	2.90891377e+00
6.00000000e-02	2.90542438e+00
6.16666667e-02	2.89923553e+00
6.33333333e-02	2.89401010e+00
6.50000000e-02	2.88811656e+00
6.66666667e-02	2.87940208e+00
6.83333333e-02	2.87175976e+00
7.00000000e-02	2.86288292e+00
7.16666667e-02	2.85310012e+00
7.33333333e-02	2.84234086e+00
7.50000000e-02	2.83013704e+00
7.66666667e-02	2.84283632e+00
7.83333333e-02	2.85429543e+00
8.00000000e-02	2.86497245e+00
8.16666667e-02	2.87301912e+00
8.33333333e-02	2.88076653e+00
8.50000000e-02	2.88880369e+00
8.66666667e-02	2.89480361e+00
8.83333333e-02	2.90024103e+00
9.00000000e-02	2.90532343e+00
9.16666667e-02	2.90931548e+00
9.33333333e-02	2.91354218e+00
9.50000000e-02	2.91723253e+00
9.66666667e-02	2.92003654e+00
9.83333333e-02	2.92173751e+00
1.00000000e-01	2.92322125e+00
1.01666667e-01	2.92453886e+00
1.03333333e-01	2.92423565e+00
1.05000000e-01	2.92398207e+00
1.06666667e-01	2.92302229e+00
1.08333333e-01	2.92109263e+00
1.10000000e-01	2.91914642e+00
1.11666667e-01	2.91548147e+00
1.13333333e-01	2.91099696e+00
1.15000000e-01	2.90531634e+00
1.16666667e-01	2.89867275e+00
1.18333333e-01	2.89072725e+00
1.20000000e-01	2.88109294e+00
1.21666667e-01	2.86924305e+00
1.23333333e-01	2.85518925e+00
1.25000000e-01	2.83696664e+00
1.26666667e-01	2.85335895e+00
1.28333333e-01	2.86764723e+00
1.30000000e-01	2.87954425e+00
1.31666667e-01	2.88961757e+00
1.33333333e-01	2.89733579e+00
1.35000000e-01	2.90416901e+00
1.36666667e-01	2.90912373e+00
1.38333333e-01	2.91494041e+00
1.40000000e-01	2.91719049e+00
1.41666667e-01	2.92027848e+00
1.43333333e-01	2.92199146e+00
1.45000000e-01	2.92275368e+00
1.46666667e-01	2.92303087e+00
1.48333333e-01	2.92234003e+00
1.50000000e-01	2.92149766e+00
1.51666667e-01	2.91997924e+00
1.53333333e-01	2.91889699e+00
1.55000000e-01	2.91511025e+00
1.56666667e-01	2.91250197e+00
1.58333333e-01	2.90906318e+00
1.60000000e-01	2.90408688e+00
1.61666667e-01	2.89876512e+00
1.63333333e-01	2.89313925e+00
1.65000000e-01	2.88672862e+00
1.66666667e-01	2.87936821e+00
1.68333333e-01	2.87200592e+00
1.70000000e-01	2.86336103e+00
1.71666667e-01	2.85307296e+00
1.73333333e-01	2.84125592e+00
1.75000000e-01	2.82739666e+00
1.76666667e-01	2.84025170e+00
1.78333333e-01	2.85081680e+00
1.80000000e-01	2.86156823e+00
1.81666667e-01	2.87031961e+00
1.83333333e-01	2.87825181e+00
1.85000000e-01	2.88585617e+00
1.86666667e-01	2.89136253e+00
1.88333333e-01	2.89723922e+00
1.90000000e-01	2.90269181e+00
1.91666667e-01	2.90704600e+00
1.93333333e-01	2.91062856e+00
1.95000000e-01	2.91384717e+00
1.96666667e-01	2.91595078e+00
1.98333333e-01	2.91825635e+00
2.00000000e-01	2.92019243e+00
2.01666667e-01	2.92100335e+00
2.03333333e-01	2.92183789e+00
2.05000000e-01	2.92117136e+00
2.06666667e-01	2.91999633e+00
2.08333333e-01	2.91822209e+00
2.10000000e-01	2.91643312e+00
2.11666667e-01	2.91285170e+00
2.13333333e-01	2.90765170e+00
2.15000000e-01	2.90279708e+00
2.16666667e-01	2.89583599e+00
2.18333333e-01	2.88775590e+00
2.20000000e-01	2.87783094e+00
2.21666667e-01	2.86623960e+00
2.23333333e-01	2.85136242e+00
2.25000000e-01	2.83557080e+00
2.26666667e-01	2.85365117e+00
2.28333333e-01	2.86681603e+00
2.30000000e-01	2.87940143e+00
2.31666667e-01	2.88868203e+00
2.33333333e-01	2.89682713e+00
2.35000000e-01	2.90380080e+00
2.36666667e-01	2.90911331e+00
2.38333333e-01	2.91354251e+00
2.40000000e-01	2.91768690e+00
2.41666667e-01	2.92025622e+00
2.43333333e-01	2.92192960e+00
2.45000000e-01	2.92286827e+00
2.46666667e-01	2.92322297e+00
2.48333333e-01	2.92331384e+00
2.50000000e-01	2.92209037e+00
2.51666667e-01	2.92054071e+00
2.53333333e-01	2.91809724e+00
2.55000000e-01	2.91551190e+00
2.56666667e-01	2.91206739e+00
2.58333333e-01	2.90872543e+00
2.60000000e-01	2.90443652e+00
2.61666667e-01	2.89924443e+00
2.63333333e-01	2.89380573e+00
2.65000000e-01	2.88693269e+00
2.66666667e-01	2.88097142e+00
2.68333333e-01	2.87205587e+00
2.70000000e-01	2.86267314e+00
2.71666667e-01	2.85346224e+00
2.73333333e-01	2.84161501e+00
2.75000000e-01	2.82661939e+00
2.76666667e-01	2.83876038e+00
2.78333333e-01	2.85024876e+00
2.80000000e-01	2.85999965e+00
2.81666667e-01	2.86969305e+00
2.83333333e-01	2.87735310e+00
2.85000000e-01	2.88436683e+00
2.86666667e-01	2.89093257e+00
2.88333333e-01	2.89622322e+00
2.90000000e-01	2.90151179e+00
2.91666667e-01	2.90599708e+00
2.93333333e-01	2.90996270e+00
2.95000000e-01	2.91361928e+00
2.96666667e-01	2.91568689e+00
2.98333333e-01	2.91774384e+00
3.00000000e-01	2.91978930e+00
3.01666667e-01	2.92019885e+00
3.03333333e-01	2.92048350e+00
3.05000000e-01	2.92034056e+00
3.06666667e-01	2.91882509e+00
3.08333333e-01	2.91736446e+00
3.10000000e-01	2.91557008e+00
3.11666667e-01	2.91168415e+00
3.13333333e-01	2.90748897e+00
3.15000000e-01	2.90157753e+00
3.16666667e-01	2.89486220e+00
3.18333333e-01	2.88673745e+00
3.20000000e-01	2.87715584e+00
3.21666667e-01	2.86584105e+00
3.23333333e-01	2.85190709e+00
3.25000000e-01	2.83518623e+00
3.26666667e-01	2.85440953e+00
3.28333333e-01	2.86853845e+00
3.30000000e-01	2.87910783e+00
3.31666667e-01	2.88949079e+00
3.33333333e-01	2.89756507e+00
3.35000000e-01	2.90452770e+00
3.36666667e-01	2.90943346e+00
3.38333333e-01	2.91405502e+00
3.40000000e-01	2.91762242e+00
3.41666667e-01	2.92020355e+00
3.43333333e-01	2.92179718e+00
3.45000000e-01	2.92209137e+00
3.46666667e-01	2.92300151e+00
3.48333333e-01	2.92245196e+00
3.50000000e-01	2.92163935e+00
3.51666667e-01	2.92055335e+00
3.53333333e-01	2.91819445e+00
3.55000000e-01	2.91586816e+00
3.56666667e-01	2.91211962e+00
3.58333333e-01	2.90926440e+00
3.60000000e-01	2.90413732e+00
3.61666667e-01	2.89909880e+00
3.63333333e-01	2.89374316e+00
3.65000000e-01	2.88766022e+00
3.66666667e-01	2.88075872e+00
3.68333333e-01	2.87185563e+00
3.70000000e-01	2.86351258e+00
3.71666667e-01	2.85318212e+00
3.73333333e-01	2.84151150e+00
3.75000000e-01	2.82661720e+00
3.76666667e-01	2.83961466e+00
3.78333333e-01	2.85076822e+00
3.80000000e-01	2.86048443e+00
3.81666667e-01	2.86958905e+00
3.83333333e-01	2.87706339e+00
3.85000000e-01	2.88462963e+00
3.86666667e-01	2.89115014e+00
3.88333333e-01	2.89653473e+00
3.90000000e-01	2.90173748e+00
3.91666667e-01	2.90592777e+00
3.93333333e-01	2.90942321e+00
3.95000000e-01	2.91278887e+00
3.96666667e-01	2.91558975e+00
3.98333333e-01	2.91798622e+00
4.00000000e-01	2.91933002e+00
4.01666667e-01	2.92030820e+00
4.03333333e-01	2.92042763e+00
4.05000000e-01	2.92021735e+00
4.06666667e-01	2.91925291e+00
4.08333333e-01	2.91768262e+00
4.10000000e-01	2.91544849e+00
4.11666667e-01	2.91214463e+00
4.13333333e-01	2.90739625e+00
4.15000000e-01	2.90170739e+00
4.16666667e-01	2.89483772e+00
4.18333333e-01	2.88693109e+00
4.20000000e-01	2.87675213e+00
4.21666667e-01	2.86556905e+00
4.23333333e-01	2.85170347e+00
4.25000000e-01	2.83455007e+00
4.26666667e-01	2.85429895e+00
4.28333333e-01	2.86703258e+00
4.30000000e-01	2.87999698e+00
4.31666667e-01	2.88930947e+00
4.33333333e-01	2.89705780e+00
4.35000000e-01	2.90450840e+00
4.36666667e-01	2.91042314e+00
4.38333333e-01	2.91450048e+00
4.40000000e-01	2.91724352e+00
4.41666667e-01	2.91992055e+00
4.43333333e-01	2.92165215e+00
4.45000000e-01	2.92268282e+00
4.46666667e-01	2.92329473e+00
4.48333333e-01	2.92303379e+00
4.50000000e-01	2.92146459e+00
4.51666667e-01	2.92096363e+00
4.53333333e-01	2.91805997e+00
4.55000000e-01	2.91585528e+00
4.56666667e-01	2.91277923e+00
4.58333333e-01	2.90847509e+00
4.60000000e-01	2.90434962e+00
4.61666667e-01	2.89929421e+00
4.63333333e-01	2.89325891e+00
4.65000000e-01	2.88674033e+00
4.66666667e-01	2.88033609e+00
4.68333333e-01	2.87168166e+00
4.70000000e-01	2.86318182e+00
4.71666667e-01	2.85359706e+00
4.73333333e-01	2.84236730e+00
4.75000000e-01	2.82669070e+00
4.76666667e-01	2.83977589e+00
4.78333333e-01	2.85061954e+00
4.80000000e-01	2.86112641e+00
4.81666667e-01	2.86962420e+00
4.83333333e-01	2.87733718e+00
4.85000000e-01	2.88505155e+00
4.86666667e-01	2.89171549e+00
4.88333333e-01	2.89703132e+00
4.90000000e-01	2.90155111e+00
4.91666667e-01	2.90593307e+00
4.93333333e-01	2.91004539e+00
4.95000000e-01	2.91350549e+00
4.96666667e-01	2.91580676e+00
4.98333333e-01	2.92062147e+00
5.00000000e-01	2.92240574e+00
5.01666667e-01	2.92741020e+00
5.03333333e-01	2.92697087e+00
5.05000000e-01	2.92694715e+00
5.06666667e-01	2.92618775e+00
5.08333333e-01	2.92427781e+00
5.10000000e-01	2.92204378e+00
5.11666667e-01	2.91777892e+00
5.13333333e-01	2.91405808e+00
5.15000000e-01	2.90834890e+00
5.16666667e-01	2.90159451e+00
5.18333333e-01	2.89371375e+00
5.20000000e-01	2.88349547e+00
5.21666667e-01	2.87253357e+00
5.23333333e-01	2.85836647e+00
5.25000000e-01	2.83712623e+00
5.26666667e-01	2.85545812e+00
5.28333333e-01	2.86820879e+00
5.30000000e-01	2.87987966e+00
5.31666667e-01	2.89002404e+00
5.33333333e-01	2.89806591e+00
5.35000000e-01	2.90521245e+00
5.36666667e-01	2.91033659e+00
5.38333333e-01	2.91473497e+00
5.40000000e-01	2.91740225e+00
5.41666667e-01	2.91974821e+00
5.43333333e-01	2.92213546e+00
5.45000000e-01	2.92340690e+00
5.46666667e-01	5.35975333e-01
5.48333333e-01	5.24705075e-01
5.50000000e-01	5.40180506e-01
5.51666667e-01	4.98176144e-01
5.53333333e-01	3.00000000e+00
5.55000000e-01	3.00000000e+00
5.56666667e-01	3.00000000e+00
5.58333333e-01	3.00000000e+00
5.60000000e-01	3.00000000e+00
5.61666667e-01	3.00000000e+00
5.63333333e-01	3.00000000e+00
5.65000000e-01	3.00000000e+00
5.66666667e-01	3.00000000e+00
5.68333333e-01	3.00000000e+00
5.70000000e-01	3.00000000e+00
5.71666667e-01	3.00000000e+00
5.73333333e-01	3.00000000e+00
5.75000000e-01	3.00000000e+00
5.76666667e-01	3.00000000e+00
5.78333333e-01	3.00000000e+00
5.80000000e-01	3.00000000e+00
5.81666667e-01	3.00000000e+00
5.83333333e-01	3.00000000e+00
5.85000000e-01	3.00000000e+00
5.86666667e-01	3.00000000e+00
5.88333333e-01	3.00000000e+00
5.90000000e-01	3.00000000e+00
5.91666667e-01	3.00000000e+00
5.93333333e-01	3.00000000e+00
5.95000000e-01	3.00000000e+00
5.96666667e-01	3.00000000e+00
5.98333333e-01	3.00000000e+00
6.00000000e-01	3.00000000e+00
6.01666667e-01	3.00000000e+00
6.03333333e-01	3.00000000e+00
6.05000000e-01	3.00000000e+00
6.06666667e-01	3.00000000e+00
6.08333333e-01	3.00000000e+00
6.10000000e-01	3.00000000e+00
6.11666667e-01	3.00000000e+00
6.13333333e-01	3.00000000e+00
6.15000000e-01	3.00000000e+00
6.16666667e-01	3.00000000e+00
6.18333333e-01	3.00000000e+00
6.20000000e-01	3.00000000e+00
6.21666667e-01	3.00000000e+00
6.23333333e-01	3.00000000e+00
6.25000000e-01	3.00000000e+00
6.26666667e-01	3.00000000e+00
6.28333333e-01	3.00000000e+00
6.30000000e-01	3.00000000e+00
6.31666667e-01	3.00000000e+00
6.33333333e-01	3.00000000e+00
6.35000000e-01	3.00000000e+00
6.36666667e-01	3.00000000e+00
6.38333333e-01	3.00000000e+00
6.40000000e-01	3.00000000e+00
6.41666667e-01	3.00000000e+00
6.43333333e-01	3.00000000e+00
6.45000000e-01	3.00000000e+00
6.46666667e-01	3.00000000e+00
6.48333333e-01	3.00000000e+00
6.50000000e-01	3.00000000e+00
6.51666667e-01	3.00000000e+00
6.53333333e-01	3.00000000e+00
6.55000000e-01	3.00000000e+00
6.56666667e-01	3.00000000e+00
6.58333333e-01	3.00000000e+00
6.60000000e-01	3.00000000e+00
6.61666667e-01	3.00000000e+00
6.63333333e-01	3.00000000e+00
6.65000000e-01	3.00000000e+00
6.66666667e-01	3.00000000e+00
6.68333333e-01	3.00000000e+00
6.70000000e-01	3.00000000e+00
6.71666667e-01	3.00000000e+00
6.73333333e-01	3.00000000e+00
6.75000000e-01	3.00000000e+00
6.76666667e-01	3.00000000e+00
6.78333333e-01	3.00000000e+00
6.80000000e-01	3.00000000e+00
6.81666667e-01	3.00000000e+00
6.83333333e-01	3.00000000e+00
6.85000000e-01	3.00000000e+00
6.86666667e-01	3.00000000e+00
6.88333333e-01	3.00000000e+00
6.90000000e-01	3.00000000e+00
6.91666667e-01	3.00000000e+00
6.93333333e-01	3.00000000e+00
6.95000000e-01	3.00000000e+00
6.96666667e-01	3.00000000e+00
6.98333333e-01	3.00000000e+00
7.00000000e-01	3.00000000e+00
7.01666667e-01	3.00000000e+00
7.03333333e-01	3.00000000e+00
7.05000000e-01	3.00000000e+00
7.06666667e-01	3.00000000e+00
7.08333333e-01	3.00000000e+00
7.10000000e-01	3.00000000e+00
7.11666667e-01	3.00000000e+00
7.13333333e-01	3.00000000e+00
7.15000000e-01	3.00000000e+00
7.16666667e-01	3.00000000e+00
7.18333333e-01	3.00000000e+00
7.20000000e-01	3.00000000e+00
7.21666667e-01	3.00000000e+00
7.23333333e-01	3.00000000e+00
7.25000000e-01	3.00000000e+00
7.26666667e-01	3.00000000e+00
7.28333333e-01	3.00000000e+00
7.30000000e-01	3.00000000e+00
7.31666667e-01	3.00000000e+00
7.33333333e-01	3.00000000e+00
7.35000000e-01	3.00000000e+00
7.36666667e-01	3.00000000e+00
7.38333333e-01	3.00000000e+00
7.40000000e-01	3.00000000e+00
7.41666667e-01	3.00000000e+00
7.43333333e-01	3.00000000e+00
7.45000000e-01	3.00000000e+00
7.46666667e-01	3.00000000e+00
7.48333333e-01	3.00000000e+00
7.50000000e-01	3.00000000e+00
7.51666667e-01	3.00000000e+00
7.53333333e-01	3.00000000e+00
7.55000000e-01	3.00000000e+00
7.56666667e-01	3.00000000e+00
7.58333333e-01	3.00000000e+00
7.60000000e-01	3.00000000e+00
7.61666667e-01	3.00000000e+00
7.63333333e-01	3.00000000e+00
7.65000000e-01	3.00000000e+00
7.66666667e-01	3.00000000e+00
7.68333333e-01	3.00000000e+00
7.70000000e-01	3.00000000e+00
7.71666667e-01	3.00000000e+00
7.73333333e-01	3.00000000e+00
7.75000000e-01	3.00000000e+00
7.76666667e-01	3.00000000e+00
7.78333333e-01	3.00000000e+00
7.80000000e-01	3.00000000e+00
7.81666667e-01	3.00000000e+00
7.83333333e-01	3.00000000e+00
7.85000000e-01	3.00000000e+00
7.86666667e-01	3.00000000e+00
7.88333333e-01	3.00000000e+00
7.90000000e-01	3.00000000e+00
7.91666667e-01	3.00000000e+00
7.93333333e-01	3.00000000e+00
7.95000000e-01	3.00000000e+00
7.96666667e-01	3.00000000e+00
7.98333333e-01	3.00000000e+00
8.00000000e-01	3.00000000e+00
8.01666667e-01	3.00000000e+00
8.03333333e-01	3.00000000e+00
8.05000000e-01	3.00000000e+00
8.06666667e-01	3.00000000e+00
8.08333333e-01	3.00000000e+00
8.10000000e-01	3.00000000e+00
8.11666667e-01	3.00000000e+00
8.13333333e-01	3.00000000e+00
8.15000000e-01	3.00000000e+00
8.16666667e-01	3.00000000e+00
8.18333333e-01	3.00000000e+00
8.20000000e-01	3.00000000e+00
8.21666667e-01	3.00000000e+00
8.23333333e-01	3.00000000e+00
8.25000000e-01	3.00000000e+00
8.26666667e-01	3.00000000e+00
8.28333333e-01	3.00000000e+00
8.30000000e-01	3.00000000e+00
8.31666667e-01	3.00000000e+00
8.33333333e-01	3.00000000e+00
8.35000000e-01	3.00000000e+00
8.36666667e-01	3.00000000e+00
8.38333333e-01	3.00000000e+00
8.40000000e-01	3.00000000e+00
8.41666667e-01	3.00000000e+00
8.43333333e-01	3.00000000e+00
8.45000000e-01	3.00000000e+00
8.46666667e-01	3.00000000e+00
8.48333333e-01	3.00000000e+00
8.50000000e-01	3.00000000e+00
8.51666667e-01	3.00000000e+00
8.53333333e-01	3.00000000e+00
8.55000000e-01	3.00000000e+00
8.56666667e-01	3.00000000e+00
8.58333333e-01	3.00000000e+00
8.60000000e-01	3.00000000e+00
8.61666667e-01	3.00000000e+00
8.63333333e-01	3.00000000e+00
8.65000000e-01	3.00000000e+00
8.66666667e-01	3.00000000e+00
8.68333333e-01	3.00000000e+00
8.70000000e-01	3.00000000e+00
8.71666667e-01	3.00000000e+00
8.73333333e-01	3.00000000e+00
8.75000000e-01	3.00000000e+00
8.76666667e-01	3.00000000e+00
8.78333333e-01	3.00000000e+00
8.80000000e-01	3.00000000e+00
8.81666667e-01	3.00000000e+00
8.83333333e-01	3.00000000e+00
8.85000000e-01	3.00000000e+00
8.86666667e-01	3.00000000e+00
8.88333333e-01	3.00000000e+00
8.90000000e-01	3.00000000e+00
8.91666667e-01	3.00000000e+00
8.93333333e-01	3.00000000e+00
8.95000000e-01	3.00000000e+00
8.96666667e-01	3.00000000e+00
8.98333333e-01	3.00000000e+00
9.00000000e-01	3.00000000e+00
9.01666667e-01	3.00000000e+00
9.03333333e-01	3.00000000e+00
9.05000000e-01	3.00000000e+00
9.06666667e-01	3.00000000e+00
9.08333333e-01	3.00000000e+00
9.10000000e-01	3.00000000e+00
9.11666667e-01	3.00000000e+00
9.13333333e-01	3.00000000e+00
9.15000000e-01	3.00000000e+00
9.16666667e-01	3.00000000e+00
9.18333333e-01	3.00000000e+00
9.20000000e-01	3.00000000e+00
9.21666667e-01	3.00000000e+00
9.23333333e-01	3.00000000e+00
9.25000000e-01	3.00000000e+00
9.26666667e-01	3.00000000e+00
9.28333333e-01	3.00000000e+00
9.30000000e-01	3.00000000e+00
9.31666667e-01	3.00000000e+00
9.33333333e-01	3.00000000e+00
9.35000000e-01	3.00000000e+00
9.36666667e-01	3.00000000e+00
9.38333333e-01	3.00000000e+00
9.40000000e-01	3.00000000e+00
9.41666667e-01	3.00000000e+00
9.43333333e-01	3.00000000e+00
9.45000000e-01	3.00000000e+00
9.46666667e-01	3.00000000e+00
9.48333333e-01	3.00000000e+00
9.50000000e-01	3.00000000e+00
9.51666667e-01	3.00000000e+00
9.53333333e-01	3.00000000e+00
9.55000000e-01	3.00000000e+00
9.56666667e-01	3.00000000e+00
9.58333333e-01	3.00000000e+00
9.60000000e-01	3.00000000e+00
9.61666667e-01	3.00000000e+00
9.63333333e-01	3.00000000e+00
9.65000000e-01	3.00000000e+00
9.66666667e-01	3.00000000e+00
9.68333333e-01	3.00000000e+00
9.70000000e-01	3.00000000e+00
9.71666667e-01	3.00000000e+00
9.73333333e-01	3.00000000e+00
9.75000000e-01	3.00000000e+00
9.76666667e-01	3.00000000e+00
9.78333333e-01	3.00000000e+00
9.80000000e-01	3.00000000e+00
9.81666667e-01	3.00000000e+00
9.83333333e-01	3.00000000e+00
9.85000000e-01	3.00000000e+00
9.86666667e-01	3.00000000e+00
9.88333333e-01	3.00000000e+00
9.90000000e-01	3.00000000e+00
9.91666667e-01	3.00000000e+00
9.93333333e-01	3.00000000e+00
9.95000000e-01	3.00000000e+00
9.96666667e-01	3.00000000e+00
9.98333333e-01	3.00000000e+00
1.00000000e+00	3.00000000e+00


==> figure/1d_tau_inf_true_halton.txt <==
-9.99877930e-01	3.00000000e+00
-4.20288086e-01	3.00000000e+00
-4.20166016e-01	3.00000000e+00
-4.19921875e-01	3.00000000e+00
-4.19799805e-01	7.60726462e-01
-4.19677734e-01	8.16926115e-01
-4.19555664e-01	8.14841083e-01
-4.19433594e-01	8.15897536e-01
-4.19311523e-01	5.13144362e-01
-4.19189453e-01	5.85659790e-01
-4.19067383e-01	6.80389741e-01
-4.18945312e-01	6.70325032e-01
-4.18823242e-01	4.93554349e-01
-4.18701172e-01	6.65144623e-01
-4.18579102e-01	6.53545858e-01
-4.18457031e-01	7.09590327e-01
-4.18334961e-01	6.79181305e-01
-4.18212891e-01	5.86486248e-01
-4.17968750e-01	6.93293752e-01
-4.17846680e-01	6.74295702e-01
-4.17724609e-01	6.73523057e-01
-4.17602539e-01	6.21153026e-01
-4.17480469e-01	5.63680893e-01
-4.17358398e-01	6.97445587e-01
-4.17236328e-01	7.46066149e-01
-4.17114258e-01	7.45106835e-01
-4.16992188e-01	7.35135416e-01
-4.16870117e-01	6.41743065e-01
-4.16748047e-01	6.76413015e-01
-4.16625977e-01	7.70104054e-01
-4.16503906e-01	7.69620438e-01
-4.16381836e-01	7.55081181e-01
-4.16259766e-01	6.87426465e-01
-4.16015625e-01	7.30794547e-01
-4.15893555e-01	6.72844481e-01
-4.15771484e-01	7.92185160e-01
-4.15649414e-01	6.84903779e-01
-4.15527344e-01	6.85888394e-01
-4.15405273e-01	7.53669863e-01
-4.15283203e-01	6.68771589e-01
-4.15039062e-01	7.26861993e-01
-4.14916992e-01	6.76639862e-01
-4.14794922e-01	6.77340752e-01
-4.14672852e-01	6.24200237e-01
-4.14550781e-01	5.56621494e-01
-4.14428711e-01	6.27881877e-01
-4.14306641e-01	6.65049415e-01
-4.14062500e-01	7.66758911e-01
-4.13940430e-01	6.86549922e-01
-4.13818359e-01	6.30561626e-01
-4.13696289e-01	6.93622121e-01
-4.13574219e-01	6.94311935e-01
-4.13452148e-01	7.55371483e-01
-4.13330078e-01	7.10013791e-01
-4.13208008e-01	7.10699156e-01
-4.13085938e-01	6.34375304e-01
-4.12963867e-01	6.64700602e-01
-4.12841797e-01	7.67670318e-01
-4.12719727e-01	7.63404582e-01
-4.12597656e-01	6.50182533e-01
-4.12475586e-01	6.90858699e-01
-4.12353516e-01	7.68248461e-01
-4.12109375e-01	8.00221791e-01
-4.11987305e-01	6.81267800e-01
-4.11865234e-01	6.80867361e-01
-4.11743164e-01	6.83699582e-01
-4.11621094e-01	6.39346914e-01
-4.11499023e-01	7.60023953e-01
-4.11376953e-01	6.95432643e-01
-4.11132812e-01	7.52994185e-01
-4.11010742e-01	6.72243562e-01
-4.10888672e-01	7.95649689e-01
-4.10766602e-01	8.00485894e-01
-4.10644531e-01	7.85172858e-01
-4.10522461e-01	7.61106589e-01
-4.10400391e-01	6.79564107e-01
-4.10156250e-01	7.35902085e-01
-4.10034180e-01	7.98021943e-01
-4.09912109e-01	6.42993060e-01
-4.09790039e-01	5.84639529e-01
-4.09667969e-01	5.80215242e-01
-4.09545898e-01	7.03943545e-01
-4.09423828e-01	6.02669734e-01
-4.09301758e-01	7.08567886e-01
-4.09179688e-01	6.59055052e-01
-4.09057617e-01	5.85777106e-01
-4.08935547e-01	7.09631757e-01
-4.08813477e-01	6.45853150e-01
-4.08691406e-01	6.53358601e-01
-4.08569336e-01	7.08780695e-01
-4.08447266e-01	7.28076418e-01
-4.08203125e-01	6.00721181e-01
-4.08081055e-01	6.14988417e-01
-4.07958984e-01	7.16047422e-01
-4.07836914e-01	7.20437205e-01
-4.07714844e-01	7.15990566e-01
-4.07592773e-01	6.54020476e-01
-4.07470703e-01	6.00326244e-01
-4.07226562e-01	7.07898007e-01
-4.07104492e-01	7.06228212e-01
-4.06982422e-01	6.70467471e-01
-4.06860352e-01	5.84377436e-01
-4.06738281e-01	6.56990171e-01
-4.06616211e-01	5.80649717e-01
-4.06494141e-01	7.12895135e-01
-4.06250000e-01	7.09603938e-01
-4.06127930e-01	6.67076924e-01
-4.06005859e-01	6.04149768e-01
-4.05883789e-01	7.19012689e-01
-4.05761719e-01	6.26657177e-01
-4.05639648e-01	6.23273927e-01
-4.05517578e-01	6.24222884e-01
-4.05395508e-01	5.92400642e-01
-4.05273438e-01	5.88497020e-01
-4.05151367e-01	7.02658532e-01
-4.05029297e-01	6.29099109e-01
-4.04907227e-01	6.97219007e-01
-4.04785156e-01	7.57383279e-01
-4.04663086e-01	7.58052766e-01
-4.04541016e-01	5.69206924e-01
-4.04296875e-01	6.73499450e-01
-4.04174805e-01	7.64859689e-01
-4.04052734e-01	7.56999089e-01
-4.03930664e-01	7.62684606e-01
-4.03808594e-01	6.38600985e-01
-4.03686523e-01	7.03414935e-01
-4.03564453e-01	7.69932416e-01
-4.03442383e-01	7.58054504e-01
-4.03320312e-01	7.34860623e-01
-4.03198242e-01	6.42083530e-01
-4.03076172e-01	6.61751688e-01
-4.02954102e-01	7.64516299e-01
-4.02832031e-01	7.59679608e-01
-4.02709961e-01	7.24323931e-01
-4.02587891e-01	6.64971204e-01
-4.02343750e-01	7.46191596e-01
-4.02221680e-01	6.56811710e-01
-4.02099609e-01	7.62319378e-01
-4.01977539e-01	6.34421195e-01
-4.01855469e-01	6.45023833e-01
-4.01733398e-01	6.79613456e-01
-4.01611328e-01	7.82975032e-01
-4.01489258e-01	7.67757376e-01
-4.01367188e-01	7.07739469e-01
-4.01245117e-01	6.53570951e-01
-4.01123047e-01	7.13892834e-01
-4.01000977e-01	7.81454065e-01
-4.00878906e-01	7.73619319e-01
-4.00756836e-01	6.83784846e-01
-4.00634766e-01	7.83271225e-01
-4.00390625e-01	6.57610101e-01
-4.00268555e-01	7.75109063e-01
-4.00146484e-01	7.11035001e-01
-4.00024414e-01	7.04350316e-01
-3.99902344e-01	6.72408653e-01
-3.99780273e-01	7.32037522e-01
-3.99658203e-01	7.23560649e-01
-3.99414062e-01	6.03364807e-01
-3.99291992e-01	6.42064204e-01
-3.99169922e-01	7.35348628e-01
-3.99047852e-01	7.23949169e-01
-3.98925781e-01	7.06327903e-01
-3.98803711e-01	6.37536536e-01
-3.98681641e-01	7.03115818e-01
-3.98437500e-01	6.23344407e-01
-3.98315430e-01	7.42579248e-01
-3.98193359e-01	6.43743676e-01
-3.98071289e-01	7.44006034e-01
-3.97949219e-01	7.45573654e-01
-3.97827148e-01	6.45116829e-01
-3.97705078e-01	7.17292542e-01
-3.97583008e-01	6.46821799e-01
-3.97460938e-01	6.42063836e-01
-3.97338867e-01	6.96742683e-01
-3.97216797e-01	6.32311225e-01
-3.97094727e-01	6.34704943e-01
-3.96972656e-01	7.05771296e-01
-3.96850586e-01	6.15730759e-01
-3.96728516e-01	6.52886407e-01
-3.96484375e-01	7.60780453e-01
-3.96362305e-01	6.82647022e-01
-3.96240234e-01	6.26634968e-01
-3.96118164e-01	6.99338301e-01
-3.95996094e-01	7.19938673e-01
-3.95874023e-01	7.19966504e-01
-3.95751953e-01	6.26833494e-01
-3.95507812e-01	6.62828962e-01
-3.95385742e-01	7.62758308e-01
-3.95263672e-01	6.57617364e-01
-3.95141602e-01	7.05793035e-01
-3.95019531e-01	6.61840992e-01
-3.94897461e-01	6.61709184e-01
-3.94775391e-01	6.63163680e-01
-3.94531250e-01	7.39294717e-01
-3.94409180e-01	7.15996998e-01
-3.94287109e-01	7.20209471e-01
-3.94165039e-01	6.88461042e-01
-3.94042969e-01	7.18887036e-01
-3.93920898e-01	6.62632708e-01
-3.93798828e-01	6.02036724e-01
-3.93676758e-01	6.28700514e-01
-3.93554688e-01	7.06312238e-01
-3.93432617e-01	6.95042333e-01
-3.93310547e-01	6.66296698e-01
-3.93188477e-01	6.73373547e-01
-3.93066406e-01	6.37094402e-01
-3.92944336e-01	7.42932470e-01
-3.92822266e-01	7.46751707e-01
-3.92578125e-01	7.00495559e-01
-3.92456055e-01	6.23980017e-01
-3.92333984e-01	6.74562034e-01
-3.92211914e-01	7.28878194e-01
-3.92089844e-01	7.25388475e-01
-3.91967773e-01	6.25285675e-01
-3.91845703e-01	7.38874640e-01
-3.91601562e-01	6.15711337e-01
-3.91479492e-01	7.39664965e-01
-3.91357422e-01	6.70625317e-01
-3.91235352e-01	6.71777323e-01
-3.91113281e-01	6.74214325e-01
-3.90991211e-01	6.12285306e-01
-3.90869141e-01	7.62919392e-01
-3.90625000e-01	7.64497985e-01
-3.90502930e-01	5.65406600e-01
-3.90380859e-01	6.24726403e-01
-3.90258789e-01	6.77645870e-01
-3.90136719e-01	6.82639875e-01
-3.90014648e-01	6.26469353e-01
-3.89892578e-01	8.02637271e-01
-3.89770508e-01	8.49922799e-01
-3.89648438e-01	8.18192000e-01
-3.89526367e-01	8.18002068e-01
-3.89404297e-01	7.27977343e-01
-3.89282227e-01	7.62831377e-01
-3.89160156e-01	8.65405344e-01
-3.89038086e-01	8.61000721e-01
-3.88916016e-01	8.22287075e-01
-3.88671875e-01	7.79754855e-01
-3.88549805e-01	8.40234816e-01
-3.88427734e-01	8.34909410e-01
-3.88305664e-01	8.38320295e-01
-3.88183594e-01	7.31463657e-01
-3.88061523e-01	7.72918936e-01
-3.87939453e-01	8.94413186e-01
-3.87817383e-01	7.72708683e-01
-3.87695312e-01	8.72135117e-01
-3.87573242e-01	7.75290408e-01
-3.87451172e-01	7.71930326e-01
-3.87329102e-01	7.71200222e-01
-3.87207031e-01	7.39772245e-01
-3.87084961e-01	8.53476096e-01
-3.86962891e-01	7.57602281e-01
-3.86718750e-01	8.31016748e-01
-3.86596680e-01	7.34173652e-01
-3.86474609e-01	8.60893536e-01
-3.86352539e-01	8.58790197e-01
-3.86230469e-01	8.58780761e-01
-3.86108398e-01	7.24768988e-01
-3.85986328e-01	7.37085847e-01
-3.85864258e-01	7.74117203e-01
-3.85742188e-01	7.74105257e-01
-3.85620117e-01	8.69554347e-01
-3.85498047e-01	7.65650797e-01
-3.85375977e-01	8.74399158e-01
-3.85253906e-01	8.75448894e-01
-3.85131836e-01	8.11576698e-01
-3.85009766e-01	8.97390812e-01
-3.84765625e-01	5.90250360e-01
-3.84643555e-01	5.75922957e-01
-3.84521484e-01	5.46266086e-01
-3.84399414e-01	4.96255461e-01
-3.84277344e-01	4.96453241e-01
-3.84155273e-01	5.89624585e-01
-3.84033203e-01	5.93747920e-01
-3.83789062e-01	4.70671114e-01
-3.83666992e-01	4.96020299e-01
-3.83544922e-01	5.75295092e-01
-3.83422852e-01	5.61033477e-01
-3.83300781e-01	5.34647035e-01
-3.83178711e-01	4.58807133e-01
-3.83056641e-01	5.07252280e-01
-3.82812500e-01	5.07969419e-01
-3.82690430e-01	5.80703678e-01
-3.82568359e-01	5.11287391e-01
-3.82446289e-01	4.16212523e-01
-3.82324219e-01	4.16462006e-01
-3.82202148e-01	3.60572411e-01
-3.82080078e-01	4.85660825e-01
-3.81958008e-01	4.70356012e-01
-3.81835938e-01	4.69876717e-01
-3.81713867e-01	4.75960111e-01
-3.81591797e-01	5.21257176e-01
-3.81469727e-01	5.21512392e-01
-3.81347656e-01	4.59789110e-01
-3.81225586e-01	5.18474814e-01
-3.81103516e-01	3.28665631e-01
-3.80859375e-01	5.26994071e-01
-3.80737305e-01	3.84240785e-01
-3.80615234e-01	4.98555070e-01
-3.80493164e-01	3.39428349e-01
-3.80371094e-01	3.40471925e-01
-3.80249023e-01	6.56366479e-01
-3.80126953e-01	5.89692989e-01
-3.79882812e-01	3.00000000e+00
-3.79760742e-01	3.00000000e+00
-3.79638672e-01	3.00000000e+00
-3.70361328e-01	3.00000000e+00
-3.70239258e-01	3.00000000e+00
-3.70117188e-01	3.00000000e+00
-3.69995117e-01	3.00000000e+00
-3.69873047e-01	2.60699919e+00
-3.69750977e-01	2.23935284e+00
-3.69628906e-01	2.22373756e+00
-3.69506836e-01	1.84106194e+00
-3.69384766e-01	2.24477518e+00
-3.69140625e-01	1.88016161e+00
-3.69018555e-01	1.86014229e+00
-3.68896484e-01	2.03149177e+00
-3.68774414e-01	2.05088250e+00
-3.68652344e-01	2.05956759e+00
-3.68530273e-01	1.83904007e+00
-3.68408203e-01	1.84062470e+00
-3.68164062e-01	2.02989311e+00
-3.68041992e-01	2.07218260e+00
-3.67919922e-01	2.07777427e+00
-3.67797852e-01	2.00867031e+00
-3.67675781e-01	2.00263680e+00
-3.67553711e-01	2.01943359e+00
-3.67431641e-01	2.19941270e+00
-3.67187500e-01	1.84917802e+00
-3.67065430e-01	1.96894650e+00
-3.66943359e-01	2.01962060e+00
-3.66821289e-01	1.81892502e+00
-3.66699219e-01	1.96347027e+00
-3.66577148e-01	1.96508710e+00
-3.66455078e-01	1.85341436e+00
-3.66333008e-01	2.11691027e+00
-3.66210938e-01	2.12242667e+00
-3.66088867e-01	2.10997147e+00
-3.65966797e-01	1.91216630e+00
-3.65844727e-01	1.91374910e+00
-3.65722656e-01	2.13708794e+00
-3.65600586e-01	2.09307867e+00
-3.65478516e-01	2.25325119e+00
-3.65234375e-01	2.32722351e+00
-3.65112305e-01	2.30253098e+00
-3.64990234e-01	2.23546425e+00
-3.64868164e-01	2.23337019e+00
-3.64746094e-01	2.15372934e+00
-3.64624023e-01	2.06219111e+00
-3.64501953e-01	2.29372875e+00
-3.64379883e-01	2.14332872e+00
-3.64257812e-01	2.32016091e+00
-3.64135742e-01	2.16509660e+00
-3.64013672e-01	2.06818560e+00
-3.63891602e-01	2.19004636e+00
-3.63769531e-01	2.18413457e+00
-3.63647461e-01	2.29587483e+00
-3.63525391e-01	2.18937533e+00
-3.63281250e-01	2.23495396e+00
-3.63159180e-01	2.11609640e+00
-3.63037109e-01	2.21284079e+00
-3.62915039e-01	2.14423694e+00
-3.62792969e-01	2.14572440e+00
-3.62670898e-01	2.03658547e+00
-3.62548828e-01	2.23745474e+00
-3.62426758e-01	2.23892197e+00
-3.62304688e-01	2.31606019e+00
-3.62182617e-01	2.16359368e+00
-3.62060547e-01	2.01210314e+00
-3.61938477e-01	2.00861555e+00
-3.61816406e-01	1.92358799e+00
-3.61694336e-01	2.04129895e+00
-3.61572266e-01	1.94191710e+00
-3.61328125e-01	2.23444691e+00
-3.61206055e-01	2.11813589e+00
-3.61083984e-01	2.14798789e+00
-3.60961914e-01	1.94163508e+00
-3.60839844e-01	1.94117842e+00
-3.60717773e-01	2.18177813e+00
-3.60595703e-01	2.20820950e+00
-3.60351562e-01	2.17987581e+00
-3.60229492e-01	1.98446894e+00
-3.60107422e-01	2.26331592e+00
-3.59985352e-01	2.15408881e+00
-3.59863281e-01	2.13433726e+00
-3.59741211e-01	2.25013050e+00
-3.59619141e-01	2.02326154e+00
-3.59375000e-01	2.18337658e+00
-3.59252930e-01	2.18288955e+00
-3.59130859e-01	2.18001813e+00
-3.59008789e-01	1.98093020e+00
-3.58886719e-01	2.24894773e+00
-3.58764648e-01	2.23793256e+00
-3.58642578e-01	2.15322291e+00
-3.58520508e-01	2.20319250e+00
-3.58398438e-01	1.96020480e+00
-3.58276367e-01	2.18774956e+00
-3.58154297e-01	2.16944559e+00
-3.58032227e-01	2.10468900e+00
-3.57910156e-01	2.10734138e+00
-3.57788086e-01	2.18576887e+00
-3.57666016e-01	2.13364016e+00
-3.57421875e-01	2.26115635e+00
-3.57299805e-01	2.40695699e+00
-3.57177734e-01	2.19801051e+00
-3.57055664e-01	2.24551055e+00
-3.56933594e-01	2.23837367e+00
-3.56811523e-01	2.11879803e+00
-3.56689453e-01	2.10053286e+00
-3.56567383e-01	2.11719876e+00
-3.56445312e-01	1.97830109e+00
-3.56323242e-01	2.04894142e+00
-3.56201172e-01	2.25515301e+00
-3.56079102e-01	2.24610534e+00
-3.55957031e-01	1.93593184e+00
-3.55834961e-01	2.11367085e+00
-3.55712891e-01	2.12899251e+00
-3.55468750e-01	2.11297255e+00
-3.55346680e-01	1.93855407e+00
-3.55224609e-01	1.93734399e+00
-3.55102539e-01	2.21722474e+00
-3.54980469e-01	2.20687346e+00
-3.54858398e-01	2.24708627e+00
-3.54736328e-01	2.09006341e+00
-3.54614258e-01	1.98346197e+00
-3.54492188e-01	2.09670205e+00
-3.54370117e-01	2.07077695e+00
-3.54248047e-01	2.16644580e+00
-3.54125977e-01	2.08124054e+00
-3.54003906e-01	2.06378792e+00
-3.53881836e-01	2.16854246e+00
-3.53759766e-01	2.20475074e+00
-3.53515625e-01	2.14702367e+00
-3.53393555e-01	1.92296691e+00
-3.53271484e-01	2.12577291e+00
-3.53149414e-01	2.08501156e+00
-3.53027344e-01	2.06814300e+00
-3.52905273e-01	2.18143055e+00
-3.52783203e-01	2.03777012e+00
-3.52539062e-01	2.23154568e+00
-3.52416992e-01	2.21378552e+00
-3.52294922e-01	2.24288574e+00
-3.52172852e-01	2.09462958e+00
-3.52050781e-01	2.03011329e+00
-3.51928711e-01	2.02924754e+00
-3.51806641e-01	1.88758215e+00
-3.51562500e-01	1.82988352e+00
-3.51440430e-01	2.07827240e+00
-3.51318359e-01	2.07525138e+00
-3.51196289e-01	2.12027031e+00
-3.51074219e-01	2.10809768e+00
-3.50952148e-01	1.95447087e+00
-3.50830078e-01	1.83768133e+00
-3.50708008e-01	1.97738572e+00
-3.50585938e-01	1.93826895e+00
-3.50463867e-01	2.01986144e+00
-3.50341797e-01	1.94629037e+00
-3.50219727e-01	1.83221168e+00
-3.50097656e-01	2.08259064e+00
-3.49975586e-01	1.99425842e+00
-3.49853516e-01	2.17964371e+00
-3.49609375e-01	1.86607310e+00
-3.49487305e-01	1.97077687e+00
-3.49365234e-01	1.91506807e+00
-3.49243164e-01	1.77209946e+00
-3.49121094e-01	1.95858800e+00
-3.48999023e-01	1.84166891e+00
-3.48876953e-01	2.09694696e+00
-3.48632812e-01	2.17691484e+00
-3.48510742e-01	1.99421772e+00
-3.48388672e-01	1.85218809e+00
-3.48266602e-01	1.85305861e+00
-3.48144531e-01	1.88289041e+00
-3.48022461e-01	2.10013310e+00
-3.47900391e-01	2.06967318e+00
-3.47656250e-01	2.18037667e+00
-3.47534180e-01	2.23247761e+00
-3.47412109e-01	2.02748113e+00
-3.47290039e-01	1.94087314e+00
-3.47167969e-01	2.16226473e+00
-3.47045898e-01	2.16552514e+00
-3.46923828e-01	2.10842103e+00
-3.46801758e-01	2.03981832e+00
-3.46679688e-01	2.13017224e+00
-3.46557617e-01	2.13318716e+00
-3.46435547e-01	2.17665220e+00
-3.46313477e-01	2.17959522e+00
-3.46191406e-01	2.08661644e+00
-3.46069336e-01	2.15964721e+00
-3.45947266e-01	1.94373367e+00
-3.45703125e-01	2.17659998e+00
-3.45581055e-01	2.03398817e+00
-3.45458984e-01	2.12199525e+00
-3.45336914e-01	1.97583470e+00
-3.45214844e-01	1.97771855e+00
-3.45092773e-01	2.18487497e+00
-3.44970703e-01	2.17506276e+00
-3.44726562e-01	2.11714155e+00
-3.44604492e-01	1.96889522e+00
-3.44482422e-01	1.98382456e+00
-3.44360352e-01	1.96121897e+00
-3.44238281e-01	2.17988384e+00
-3.44116211e-01	2.09998638e+00
-3.43994141e-01	2.00826366e+00
-3.43750000e-01	2.22090217e+00
-3.43627930e-01	2.23747606e+00
-3.43505859e-01	2.10220833e+00
-3.43383789e-01	2.16942967e+00
-3.43261719e-01	2.17071241e+00
-3.43139648e-01	2.07500421e+00
-3.43017578e-01	2.18198519e+00
-3.42895508e-01	2.01736642e+00
-3.42773438e-01	2.00527419e+00
-3.42651367e-01	2.31174239e+00
-3.42529297e-01	2.31316931e+00
-3.42407227e-01	2.24191609e+00
-3.42285156e-01	2.20426218e+00
-3.42163086e-01	2.02077267e+00
-3.42041016e-01	2.30914960e+00
-3.41796875e-01	2.18066365e+00
-3.41674805e-01	2.14838313e+00
-3.41552734e-01	1.96629178e+00
-3.41430664e-01	1.98135618e+00
-3.41308594e-01	2.22848629e+00
-3.41186523e-01	2.16753111e+00
-3.41064453e-01	2.28221191e+00
-3.40942383e-01	1.99536048e+00
-3.40820312e-01	2.28152165e+00
-3.40698242e-01	2.15878517e+00
-3.40576172e-01	2.10649054e+00
-3.40454102e-01	1.99557431e+00
-3.40332031e-01	1.98590156e+00
-3.40209961e-01	2.25079399e+00
-3.40087891e-01	2.35690074e+00
-3.39843750e-01	2.40266775e+00
-3.39721680e-01	2.25523967e+00
-3.39599609e-01	2.04088859e+00
-3.39477539e-01	2.12115484e+00
-3.39355469e-01	2.12260447e+00
-3.39233398e-01	2.19460152e+00
-3.39111328e-01	2.10706763e+00
-3.38989258e-01	1.99885102e+00
-3.38867188e-01	2.05159107e+00
-3.38745117e-01	2.04790850e+00
-3.38623047e-01	2.23685342e+00
-3.38500977e-01	2.08029755e+00
-3.38378906e-01	1.96888904e+00
-3.38256836e-01	1.99265550e+00
-3.38134766e-01	2.04601991e+00
-3.37890625e-01	2.13657801e+00
-3.37768555e-01	1.97110866e+00
-3.37646484e-01	2.19390631e+00
-3.37524414e-01	2.18920331e+00
-3.37402344e-01	2.08006582e+00
-3.37280273e-01	2.15481760e+00
-3.37158203e-01	1.98085753e+00
-3.36914062e-01	2.21884332e+00
-3.36791992e-01	2.07403104e+00
-3.36669922e-01	2.15438011e+00
-3.36547852e-01	1.95698616e+00
-3.36425781e-01	1.95547606e+00
-3.36303711e-01	2.26045582e+00
-3.36181641e-01	2.25892410e+00
-3.35937500e-01	2.20019553e+00
-3.35815430e-01	2.00399704e+00
-3.35693359e-01	2.18612994e+00
-3.35571289e-01	2.18459742e+00
-3.35449219e-01	2.21969771e+00
-3.35327148e-01	2.01012233e+00
-3.35205078e-01	2.28840715e+00
-3.35083008e-01	2.31928340e+00
-3.34960938e-01	2.23812188e+00
-3.34838867e-01	2.35190287e+00
-3.34716797e-01	2.25903012e+00
-3.34594727e-01	2.23256701e+00
-3.34472656e-01	2.23102314e+00
-3.34350586e-01	2.19272785e+00
-3.34228516e-01	2.09383150e+00
-3.33984375e-01	1.96204666e+00
-3.33862305e-01	1.96047971e+00
-3.33740234e-01	2.15719709e+00
-3.33618164e-01	2.04971988e+00
-3.33496094e-01	2.02850284e+00
-3.33374023e-01	2.02692217e+00
-3.33251953e-01	1.90093522e+00
-3.33007812e-01	2.07171432e+00
-3.32885742e-01	2.08515200e+00
-3.32763672e-01	2.01415612e+00
-3.32641602e-01	1.86672778e+00
-3.32519531e-01	1.99036938e+00
-3.32397461e-01	1.98884613e+00
-3.32275391e-01	2.19278418e+00
-3.32031250e-01	1.86418397e+00
-3.31909180e-01	1.97288826e+00
-3.31787109e-01	2.01158448e+00
-3.31665039e-01	1.79201423e+00
-3.31542969e-01	1.72153618e+00
-3.31420898e-01	1.97319129e+00
-3.31298828e-01	1.94143807e+00
-3.31176758e-01	1.95787695e+00
-3.31054688e-01	2.04438983e+00
-3.30932617e-01	1.92098392e+00
-3.30810547e-01	2.05892884e+00
-3.30688477e-01	1.79189462e+00
-3.30566406e-01	1.79033014e+00
-3.30444336e-01	2.15576093e+00
-3.30322266e-01	2.15417417e+00
-3.30078125e-01	2.08943658e+00
-3.29956055e-01	2.26237270e+00
-3.29833984e-01	3.00000000e+00
-3.29711914e-01	3.00000000e+00
-3.29589844e-01	3.00000000e+00
-2.70263672e-01	3.00000000e+00
-2.70141602e-01	3.00000000e+00
-2.70019531e-01	2.21496846e+00
-2.69897461e-01	2.21640800e+00
-2.69775391e-01	1.80230068e+00
-2.69531250e-01	2.14710428e+00
-2.69409180e-01	1.75707983e+00
-2.69287109e-01	2.01188066e+00
-2.69165039e-01	2.01045050e+00
-2.69042969e-01	2.04933756e+00
-2.68920898e-01	2.11965610e+00
-2.68798828e-01	2.03427871e+00
-2.68676758e-01	2.14429593e+00
-2.68554688e-01	1.95609322e+00
-2.68432617e-01	1.99716089e+00
-2.68310547e-01	2.16024520e+00
-2.68188477e-01	2.14513826e+00
-2.68066406e-01	2.26318363e+00
-2.67944336e-01	2.04100167e+00
-2.67822266e-01	2.08203817e+00
-2.67578125e-01	2.21481297e+00
-2.67456055e-01	2.14372350e+00
-2.67333984e-01	2.22956472e+00
-2.67211914e-01	2.07574048e+00
-2.67089844e-01	2.17151957e+00
-2.66967773e-01	2.02490834e+00
-2.66845703e-01	2.09149853e+00
-2.66601562e-01	2.06767429e+00
-2.66479492e-01	2.25352230e+00
-2.66357422e-01	2.04214600e+00
-2.66235352e-01	2.04712260e+00
-2.66113281e-01	2.25495479e+00
-2.65991211e-01	1.99208237e+00
-2.65869141e-01	2.25800168e+00
-2.65625000e-01	2.18390050e+00
-2.65502930e-01	2.26123960e+00
-2.65380859e-01	2.05816393e+00
-2.65258789e-01	2.25174866e+00
-2.65136719e-01	2.25043379e+00
-2.65014648e-01	2.06708450e+00
-2.64892578e-01	2.22819688e+00
-2.64770508e-01	2.06314340e+00
-2.64648438e-01	2.04311475e+00
-2.64526367e-01	2.21580521e+00
-2.64404297e-01	2.02408477e+00
-2.64282227e-01	2.11671519e+00
-2.64160156e-01	2.01524937e+00
-2.64038086e-01	2.00012629e+00
-2.63916016e-01	2.18959417e+00
-2.63671875e-01	2.30737058e+00
-2.63549805e-01	1.98778833e+00
-2.63427734e-01	1.97216431e+00
-2.63305664e-01	1.98471593e+00
-2.63183594e-01	2.02764261e+00
-2.63061523e-01	2.15597847e+00
-2.62939453e-01	2.01477979e+00
-2.62817383e-01	1.97543539e+00
-2.62695312e-01	2.14313420e+00
-2.62573242e-01	2.02323924e+00
-2.62451172e-01	2.26120098e+00
-2.62329102e-01	2.25694308e+00
-2.62207031e-01	1.87109863e+00
-2.62084961e-01	1.93901791e+00
-2.61962891e-01	1.86482908e+00
-2.61718750e-01	1.99062725e+00
-2.61596680e-01	1.85490265e+00
-2.61474609e-01	2.06395797e+00
-2.61352539e-01	1.90301792e+00
-2.61230469e-01	1.90463532e+00
-2.61108398e-01	1.90560432e+00
-2.60986328e-01	2.02110411e+00
-2.60864258e-01	1.90187536e+00
-2.60742188e-01	2.08201421e+00
-2.60620117e-01	1.82085158e+00
-2.60498047e-01	1.99303989e+00
-2.60375977e-01	2.13299787e+00
-2.60253906e-01	2.13603351e+00
-2.60131836e-01	2.03124958e+00
-2.60009766e-01	2.21190138e+00
-2.59765625e-01	1.98535244e+00
-2.59643555e-01	1.94632530e+00
-2.59521484e-01	2.04688890e+00
-2.59399414e-01	2.00985142e+00
-2.59277344e-01	2.01148776e+00
-2.59155273e-01	1.94188481e+00
-2.59033203e-01	1.94349768e+00
-2.58789062e-01	2.01146285e+00
-2.58666992e-01	2.14883466e+00
-2.58544922e-01	2.23236559e+00
-2.58422852e-01	1.94260521e+00
-2.58300781e-01	2.01914065e+00
-2.58178711e-01	2.00488354e+00
-2.58056641e-01	2.21309709e+00
-2.57812500e-01	1.99861828e+00
-2.57690430e-01	2.09887323e+00
-2.57568359e-01	2.03620646e+00
-2.57446289e-01	2.27157689e+00
-2.57324219e-01	2.27293416e+00
-2.57202148e-01	2.00094539e+00
-2.57080078e-01	1.97003964e+00
-2.56958008e-01	2.05064472e+00
-2.56835938e-01	2.01171513e+00
-2.56713867e-01	2.10727079e+00
-2.56591797e-01	1.91203501e+00
-2.56469727e-01	1.88134389e+00
-2.56347656e-01	1.89236413e+00
-2.56225586e-01	2.02811239e+00
-2.56103516e-01	2.18376708e+00
-2.55859375e-01	2.11853084e+00
-2.55737305e-01	1.79777430e+00
-2.55615234e-01	1.95868796e+00
-2.55493164e-01	1.94841012e+00
-2.55371094e-01	1.91244904e+00
-2.55249023e-01	2.10389851e+00
-2.55126953e-01	2.06165730e+00
-2.54882812e-01	2.25846996e+00
-2.54760742e-01	1.90636250e+00
-2.54638672e-01	1.90433982e+00
-2.54516602e-01	1.90108039e+00
-2.54394531e-01	1.97237257e+00
-2.54272461e-01	2.09692203e+00
-2.54150391e-01	1.94545102e+00
-2.53906250e-01	2.10371448e+00
-2.53784180e-01	2.07200899e+00
-2.53662109e-01	2.18782983e+00
-2.53540039e-01	1.92091894e+00
-2.53417969e-01	1.92325098e+00
-2.53295898e-01	2.10557213e+00
-2.53173828e-01	1.92598117e+00
-2.53051758e-01	2.05352500e+00
-2.52929688e-01	2.18819552e+00
-2.52807617e-01	1.98449054e+00
-2.52685547e-01	2.01651256e+00
-2.52563477e-01	2.17244565e+00
-2.52441406e-01	2.30739135e+00
-2.52319336e-01	2.35325256e+00
-2.52197266e-01	1.96349572e+00
-2.51953125e-01	1.95772324e+00
-2.51831055e-01	1.85043143e+00
-2.51708984e-01	1.99720291e+00
-2.51586914e-01	1.91795372e+00
-2.51464844e-01	1.94857212e+00
-2.51342773e-01	2.14744918e+00
-2.51220703e-01	2.17689416e+00
-2.50976562e-01	1.96216432e+00
-2.50854492e-01	1.95328643e+00
-2.50732422e-01	1.89893900e+00
-2.50610352e-01	2.02788086e+00
-2.50488281e-01	2.02647604e+00
-2.50366211e-01	1.96023410e+00
-2.50244141e-01	2.08188422e+00
-2.50000000e-01	1.99757635e+00
-2.49877930e-01	2.30770974e+00
-2.49755859e-01	2.30476880e+00
-2.49633789e-01	1.97133114e+00
-2.49511719e-01	2.06142378e+00
-2.49389648e-01	2.00923486e+00
-2.49267578e-01	2.13079508e+00
-2.49145508e-01	1.96300976e+00
-2.49023438e-01	1.94529744e+00
-2.48901367e-01	2.09659546e+00
-2.48779297e-01	2.12167411e+00
-2.48657227e-01	2.20669430e+00
-2.48535156e-01	2.18989600e+00
-2.48413086e-01	1.91720636e+00
-2.48291016e-01	1.86407891e+00
-2.48046875e-01	2.02919131e+00
-2.47924805e-01	2.26464940e+00
-2.47802734e-01	1.99950783e+00
-2.47680664e-01	2.14460463e+00
-2.47558594e-01	2.13911967e+00
-2.47436523e-01	2.20338936e+00
-2.47314453e-01	2.37162495e+00
-2.47192383e-01	2.19217683e+00
-2.47070312e-01	2.17584618e+00
-2.46948242e-01	2.04811267e+00
-2.46826172e-01	2.21685287e+00
-2.46704102e-01	2.21633205e+00
-2.46582031e-01	1.92386001e+00
-2.46459961e-01	2.10899281e+00
-2.46337891e-01	2.08018713e+00
-2.46093750e-01	1.95089136e+00
-2.45971680e-01	1.91572397e+00
-2.45849609e-01	1.91323240e+00
-2.45727539e-01	1.82125919e+00
-2.45605469e-01	1.97948835e+00
-2.45483398e-01	2.10187926e+00
-2.45361328e-01	1.89288701e+00
-2.45239258e-01	2.10367607e+00
-2.45117188e-01	1.90054040e+00
-2.44995117e-01	2.08621036e+00
-2.44873047e-01	2.19810922e+00
-2.44750977e-01	1.91906777e+00
-2.44628906e-01	1.90886748e+00
-2.44506836e-01	1.95880820e+00
-2.44384766e-01	1.87833005e+00
-2.44140625e-01	2.17817622e+00
-2.44018555e-01	1.85236665e+00
-2.43896484e-01	2.00967461e+00
-2.43774414e-01	2.06905040e+00
-2.43652344e-01	2.07757459e+00
-2.43530273e-01	2.01104591e+00
-2.43408203e-01	1.88271523e+00
-2.43164062e-01	1.84445991e+00
-2.43041992e-01	2.07654225e+00
-2.42919922e-01	2.16272223e+00
-2.42797852e-01	1.97774241e+00
-2.42675781e-01	2.11160653e+00
-2.42553711e-01	2.02418824e+00
-2.42431641e-01	2.08068918e+00
-2.42187500e-01	1.99929974e+00
-2.42065430e-01	2.14672201e+00
-2.41943359e-01	1.87262753e+00
-2.41821289e-01	2.15082427e+00
-2.41699219e-01	2.14920128e+00
-2.41577148e-01	1.93881406e+00
-2.41455078e-01	2.12601542e+00
-2.41333008e-01	2.33284087e+00
-2.41210938e-01	2.23926945e+00
-2.41088867e-01	1.94088515e+00
-2.40966797e-01	1.94718406e+00
-2.40844727e-01	1.94554749e+00
-2.40722656e-01	1.86566567e+00
-2.40600586e-01	2.00323569e+00
-2.40478516e-01	2.23674475e+00
-2.40234375e-01	2.18250669e+00
-2.40112305e-01	2.34865543e+00
-2.39990234e-01	2.14633174e+00
-2.39868164e-01	1.95220834e+00
-2.39746094e-01	1.95779479e+00
-2.39624023e-01	1.93502309e+00
-2.39501953e-01	2.07614692e+00
-2.39379883e-01	1.98888337e+00
-2.39257812e-01	2.17956896e+00
-2.39135742e-01	1.90581388e+00
-2.39013672e-01	1.87123896e+00
-2.38891602e-01	2.03840081e+00
-2.38769531e-01	2.02691038e+00
-2.38647461e-01	2.15488610e+00
-2.38525391e-01	1.91068205e+00
-2.38281250e-01	1.97960375e+00
-2.38159180e-01	1.80142476e+00
-2.38037109e-01	2.05596250e+00
-2.37915039e-01	1.91457440e+00
-2.37792969e-01	1.91689192e+00
-2.37670898e-01	2.14236163e+00
-2.37548828e-01	1.98977932e+00
-2.37426758e-01	2.14064478e+00
-2.37304688e-01	2.22950420e+00
-2.37182617e-01	1.95922765e+00
-2.37060547e-01	2.16304475e+00
-2.36938477e-01	1.89194393e+00
-2.36816406e-01	2.02567261e+00
-2.36694336e-01	2.16337278e+00
-2.36572266e-01	2.00255305e+00
-2.36328125e-01	2.01357030e+00
-2.36206055e-01	2.16082006e+00
-2.36083984e-01	2.28195583e+00
-2.35961914e-01	2.19255190e+00
-2.35839844e-01	2.19381666e+00
-2.35717773e-01	2.34253651e+00
-2.35595703e-01	2.19244243e+00
-2.35351562e-01	2.04237272e+00
-2.35229492e-01	2.04345651e+00
-2.35107422e-01	2.20335951e+00
-2.34985352e-01	2.34272456e+00
-2.34863281e-01	2.32352061e+00
-2.34741211e-01	2.07140471e+00
-2.34619141e-01	2.09365227e+00
-2.34375000e-01	2.10272880e+00
-2.34252930e-01	2.29704198e+00
-2.34130859e-01	2.02722627e+00
-2.34008789e-01	2.14754123e+00
-2.33886719e-01	2.04815293e+00
-2.33764648e-01	2.31120115e+00
-2.33642578e-01	2.02570550e+00
-2.33520508e-01	2.02705560e+00
-2.33398438e-01	2.13253779e+00
-2.33276367e-01	2.02046118e+00
-2.33154297e-01	2.03658878e+00
-2.33032227e-01	2.16516496e+00
-2.32910156e-01	2.17334343e+00
-2.32788086e-01	2.04373108e+00
-2.32666016e-01	2.26431053e+00
-2.32421875e-01	2.17127814e+00
-2.32299805e-01	2.31104857e+00
-2.32177734e-01	2.01637875e+00
-2.32055664e-01	2.02693441e+00
-2.31933594e-01	2.15544618e+00
-2.31811523e-01	2.15679445e+00
-2.31689453e-01	2.34047043e+00
-2.31567383e-01	2.01522567e+00
-2.31445312e-01	2.13158894e+00
-2.31323242e-01	2.03073287e+00
-2.31201172e-01	2.05852330e+00
-2.31079102e-01	2.05381343e+00
-2.30957031e-01	2.19367161e+00
-2.30834961e-01	1.66369654e+00
-2.30712891e-01	1.75528193e+00
-2.30468750e-01	1.85083286e+00
-2.30346680e-01	1.97739767e+00
-2.30224609e-01	3.00000000e+00
-2.30102539e-01	3.00000000e+00
-2.29980469e-01	3.00000000e+00
-2.29858398e-01	3.00000000e+00
-2.29736328e-01	3.00000000e+00
-1.70166016e-01	3.00000000e+00
-1.69921875e-01	3.00000000e+00
-1.69799805e-01	2.40079867e+00
-1.69677734e-01	2.03920527e+00
-1.69555664e-01	1.82731382e+00
-1.69433594e-01	1.80162069e+00
-1.69311523e-01	1.75605089e+00
-1.69189453e-01	1.83051294e+00
-1.69067383e-01	2.06208630e+00
-1.68945312e-01	2.18587287e+00
-1.68823242e-01	1.96169828e+00
-1.68701172e-01	1.96595155e+00
-1.68579102e-01	1.96413932e+00
-1.68457031e-01	1.81199625e+00
-1.68334961e-01	2.13644980e+00
-1.68212891e-01	1.96124500e+00
-1.67968750e-01	2.12158867e+00
-1.67846680e-01	1.89477286e+00
-1.67724609e-01	1.89638400e+00
-1.67602539e-01	2.13535168e+00
-1.67480469e-01	2.08077272e+00
-1.67358398e-01	2.11522426e+00
-1.67236328e-01	2.12073154e+00
-1.67114258e-01	1.91188646e+00
-1.66992188e-01	2.07906884e+00
-1.66870117e-01	1.80093890e+00
-1.66748047e-01	2.04004141e+00
-1.66625977e-01	2.09268180e+00
-1.66503906e-01	2.07716168e+00
-1.66381836e-01	2.02664392e+00
-1.66259766e-01	2.22806490e+00
-1.66015625e-01	2.12004142e+00
-1.65893555e-01	1.96412169e+00
-1.65771484e-01	2.08415415e+00
-1.65649414e-01	2.17885055e+00
-1.65527344e-01	2.17155154e+00
-1.65405273e-01	2.19614502e+00
-1.65283203e-01	2.03423966e+00
-1.65039062e-01	2.33587622e+00
-1.64916992e-01	2.29768724e+00
-1.64794922e-01	2.06776695e+00
-1.64672852e-01	2.06934712e+00
-1.64550781e-01	2.17968261e+00
-1.64428711e-01	2.13808668e+00
-1.64306641e-01	2.27266579e+00
-1.64062500e-01	2.09014139e+00
-1.63940430e-01	2.30365932e+00
-1.63818359e-01	2.21825075e+00
-1.63696289e-01	2.26321602e+00
-1.63574219e-01	2.26476051e+00
-1.63452148e-01	2.20452603e+00
-1.63330078e-01	2.05623907e+00
-1.63208008e-01	2.26924337e+00
-1.63085938e-01	2.12599389e+00
-1.62963867e-01	2.12748621e+00
-1.62841797e-01	2.02173630e+00
-1.62719727e-01	2.02322510e+00
-1.62597656e-01	2.07744917e+00
-1.62475586e-01	2.29289631e+00
-1.62353516e-01	2.33948230e+00
-1.62109375e-01	2.18675559e+00
-1.61987305e-01	2.17733320e+00
-1.61865234e-01	1.97279801e+00
-1.61743164e-01	1.97001985e+00
-1.61621094e-01	1.97392351e+00
-1.61499023e-01	2.09694746e+00
-1.61376953e-01	2.28780202e+00
-1.61132812e-01	2.23725356e+00
-1.61010742e-01	1.97736153e+00
-1.60888672e-01	2.09775874e+00
-1.60766602e-01	2.09752761e+00
-1.60644531e-01	2.07577301e+00
-1.60522461e-01	2.19005180e+00
-1.60400391e-01	2.08135716e+00
-1.60156250e-01	2.38955116e+00
-1.60034180e-01	2.26220982e+00
-1.59912109e-01	2.28585003e+00
-1.59790039e-01	2.03246994e+00
-1.59667969e-01	2.17671747e+00
-1.59545898e-01	2.17631666e+00
-1.59423828e-01	2.09782906e+00
-1.59301758e-01	2.11621786e+00
-1.59179688e-01	2.19363871e+00
-1.59057617e-01	2.14208261e+00
-1.58935547e-01	2.28478400e+00
-1.58813477e-01	2.28418085e+00
-1.58691406e-01	2.25269316e+00
-1.58569336e-01	2.19504791e+00
-1.58447266e-01	2.08046469e+00
-1.58203125e-01	2.18065458e+00
-1.58081055e-01	2.17425369e+00
-1.57958984e-01	2.24980704e+00
-1.57836914e-01	2.09223004e+00
-1.57714844e-01	2.09107515e+00
-1.57592773e-01	2.28028431e+00
-1.57470703e-01	2.32517093e+00
-1.57226562e-01	2.26320538e+00
-1.57104492e-01	2.08402205e+00
-1.56982422e-01	2.08802470e+00
-1.56860352e-01	2.08602425e+00
-1.56738281e-01	2.04326667e+00
-1.56616211e-01	1.96116386e+00
-1.56494141e-01	2.14050082e+00
-1.56250000e-01	2.18195876e+00
-1.56127930e-01	2.18730739e+00
-1.56005859e-01	1.97166090e+00
-1.55883789e-01	2.10637394e+00
-1.55761719e-01	2.10509214e+00
-1.55639648e-01	2.15935384e+00
-1.55517578e-01	1.93331905e+00
-1.55395508e-01	2.10796679e+00
-1.55273438e-01	1.97619792e+00
-1.55151367e-01	2.11016716e+00
-1.55029297e-01	2.14537913e+00
-1.54907227e-01	2.14384582e+00
-1.54785156e-01	2.16848068e+00
-1.54663086e-01	2.00257974e+00
-1.54541016e-01	2.16843938e+00
-1.54296875e-01	2.18244706e+00
-1.54174805e-01	2.15242995e+00
-1.54052734e-01	1.97125286e+00
-1.53930664e-01	1.98500831e+00
-1.53808594e-01	2.12439608e+00
-1.53686523e-01	2.18760177e+00
-1.53564453e-01	2.17630366e+00
-1.53442383e-01	1.97221277e+00
-1.53320312e-01	2.23176647e+00
-1.53198242e-01	2.00472826e+00
-1.53076172e-01	2.08548028e+00
-1.52954102e-01	1.98769680e+00
-1.52832031e-01	1.98247449e+00
-1.52709961e-01	2.18839813e+00
-1.52587891e-01	2.07180721e+00
-1.52343750e-01	2.28323268e+00
-1.52221680e-01	1.91587499e+00
-1.52099609e-01	2.08378176e+00
-1.51977539e-01	2.01152318e+00
-1.51855469e-01	2.00391150e+00
-1.51733398e-01	2.03761047e+00
-1.51611328e-01	2.05249664e+00
-1.51489258e-01	1.89213921e+00
-1.51367188e-01	2.12454749e+00
-1.51245117e-01	2.04554225e+00
-1.51123047e-01	2.08338517e+00
-1.51000977e-01	2.09942309e+00
-1.50878906e-01	1.95447471e+00
-1.50756836e-01	2.00669159e+00
-1.50634766e-01	1.96861229e+00
-1.50390625e-01	1.86458822e+00
-1.50268555e-01	1.95594325e+00
-1.50146484e-01	2.09630494e+00
-1.50024414e-01	1.84971875e+00
-1.49902344e-01	2.06744269e+00
-1.49780273e-01	2.01777625e+00
-1.49658203e-01	1.87023698e+00
-1.49414062e-01	1.98892433e+00
-1.49291992e-01	1.96411750e+00
-1.49169922e-01	2.02012820e+00
-1.49047852e-01	2.00294847e+00
-1.48925781e-01	1.96759659e+00
-1.48803711e-01	2.13530116e+00
-1.48681641e-01	2.00838038e+00
-1.48437500e-01	1.89022411e+00
-1.48315430e-01	1.98862333e+00
-1.48193359e-01	2.08688033e+00
-1.48071289e-01	1.97711070e+00
-1.47949219e-01	2.13764578e+00
-1.47827148e-01	1.90489432e+00
-1.47705078e-01	2.10135895e+00
-1.47583008e-01	2.26692105e+00
-1.47460938e-01	2.09162490e+00
-1.47338867e-01	2.19050378e+00
-1.47216797e-01	1.99236611e+00
-1.47094727e-01	1.98696502e+00
-1.46972656e-01	2.22993171e+00
-1.46850586e-01	2.04135834e+00
-1.46728516e-01	2.07765524e+00
-1.46484375e-01	2.16420774e+00
-1.46362305e-01	2.16708740e+00
-1.46240234e-01	2.10132365e+00
-1.46118164e-01	2.16841293e+00
-1.45996094e-01	1.98484441e+00
-1.45874023e-01	1.98679063e+00
-1.45751953e-01	2.14961734e+00
-1.45507812e-01	2.18876241e+00
-1.45385742e-01	2.16263066e+00
-1.45263672e-01	1.92648953e+00
-1.45141602e-01	2.20715996e+00
-1.45019531e-01	2.07206398e+00
-1.44897461e-01	2.07345395e+00
-1.44775391e-01	2.12845605e+00
-1.44531250e-01	2.15484470e+00
-1.44409180e-01	2.16517066e+00
-1.44287109e-01	2.06402954e+00
-1.44165039e-01	2.14302227e+00
-1.44042969e-01	1.96825459e+00
-1.43920898e-01	2.21520030e+00
-1.43798828e-01	2.11616737e+00
-1.43676758e-01	2.21898646e+00
-1.43554688e-01	2.23545720e+00
-1.43432617e-01	2.01188351e+00
-1.43310547e-01	2.11918508e+00
-1.43188477e-01	2.12058383e+00
-1.43066406e-01	2.08786285e+00
-1.42944336e-01	2.14708592e+00
-1.42822266e-01	2.23690364e+00
-1.42578125e-01	2.41363307e+00
-1.42456055e-01	2.28178983e+00
-1.42333984e-01	2.33192946e+00
-1.42211914e-01	2.25402940e+00
-1.42089844e-01	2.19418239e+00
-1.41967773e-01	2.21102520e+00
-1.41845703e-01	2.18307022e+00
-1.41601562e-01	2.01614246e+00
-1.41479492e-01	2.14411069e+00
-1.41357422e-01	2.28335365e+00
-1.41235352e-01	2.29202675e+00
-1.41113281e-01	2.22236512e+00
-1.40991211e-01	2.01335758e+00
-1.40869141e-01	2.20551609e+00
-1.40625000e-01	2.17485826e+00
-1.40502930e-01	2.15294773e+00
-1.40380859e-01	2.03799061e+00
-1.40258789e-01	2.31360483e+00
-1.40136719e-01	2.31514138e+00
-1.40014648e-01	2.25217817e+00
-1.39892578e-01	2.30121556e+00
-1.39770508e-01	2.31025030e+00
-1.39648438e-01	2.07077581e+00
-1.39526367e-01	2.08658845e+00
-1.39404297e-01	2.08808076e+00
-1.39282227e-01	2.14403413e+00
-1.39160156e-01	2.18052794e+00
-1.39038086e-01	1.97244511e+00
-1.38916016e-01	2.26623345e+00
-1.38671875e-01	2.26107826e+00
-1.38549805e-01	2.21918945e+00
-1.38427734e-01	2.00676017e+00
-1.38305664e-01	2.02356098e+00
-1.38183594e-01	1.92318508e+00
-1.38061523e-01	2.13336807e+00
-1.37939453e-01	2.25959472e+00
-1.37817383e-01	1.97704408e+00
-1.37695312e-01	2.19820330e+00
-1.37573242e-01	2.31917272e+00
-1.37451172e-01	2.14178684e+00
-1.37329102e-01	2.13742240e+00
-1.37207031e-01	2.03946483e+00
-1.37084961e-01	2.13921347e+00
-1.36962891e-01	2.26396379e+00
-1.36718750e-01	2.24562265e+00
-1.36596680e-01	2.02167094e+00
-1.36474609e-01	2.15119840e+00
-1.36352539e-01	2.19678549e+00
-1.36230469e-01	2.19523786e+00
-1.36108398e-01	2.25921162e+00
-1.35986328e-01	2.02845689e+00
-1.35864258e-01	2.19893412e+00
-1.35742188e-01	2.23489656e+00
-1.35620117e-01	2.14312526e+00
-1.35498047e-01	2.18970526e+00
-1.35375977e-01	2.25798751e+00
-1.35253906e-01	2.19446118e+00
-1.35131836e-01	2.32897661e+00
-1.35009766e-01	2.33103981e+00
-1.34765625e-01	2.30868698e+00
-1.34643555e-01	2.08855313e+00
-1.34521484e-01	2.29061053e+00
-1.34399414e-01	2.14153980e+00
-1.34277344e-01	2.13995860e+00
-1.34155273e-01	2.17235966e+00
-1.34033203e-01	1.94225516e+00
-1.33789062e-01	2.04154774e+00
-1.33666992e-01	2.16011784e+00
-1.33544922e-01	2.15847250e+00
-1.33422852e-01	1.93259438e+00
-1.33300781e-01	2.02955739e+00
-1.33178711e-01	1.81173011e+00
-1.33056641e-01	2.10180745e+00
-1.32812500e-01	1.84903669e+00
-1.32690430e-01	1.99789965e+00
-1.32568359e-01	2.14624227e+00
-1.32446289e-01	2.06025842e+00
-1.32324219e-01	2.05869331e+00
-1.32202148e-01	1.90200529e+00
-1.32080078e-01	2.02129329e+00
-1.31958008e-01	2.06222940e+00
-1.31835938e-01	1.95545336e+00
-1.31713867e-01	2.02781042e+00
-1.31591797e-01	1.84687019e+00
-1.31469727e-01	1.89382856e+00
-1.31347656e-01	1.99154973e+00
-1.31225586e-01	1.87725441e+00
-1.31103516e-01	2.08436085e+00
-1.30859375e-01	2.07611530e+00
-1.30737305e-01	1.84320894e+00
-1.30615234e-01	1.71347788e+00
-1.30493164e-01	1.70164278e+00
-1.30371094e-01	1.83453941e+00
-1.30249023e-01	1.91876347e+00
-1.30126953e-01	2.21408114e+00
-1.29882812e-01	3.00000000e+00
-1.29760742e-01	3.00000000e+00
-7.03125000e-02	3.00000000e+00
-7.01904297e-02	3.00000000e+00
-7.00683594e-02	3.00000000e+00
-6.99462891e-02	1.27615869e+00
-6.98242188e-02	9.19749836e-01
-6.97021484e-02	7.78290636e-01
-6.95800781e-02	1.03126568e+00
-6.94580078e-02	9.07341201e-01
-6.93359375e-02	8.84323985e-01
-6.92138672e-02	1.13538433e+00
-6.90917969e-02	1.22258237e+00
-6.89697266e-02	1.24192806e+00
-6.88476562e-02	1.37066709e+00
-6.87255859e-02	1.35604174e+00
-6.86035156e-02	1.51128737e+00
-6.83593750e-02	1.58034626e+00
-6.82373047e-02	1.44424088e+00
-6.81152344e-02	1.64165685e+00
-6.79931641e-02	1.55196490e+00
-6.78710938e-02	1.65525037e+00
-6.77490234e-02	1.65488310e+00
-6.76269531e-02	1.86926136e+00
-6.73828125e-02	1.75378449e+00
-6.72607422e-02	1.70542906e+00
-6.71386719e-02	1.74724768e+00
-6.70166016e-02	1.73952567e+00
-6.68945312e-02	1.77766339e+00
-6.67724609e-02	1.77718812e+00
-6.66503906e-02	1.65712546e+00
-6.64062500e-02	1.79256600e+00
-6.62841797e-02	1.83515958e+00
-6.61621094e-02	1.71269881e+00
-6.60400391e-02	1.71206796e+00
-6.59179688e-02	1.76449334e+00
-6.57958984e-02	1.94516634e+00
-6.56738281e-02	1.84980072e+00
-6.55517578e-02	1.93635993e+00
-6.54296875e-02	1.86764945e+00
-6.53076172e-02	1.96966057e+00
-6.51855469e-02	2.20170002e+00
-6.50634766e-02	2.11827785e+00
-6.49414062e-02	2.11784200e+00
-6.48193359e-02	2.17980042e+00
-6.46972656e-02	1.97360031e+00
-6.44531250e-02	1.97576364e+00
-6.43310547e-02	1.91171050e+00
-6.42089844e-02	2.00588945e+00
-6.40869141e-02	1.76966967e+00
-6.39648438e-02	1.80360785e+00
-6.38427734e-02	1.87763643e+00
-6.37207031e-02	1.87459430e+00
-6.34765625e-02	1.60803923e+00
-6.33544922e-02	1.60824406e+00
-6.32324219e-02	1.59470456e+00
-6.31103516e-02	1.58754990e+00
-6.29882812e-02	1.71826367e+00
-6.28662109e-02	1.54273062e+00
-6.27441406e-02	1.64363243e+00
-6.25000000e-02	1.80744071e+00
-6.23779297e-02	1.76159607e+00
-6.22558594e-02	1.49147591e+00
-6.21337891e-02	1.58557216e+00
-6.20117188e-02	1.57872215e+00
-6.18896484e-02	1.43295104e+00
-6.17675781e-02	1.59155498e+00
-6.16455078e-02	1.61775447e+00
-6.15234375e-02	1.49635893e+00
-6.14013672e-02	1.49849179e+00
-6.12792969e-02	1.76155462e+00
-6.11572266e-02	1.68919780e+00
-6.10351562e-02	1.62044508e+00
-6.09130859e-02	1.71327349e+00
-6.07910156e-02	1.92650226e+00
-6.05468750e-02	1.90421285e+00
-6.04248047e-02	1.75184980e+00
-6.03027344e-02	1.86054867e+00
-6.01806641e-02	1.87126980e+00
-6.00585938e-02	2.02448703e+00
-5.99365234e-02	2.04590967e+00
-5.98144531e-02	2.13533688e+00
-5.96923828e-02	1.84661355e+00
-5.95703125e-02	1.92024159e+00
-5.94482422e-02	1.86892732e+00
-5.93261719e-02	1.87076245e+00
-5.92041016e-02	1.82095110e+00
-5.90820312e-02	1.80335290e+00
-5.89599609e-02	1.83460700e+00
-5.88378906e-02	1.94419345e+00
-5.85937500e-02	2.01726011e+00
-5.84716797e-02	1.75088445e+00
-5.83496094e-02	1.80903081e+00
-5.82275391e-02	1.85017945e+00
-5.81054688e-02	1.85030363e+00
-5.79833984e-02	1.86670463e+00
-5.78613281e-02	2.00406317e+00
-5.77392578e-02	1.85421415e+00
-5.76171875e-02	1.91346881e+00
-5.74951172e-02	1.98624776e+00
-5.73730469e-02	1.98359231e+00
-5.72509766e-02	2.04559838e+00
-5.71289062e-02	1.72085927e+00
-5.70068359e-02	1.88333406e+00
-5.68847656e-02	1.78763245e+00
-5.66406250e-02	1.67566265e+00
-5.65185547e-02	1.72228207e+00
-5.63964844e-02	1.89766994e+00
-5.62744141e-02	1.90533147e+00
-5.61523438e-02	1.82993280e+00
-5.60302734e-02	1.72170974e+00
-5.59082031e-02	1.79346550e+00
-5.56640625e-02	1.89476232e+00
-5.55419922e-02	1.88625496e+00
-5.54199219e-02	1.80373760e+00
-5.52978516e-02	1.78986375e+00
-5.51757812e-02	1.89058161e+00
-5.50537109e-02	1.85749601e+00
-5.49316406e-02	2.06559297e+00
-5.46875000e-02	1.79185808e+00
-5.45654297e-02	1.77910168e+00
-5.44433594e-02	1.94981343e+00
-5.43212891e-02	1.78670957e+00
-5.41992188e-02	1.95652337e+00
-5.40771484e-02	1.76741712e+00
-5.39550781e-02	1.77215555e+00
-5.38330078e-02	1.83635753e+00
-5.37109375e-02	1.81781120e+00
-5.35888672e-02	1.90406747e+00
-5.34667969e-02	1.65874036e+00
-5.33447266e-02	1.84855265e+00
-5.32226562e-02	1.83739376e+00
-5.31005859e-02	1.69032439e+00
-5.29785156e-02	1.73966155e+00
-5.27343750e-02	1.70108226e+00
-5.26123047e-02	1.89161098e+00
-5.24902344e-02	1.81154787e+00
-5.23681641e-02	1.81792766e+00
-5.22460938e-02	1.63666625e+00
-5.21240234e-02	1.64291922e+00
-5.20019531e-02	1.73215403e+00
-5.17578125e-02	1.73209615e+00
-5.16357422e-02	1.78803469e+00
-5.15136719e-02	1.60095712e+00
-5.13916016e-02	1.76208167e+00
-5.12695312e-02	1.72337602e+00
-5.11474609e-02	1.79238463e+00
-5.10253906e-02	1.59342697e+00
-5.07812500e-02	1.49284983e+00
-5.06591797e-02	1.67189929e+00
-5.05371094e-02	1.68742797e+00
-5.04150391e-02	1.83201163e+00
-5.02929688e-02	1.71079798e+00
-5.01708984e-02	1.91511774e+00
-5.00488281e-02	1.82732569e+00
-4.99267578e-02	1.83489745e+00
-4.98046875e-02	1.86003859e+00
-4.96826172e-02	1.62988708e+00
-4.95605469e-02	1.64961203e+00
-4.94384766e-02	1.56995245e+00
-4.93164062e-02	1.58673872e+00
-4.91943359e-02	1.48922367e+00
-4.90722656e-02	1.52203579e+00
-4.88281250e-02	1.80984153e+00
-4.87060547e-02	1.64848601e+00
-4.85839844e-02	1.64908223e+00
-4.84619141e-02	1.51882038e+00
-4.83398438e-02	1.59642818e+00
-4.82177734e-02	1.45861842e+00
-4.80957031e-02	1.71245173e+00
-4.78515625e-02	1.51059147e+00
-4.77294922e-02	1.56774357e+00
-4.76074219e-02	1.85213482e+00
-4.74853516e-02	1.62952448e+00
-4.73632812e-02	1.61376717e+00
-4.72412109e-02	1.60645671e+00
-4.71191406e-02	1.68121403e+00
-4.68750000e-02	1.74294516e+00
-4.67529297e-02	1.72790731e+00
-4.66308594e-02	1.63711852e+00
-4.65087891e-02	1.70716350e+00
-4.63867188e-02	1.79643826e+00
-4.62646484e-02	1.80345290e+00
-4.61425781e-02	1.93712167e+00
-4.60205078e-02	1.94147794e+00
-4.58984375e-02	1.71497000e+00
-4.57763672e-02	1.79446022e+00
-4.56542969e-02	1.83269769e+00
-4.55322266e-02	1.85847731e+00
-4.54101562e-02	1.79941838e+00
-4.52880859e-02	1.89969905e+00
-4.51660156e-02	2.16176767e+00
-4.49218750e-02	2.10642476e+00
-4.47998047e-02	2.08295131e+00
-4.46777344e-02	1.84210333e+00
-4.45556641e-02	1.86048380e+00
-4.44335938e-02	1.84589361e+00
-4.43115234e-02	1.83462092e+00
-4.41894531e-02	2.00654711e+00
-4.40673828e-02	1.72319423e+00
-4.39453125e-02	1.82175026e+00
-4.38232422e-02	1.80958649e+00
-4.37011719e-02	1.83127924e+00
-4.35791016e-02	1.68229725e+00
-4.34570312e-02	1.66702028e+00
-4.33349609e-02	1.71480924e+00
-4.32128906e-02	1.63122647e+00
-4.29687500e-02	1.89358512e+00
-4.28466797e-02	1.65677826e+00
-4.27246094e-02	1.74208298e+00
-4.26025391e-02	1.95370470e+00
-4.24804688e-02	1.95428122e+00
-4.23583984e-02	1.99167086e+00
-4.22363281e-02	1.83424209e+00
-4.21142578e-02	1.85572636e+00
-4.19921875e-02	1.98109250e+00
-4.18701172e-02	1.81634299e+00
-4.17480469e-02	1.86367650e+00
-4.16259766e-02	1.74849370e+00
-4.15039062e-02	1.78484366e+00
-4.13818359e-02	1.95588732e+00
-4.12597656e-02	1.90837776e+00
-4.10156250e-02	1.80799725e+00
-4.08935547e-02	1.78851388e+00
-4.07714844e-02	1.97149894e+00
-4.06494141e-02	1.97127930e+00
-4.05273438e-02	1.89883108e+00
-4.04052734e-02	1.80814322e+00
-4.02832031e-02	1.90442991e+00
-4.00390625e-02	2.07526291e+00
-3.99169922e-02	2.03181901e+00
-3.97949219e-02	2.04123906e+00
-3.96728516e-02	2.04143169e+00
-3.95507812e-02	1.78522987e+00
-3.94287109e-02	1.76837817e+00
-3.93066406e-02	1.76794951e+00
-3.90625000e-02	1.70084848e+00
-3.89404297e-02	1.70692377e+00
-3.88183594e-02	1.84313075e+00
-3.86962891e-02	1.76578271e+00
-3.85742188e-02	1.74733209e+00
-3.84521484e-02	1.52089388e+00
-3.83300781e-02	1.55631563e+00
-3.82080078e-02	1.42683854e+00
-3.80859375e-02	1.61990203e+00
-3.79638672e-02	1.66821416e+00
-3.78417969e-02	1.48006020e+00
-3.77197266e-02	1.48537148e+00
-3.75976562e-02	1.64432795e+00
-3.74755859e-02	1.71025426e+00
-3.73535156e-02	1.76370742e+00
-3.71093750e-02	1.59193920e+00
-3.69873047e-02	1.58039448e+00
-3.68652344e-02	1.41305850e+00
-3.67431641e-02	1.59332407e+00
-3.66210938e-02	1.47939274e+00
-3.64990234e-02	1.48128747e+00
-3.63769531e-02	1.57255279e+00
-3.61328125e-02	1.85464543e+00
-3.60107422e-02	1.73149676e+00
-3.58886719e-02	1.75942758e+00
-3.57666016e-02	1.76495089e+00
-3.56445312e-02	1.87669776e+00
-3.55224609e-02	1.87740411e+00
-3.54003906e-02	1.94643655e+00
-3.51562500e-02	2.00705885e+00
-3.50341797e-02	2.18202124e+00
-3.49121094e-02	2.10094140e+00
-3.47900391e-02	2.12897667e+00
-3.46679688e-02	1.91512864e+00
-3.45458984e-02	1.90059481e+00
-3.44238281e-02	1.89524166e+00
-3.43017578e-02	1.86551650e+00
-3.41796875e-02	1.94571510e+00
-3.40576172e-02	1.69122160e+00
-3.39355469e-02	1.74224225e+00
-3.38134766e-02	1.75271446e+00
-3.36914062e-02	1.82050802e+00
-3.35693359e-02	1.80081030e+00
-3.34472656e-02	1.86510227e+00
-3.32031250e-02	1.74630684e+00
-3.30810547e-02	1.73323865e+00
-3.29589844e-02	1.78114328e+00
-3.28369141e-02	1.89621019e+00
-3.27148438e-02	1.65230548e+00
-3.25927734e-02	1.93758233e+00
-3.24707031e-02	1.84958211e+00
-3.22265625e-02	1.66563723e+00
-3.21044922e-02	1.66219770e+00
-3.19824219e-02	1.78124586e+00
-3.18603516e-02	1.77702815e+00
-3.17382812e-02	1.58519669e+00
-3.16162109e-02	1.43445054e+00
-3.14941406e-02	1.39773819e+00
-3.12500000e-02	1.34335075e+00
-3.11279297e-02	1.40103795e+00
-3.10058594e-02	1.30145524e+00
-3.08837891e-02	1.22490277e+00
-3.07617188e-02	1.00560778e+00
-3.06396484e-02	1.00415352e+00
-3.05175781e-02	1.05655006e+00
-3.03955078e-02	1.05509407e+00
-3.02734375e-02	9.71958797e-01
-3.01513672e-02	1.11046730e+00
-3.00292969e-02	1.72339931e+00
-2.99072266e-02	3.00000000e+00
-2.97851562e-02	3.00000000e+00
-2.96630859e-02	3.00000000e+00
-2.95410156e-02	3.00000000e+00
-2.92968750e-02	3.00000000e+00
-2.91748047e-02	3.00000000e+00
5.29907227e-01	3.00000000e+00
5.30029297e-01	2.96513607e+00
5.30273438e-01	7.43368690e-01
5.30395508e-01	7.45859974e-01
5.30517578e-01	4.33511186e-01
5.30639648e-01	4.32928174e-01
5.30761719e-01	5.92533110e-01
5.30883789e-01	5.84583288e-01
5.31005859e-01	4.21499981e-01
5.31250000e-01	6.21612753e-01
5.31372070e-01	6.18777397e-01
5.31494141e-01	6.18677080e-01
5.31616211e-01	4.92492774e-01
5.31738281e-01	4.91908815e-01
5.31860352e-01	4.96708365e-01
5.31982422e-01	6.10630856e-01
5.32104492e-01	5.77040116e-01
5.32226562e-01	5.74068175e-01
5.32348633e-01	4.77043989e-01
5.32470703e-01	4.66980509e-01
5.32592773e-01	6.32036357e-01
5.32714844e-01	6.03981943e-01
5.32836914e-01	6.00901282e-01
5.32958984e-01	6.05913436e-01
5.33203125e-01	5.65969594e-01
5.33325195e-01	5.55209168e-01
5.33447266e-01	6.62626955e-01
5.33569336e-01	6.69614607e-01
5.33691406e-01	6.70072231e-01
5.33813477e-01	5.80565864e-01
5.33935547e-01	5.75209370e-01
5.34057617e-01	6.92927845e-01
5.34179688e-01	7.03261190e-01
5.34301758e-01	6.97676383e-01
5.34423828e-01	5.51504575e-01
5.34545898e-01	6.92183389e-01
5.34667969e-01	6.87448759e-01
5.34790039e-01	6.89643790e-01
5.34912109e-01	7.02491913e-01
5.35156250e-01	8.46996627e-01
5.35278320e-01	8.22806570e-01
5.35400391e-01	7.00887717e-01
5.35522461e-01	8.26197254e-01
5.35644531e-01	8.26459656e-01
5.35766602e-01	8.01244747e-01
5.35888672e-01	8.25541627e-01
5.36010742e-01	8.23655499e-01
5.36132812e-01	6.98341983e-01
5.36254883e-01	6.92381116e-01
5.36376953e-01	8.20763658e-01
5.36499023e-01	8.14648716e-01
5.36621094e-01	6.92165124e-01
5.36743164e-01	6.92100850e-01
5.36865234e-01	8.47539165e-01
5.37109375e-01	8.24446410e-01
5.37231445e-01	6.98875116e-01
5.37353516e-01	6.98358206e-01
5.37475586e-01	7.00059332e-01
5.37597656e-01	7.28891254e-01
5.37719727e-01	7.34001150e-01
5.37841797e-01	7.33863038e-01
5.38085938e-01	8.48984919e-01
5.38208008e-01	6.91769342e-01
5.38330078e-01	6.92524669e-01
5.38452148e-01	6.92010435e-01
5.38574219e-01	8.42041172e-01
5.38696289e-01	8.35121978e-01
5.38818359e-01	8.42103368e-01
5.39062500e-01	7.08707706e-01
5.39184570e-01	7.09153983e-01
5.39306641e-01	7.09684964e-01
5.39428711e-01	8.22658450e-01
5.39550781e-01	6.92432947e-01
5.39672852e-01	8.27002162e-01
5.39794922e-01	8.22322676e-01
5.39916992e-01	8.24220727e-01
5.40039062e-01	7.42403154e-01
5.40161133e-01	7.39615557e-01
5.40283203e-01	7.31332630e-01
5.40405273e-01	7.30278208e-01
5.40527344e-01	6.64160985e-01
5.40649414e-01	6.59290388e-01
5.40771484e-01	6.16510147e-01
5.41015625e-01	6.25390241e-01
5.41137695e-01	6.20672930e-01
5.41259766e-01	6.95449995e-01
5.41381836e-01	5.97821475e-01
5.41503906e-01	7.18018671e-01
5.41625977e-01	7.13153414e-01
5.41748047e-01	7.00997327e-01
5.41992188e-01	5.89064847e-01
5.42114258e-01	5.89757755e-01
5.42236328e-01	7.15386053e-01
5.42358398e-01	5.90989111e-01
5.42480469e-01	6.19342190e-01
5.42602539e-01	6.15527827e-01
5.42724609e-01	6.08854056e-01
5.42968750e-01	7.49089108e-01
5.43090820e-01	7.32756911e-01
5.43212891e-01	7.12090526e-01
5.43334961e-01	7.33419040e-01
5.43457031e-01	6.87982807e-01
5.43579102e-01	6.86603212e-01
5.43701172e-01	6.96788981e-01
5.43823242e-01	5.99784924e-01
5.43945312e-01	5.96194929e-01
5.44067383e-01	7.22408548e-01
5.44189453e-01	7.14159424e-01
5.44311523e-01	7.15356111e-01
5.44433594e-01	7.47062872e-01
5.44555664e-01	7.13823354e-01
5.44677734e-01	7.12500402e-01
5.44921875e-01	6.11885667e-01
5.45043945e-01	6.63958140e-01
5.45166016e-01	6.63768003e-01
5.45288086e-01	6.61659628e-01
5.45410156e-01	6.46231106e-01
5.45532227e-01	6.48320344e-01
5.45654297e-01	7.64278609e-01
5.45898438e-01	7.65549571e-01
5.46020508e-01	6.45257315e-01
5.46142578e-01	6.36462834e-01
5.46264648e-01	6.38596275e-01
5.46386719e-01	7.58925320e-01
5.46508789e-01	7.62152471e-01
5.46630859e-01	6.45967321e-01
5.46875000e-01	7.92274768e-01
5.46997070e-01	7.51337128e-01
5.47119141e-01	7.51465115e-01
5.47241211e-01	6.38392633e-01
5.47363281e-01	6.37700718e-01
5.47485352e-01	6.39841618e-01
5.47607422e-01	7.77103776e-01
5.47729492e-01	7.57691787e-01
5.47851562e-01	7.61696607e-01
5.47973633e-01	6.41538383e-01
5.48095703e-01	6.40783860e-01
5.48217773e-01	7.87665904e-01
5.48339844e-01	6.14683291e-01
5.48461914e-01	7.25614024e-01
5.48583984e-01	7.34139176e-01
5.48828125e-01	6.39965886e-01
5.48950195e-01	6.31513177e-01
5.49072266e-01	7.49640037e-01
5.49194336e-01	7.84306046e-01
5.49316406e-01	7.48614129e-01
5.49438477e-01	6.09785393e-01
5.49560547e-01	6.22532768e-01
5.49682617e-01	7.46184466e-01
5.49804688e-01	7.61856324e-01
5.49926758e-01	7.51740339e-01
5.50048828e-01	7.63783265e-01
5.50170898e-01	7.91750543e-01
5.50292969e-01	7.52710445e-01
5.50415039e-01	6.32740151e-01
5.50537109e-01	6.38705150e-01
5.50781250e-01	7.65614065e-01
5.50903320e-01	7.58313464e-01
5.51025391e-01	6.33235234e-01
5.51147461e-01	7.63203665e-01
5.51269531e-01	6.42196446e-01
5.51391602e-01	6.36328545e-01
5.51513672e-01	6.35131270e-01
5.51635742e-01	7.54851158e-01
5.51757812e-01	7.45479771e-01
5.51879883e-01	7.60961244e-01
5.52001953e-01	6.12258249e-01
5.52124023e-01	6.23926358e-01
5.52246094e-01	6.47995045e-01
5.52368164e-01	6.46341809e-01
5.52490234e-01	7.32423763e-01
5.52734375e-01	6.51310670e-01
5.52856445e-01	7.52575750e-01
5.52978516e-01	7.47485536e-01
5.53100586e-01	7.40665777e-01
5.53222656e-01	7.40290037e-01
5.53344727e-01	7.57733399e-01
5.53466797e-01	7.57823665e-01
5.53710938e-01	6.21751515e-01
5.53833008e-01	7.47119131e-01
5.53955078e-01	7.49203604e-01
5.54077148e-01	7.48996723e-01
5.54199219e-01	7.50366513e-01
5.54321289e-01	7.50848869e-01
5.54443359e-01	6.27612990e-01
5.54687500e-01	7.71296065e-01
5.54809570e-01	7.54902667e-01
5.54931641e-01	7.53859260e-01
5.55053711e-01	6.99424777e-01
5.55175781e-01	6.98947527e-01
5.55297852e-01	7.02700771e-01
5.55419922e-01	5.96239233e-01
5.55541992e-01	5.95652096e-01
5.55664062e-01	6.74199472e-01
5.55786133e-01	6.33412672e-01
5.55908203e-01	6.32403747e-01
5.56030273e-01	6.31226222e-01
5.56152344e-01	6.10231029e-01
5.56274414e-01	7.27429893e-01
5.56396484e-01	7.17734838e-01
5.56640625e-01	6.01391375e-01
5.56762695e-01	5.90568741e-01
5.56884766e-01	6.54608317e-01
5.57006836e-01	6.62744436e-01
5.57128906e-01	6.26383947e-01
5.57250977e-01	6.27895824e-01
5.57373047e-01	6.30226336e-01
5.57617188e-01	6.29990061e-01
5.57739258e-01	6.19660016e-01
5.57861328e-01	7.21940862e-01
5.57983398e-01	7.30558368e-01
5.58105469e-01	7.21465534e-01
5.58227539e-01	5.85237374e-01
5.58349609e-01	6.11617109e-01
5.58593750e-01	7.46792355e-01
5.58715820e-01	7.17261934e-01
5.58837891e-01	6.08070108e-01
5.58959961e-01	7.19806639e-01
5.59082031e-01	7.24575499e-01
5.59204102e-01	6.02589841e-01
5.59326172e-01	6.05331281e-01
5.59448242e-01	7.40273229e-01
5.59570312e-01	7.28463998e-01
5.59692383e-01	7.26389377e-01
5.59814453e-01	6.00339837e-01
5.59936523e-01	6.02552029e-01
5.60058594e-01	8.43679805e-01
5.60180664e-01	8.36005392e-01
5.60302734e-01	8.52438315e-01
5.60546875e-01	7.20261021e-01
5.60668945e-01	8.64916551e-01
5.60791016e-01	8.28629042e-01
5.60913086e-01	7.17986683e-01
5.61035156e-01	7.17472288e-01
5.61157227e-01	7.16988502e-01
5.61279297e-01	7.75189722e-01
5.61523438e-01	7.33166563e-01
5.61645508e-01	7.31651840e-01
5.61767578e-01	7.25148369e-01
5.61889648e-01	7.04594048e-01
5.62011719e-01	7.02070010e-01
5.62133789e-01	6.90856594e-01
5.62255859e-01	8.20220617e-01
5.62500000e-01	7.93174985e-01
5.62622070e-01	7.09433425e-01
5.62744141e-01	6.96318794e-01
5.62866211e-01	8.19726006e-01
5.62988281e-01	8.20741454e-01
5.63110352e-01	7.96019679e-01
5.63232422e-01	8.17619907e-01
5.63354492e-01	8.14869641e-01
5.63476562e-01	6.90527756e-01
5.63598633e-01	6.77133610e-01
5.63720703e-01	8.18588197e-01
5.63842773e-01	8.08558226e-01
5.63964844e-01	8.14775484e-01
5.64086914e-01	8.12872292e-01
5.64208984e-01	8.30793290e-01
5.64453125e-01	8.01373480e-01
5.64575195e-01	8.33029424e-01
5.64697266e-01	8.05477159e-01
5.64819336e-01	6.89440810e-01
5.64941406e-01	6.89922020e-01
5.65063477e-01	7.09437085e-01
5.65185547e-01	7.36358246e-01
5.65307617e-01	5.90173444e-01
5.65429688e-01	5.93118873e-01
5.65551758e-01	7.47685084e-01
5.65673828e-01	7.07963253e-01
5.65795898e-01	7.02799986e-01
5.65917969e-01	5.96632050e-01
5.66040039e-01	6.03658170e-01
5.66162109e-01	7.12141105e-01
5.66406250e-01	6.99531283e-01
5.66528320e-01	5.75518743e-01
5.66650391e-01	5.76050637e-01
5.66772461e-01	6.99425611e-01
5.66894531e-01	5.73159544e-01
5.67016602e-01	5.75587590e-01
5.67138672e-01	6.81773180e-01
5.67260742e-01	6.78632651e-01
5.67382812e-01	6.77774119e-01
5.67504883e-01	4.92869388e-01
5.67626953e-01	4.82568710e-01
5.67749023e-01	6.04198567e-01
5.67871094e-01	6.02335540e-01
5.67993164e-01	5.94119867e-01
5.68115234e-01	6.07261136e-01
5.68359375e-01	5.07717747e-01
5.68481445e-01	6.41172811e-01
5.68603516e-01	6.36907609e-01
5.68725586e-01	4.16035809e-01
5.68847656e-01	4.13236729e-01
5.68969727e-01	4.16712549e-01
5.69091797e-01	5.96808883e-01
5.69335938e-01	5.95197075e-01
5.69458008e-01	4.11626950e-01
5.69580078e-01	4.41179846e-01
5.69702148e-01	7.43987325e-01
5.69824219e-01	7.45235946e-01
5.69946289e-01	7.47636719e-01
5.70068359e-01	3.00000000e+00
5.70312500e-01	3.00000000e+00
5.70434570e-01	3.00000000e+00
5.70556641e-01	3.00000000e+00
5.70678711e-01	3.00000000e+00
5.70800781e-01	3.00000000e+00
9.99755859e-01	3.00000000e+00


==> figure/1d_tau_native.txt <==
-1.00000000e+00	-1.00482067e-02
-9.98333333e-01	-1.14205679e-02
-9.96666667e-01	-3.24771202e-03
-9.95000000e-01	-3.25776827e-03
-9.93333333e-01	-3.25776827e-03
-9.91666667e-01	-3.24771202e-03
-9.90000000e-01	-3.24771202e-03
-9.88333333e-01	-3.24771202e-03
-9.86666667e-01	-3.25776827e-03
-9.85000000e-01	-3.25776827e-03
-9.83333333e-01	-3.25776827e-03
-9.81666667e-01	-3.24771202e-03
-9.80000000e-01	-3.24771202e-03
-9.78333333e-01	-3.24771202e-03
-9.76666667e-01	-3.25776827e-03
-9.75000000e-01	-3.25776827e-03
-9.73333333e-01	-3.24771202e-03
-9.71666667e-01	-3.24771202e-03
-9.70000000e-01	-3.24771202e-03
-9.68333333e-01	-3.25776827e-03
-9.66666667e-01	-3.25776827e-03
-9.65000000e-01	-3.25776827e-03
-9.63333333e-01	-3.24771202e-03
-9.61666667e-01	-3.24771202e-03
-9.60000000e-01	-3.24771202e-03
-9.58333333e-01	-3.25776827e-03
-9.56666667e-01	-3.25776827e-03
-9.55000000e-01	-3.25776827e-03
-9.53333333e-01	-3.24771202e-03
-9.51666667e-01	-3.24771202e-03
-9.50000000e-01	-3.24771202e-03
-9.48333333e-01	-3.25776827e-03
-9.46666667e-01	-3.25776827e-03
-9.45000000e-01	-3.25776827e-03
-9.43333333e-01	-3.24771202e-03
-9.41666667e-01	-3.24771202e-03
-9.40000000e-01	-3.24771202e-03
-9.38333333e-01	-3.25776827e-03
-9.36666667e-01	-3.25776827e-03
-9.35000000e-01	-3.24771202e-03
-9.33333333e-01	-3.24771202e-03
-9.31666667e-01	-3.24771202e-03
-9.30000000e-01	-3.24771202e-03
-9.28333333e-01	-3.25776827e-03
-9.26666667e-01	-3.25776827e-03
-9.25000000e-01	-3.24771202e-03
-9.23333333e-01	-3.24771202e-03
-9.21666667e-01	-3.24771202e-03
-9.20000000e-01	-3.25776827e-03
-9.18333333e-01	-3.25776827e-03
-9.16666667e-01	-3.25776827e-03
-9.15000000e-01	-3.24771202e-03
-9.13333333e-01	-3.24771202e-03
-9.11666667e-01	-3.24771202e-03
-9.10000000e-01	-3.25776827e-03
-9.08333333e-01	-3.25776827e-03
-9.06666667e-01	-3.25776827e-03
-9.05000000e-01	-3.24771202e-03
-9.03333333e-01	-3.24771202e-03
-9.01666667e-01	-3.24771202e-03
-9.00000000e-01	-3.25776827e-03
-8.98333333e-01	-3.25776827e-03
-8.96666667e-01	-3.25776827e-03
-8.95000000e-01	-3.24771202e-03
-8.93333333e-01	-3.24771202e-03
-8.91666667e-01	-3.24771202e-03
-8.90000000e-01	-3.25776827e-03
-8.88333333e-01	-3.25776827e-03
-8.86666667e-01	-3.24771202e-03
-8.85000000e-01	-3.24771202e-03
-8.83333333e-01	-3.24771202e-03
-8.81666667e-01	-3.24771202e-03
-8.80000000e-01	-3.25776827e-03
-8.78333333e-01	-3.25776827e-03
-8.76666667e-01	-3.24771202e-03
-8.75000000e-01	-3.24771202e-03
-8.73333333e-01	-3.24771202e-03
-8.71666667e-01	-3.24771202e-03
-8.70000000e-01	-3.25776827e-03
-8.68333333e-01	-3.25776827e-03
-8.66666667e-01	-3.24771202e-03
-8.65000000e-01	-3.24771202e-03
-8.63333333e-01	-3.24771202e-03
-8.61666667e-01	-3.25776827e-03
-8.60000000e-01	-3.25776827e-03
-8.58333333e-01	-3.24771202e-03
-8.56666667e-01	-3.24771202e-03
-8.55000000e-01	-3.24771202e-03
-8.53333333e-01	-3.24771202e-03
-8.51666667e-01	-3.25776827e-03
-8.50000000e-01	-3.25776827e-03
-8.48333333e-01	-3.24771202e-03
-8.46666667e-01	-3.24771202e-03
-8.45000000e-01	-3.24771202e-03
-8.43333333e-01	-3.24771202e-03
-8.41666667e-01	-3.25776827e-03
-8.40000000e-01	-3.25776827e-03
-8.38333333e-01	-3.24771202e-03
-8.36666667e-01	-3.24771202e-03
-8.35000000e-01	-3.24771202e-03
-8.33333333e-01	-3.24771202e-03
-8.31666667e-01	-3.25776827e-03
-8.30000000e-01	-3.25776827e-03
-8.28333333e-01	-3.24771202e-03
-8.26666667e-01	-3.24771202e-03
-8.25000000e-01	-3.24771202e-03
-8.23333333e-01	-3.25776827e-03
-8.21666667e-01	-3.25776827e-03
-8.20000000e-01	-3.25776827e-03
-8.18333333e-01	-3.24771202e-03
-8.16666667e-01	-3.24771202e-03
-8.15000000e-01	-3.24771202e-03
-8.13333333e-01	-3.25776827e-03
-8.11666667e-01	-3.25776827e-03
-8.10000000e-01	-3.24771202e-03
-8.08333333e-01	-3.24771202e-03
-8.06666667e-01	-3.24771202e-03
-8.05000000e-01	-3.24771202e-03
-8.03333333e-01	-3.25776827e-03
-8.01666667e-01	-3.25776827e-03
-8.00000000e-01	-3.24771202e-03
-7.98333333e-01	-3.24771202e-03
-7.96666667e-01	-3.24771202e-03
-7.95000000e-01	-3.24771202e-03
-7.93333333e-01	-3.25776827e-03
-7.91666667e-01	-3.25776827e-03
-7.90000000e-01	-3.24771202e-03
-7.88333333e-01	-3.24771202e-03
-7.86666667e-01	-3.24771202e-03
-7.85000000e-01	-3.24771202e-03
-7.83333333e-01	-3.25776827e-03
-7.81666667e-01	-3.25776827e-03
-7.80000000e-01	-3.24771202e-03
-7.78333333e-01	-3.24771202e-03
-7.76666667e-01	-3.24771202e-03
-7.75000000e-01	-3.25776827e-03
-7.73333333e-01	-3.25776827e-03
-7.71666667e-01	-3.25776827e-03
-7.70000000e-01	-3.24771202e-03
-7.68333333e-01	-3.24771202e-03
-7.66666667e-01	-3.24771202e-03
-7.65000000e-01	-3.25776827e-03
-7.63333333e-01	-3.25776827e-03
-7.61666667e-01	-3.24771202e-03
-7.60000000e-01	-3.24771202e-03
-7.58333333e-01	-3.24771202e-03
-7.56666667e-01	-3.24771202e-03
-7.55000000e-01	-3.25776827e-03
-7.53333333e-01	-3.25776827e-03
-7.51666667e-01	-3.24771202e-03
-7.50000000e-01	-3.24771202e-03
-7.48333333e-01	-3.24771202e-03
-7.46666667e-01	-3.24771202e-03
-7.45000000e-01	-3.25776827e-03
-7.43333333e-01	-3.25776827e-03
-7.41666667e-01	-3.24771202e-03
-7.40000000e-01	-3.24771202e-03
-7.38333333e-01	-3.24771202e-03
-7.36666667e-01	-3.24771202e-03
-7.35000000e-01	-3.25776827e-03
-7.33333333e-01	-3.24771202e-03
-7.31666667e-01	-3.24771202e-03
-7.30000000e-01	-3.24771202e-03
-7.28333333e-01	-3.24771202e-03
-7.26666667e-01	-3.24771202e-03
-7.25000000e-01	-3.25776827e-03
-7.23333333e-01	-3.24771202e-03
-7.21666667e-01	-3.24771202e-03
-7.20000000e-01	-3.24771202e-03
-7.18333333e-01	-3.24771202e-03
-7.16666667e-01	-3.25776827e-03
-7.15000000e-01	-3.25776827e-03
-7.13333333e-01	-3.24771202e-03
-7.11666667e-01	-3.24771202e-03
-7.10000000e-01	-3.24771202e-03
-7.08333333e-01	-3.24771202e-03
-7.06666667e-01	-3.25776827e-03
-7.05000000e-01	-3.25776827e-03
-7.03333333e-01	-3.24771202e-03
-7.01666667e-01	-3.24771202e-03
-7.00000000e-01	-3.24771202e-03
-6.98333333e-01	-3.24771202e-03
-6.96666667e-01	-3.25776827e-03
-6.95000000e-01	-3.24771202e-03
-6.93333333e-01	-3.24771202e-03
-6.91666667e-01	-3.24771202e-03
-6.90000000e-01	-3.24771202e-03
-6.88333333e-01	-3.24771202e-03
-6.86666667e-01	-3.25776827e-03
-6.85000000e-01	-3.24771202e-03
-6.83333333e-01	-3.24771202e-03
-6.81666667e-01	-3.24771202e-03
-6.80000000e-01	-3.24771202e-03
-6.78333333e-01	-3.24771202e-03
-6.76666667e-01	-3.25776827e-03
-6.75000000e-01	-3.24771202e-03
-6.73333333e-01	-3.24771202e-03
-6.71666667e-01	-3.24771202e-03
-6.70000000e-01	-3.24771202e-03
-6.68333333e-01	-3.25776827e-03
-6.66666667e-01	-3.25776827e-03
-6.65000000e-01	-3.24771202e-03
-6.63333333e-01	-3.24771202e-03
-6.61666667e-01	-3.24771202e-03
-6.60000000e-01	-3.24771202e-03
-6.58333333e-01	-3.25776827e-03
-6.56666667e-01	-3.25776827e-03
-6.55000000e-01	-3.24771202e-03
-6.53333333e-01	-3.24771202e-03
-6.51666667e-01	-3.24771202e-03
-6.50000000e-01	-3.24771202e-03
-6.48333333e-01	-3.25776827e-03
-6.46666667e-01	-3.24771202e-03
-6.45000000e-01	-3.24771202e-03
-6.43333333e-01	-3.24771202e-03
-6.41666667e-01	-3.24771202e-03
-6.40000000e-01	-3.24771202e-03
-6.38333333e-01	-3.25776827e-03
-6.36666667e-01	-3.24771202e-03
-6.35000000e-01	-3.24771202e-03
-6.33333333e-01	-3.24771202e-03
-6.31666667e-01	-3.24771202e-03
-6.30000000e-01	-3.24771202e-03
-6.28333333e-01	-3.25776827e-03
-6.26666667e-01	-3.24771202e-03
-6.25000000e-01	-3.24771202e-03
-6.23333333e-01	-3.24771202e-03
-6.21666667e-01	-3.24771202e-03
-6.20000000e-01	-3.25776827e-03
-6.18333333e-01	-3.25776827e-03
-6.16666667e-01	-3.24771202e-03
-6.15000000e-01	-3.24771202e-03
-6.13333333e-01	-3.24771202e-03
-6.11666667e-01	-3.24771202e-03
-6.10000000e-01	-3.25776827e-03
-6.08333333e-01	-3.25776827e-03
-6.06666667e-01	-3.24771202e-03
-6.05000000e-01	-3.24771202e-03
-6.03333333e-01	-3.24771202e-03
-6.01666667e-01	-3.24771202e-03
-6.00000000e-01	-3.25776827e-03
-5.98333333e-01	-3.24771202e-03
-5.96666667e-01	-3.24771202e-03
-5.95000000e-01	-3.24771202e-03
-5.93333333e-01	-3.24771202e-03
-5.91666667e-01	-3.24771202e-03
-5.90000000e-01	-3.25776827e-03
-5.88333333e-01	-3.24771202e-03
-5.86666667e-01	-3.24771202e-03
-5.85000000e-01	-3.24771202e-03
-5.83333333e-01	-3.24771202e-03
-5.81666667e-01	-3.25776827e-03
-5.80000000e-01	-3.25776827e-03
-5.78333333e-01	-3.24771202e-03
-5.76666667e-01	-3.24771202e-03
-5.75000000e-01	-3.24771202e-03
-5.73333333e-01	-3.24771202e-03
-5.71666667e-01	-3.25776827e-03
-5.70000000e-01	-3.25776827e-03
-5.68333333e-01	-3.24771202e-03
-5.66666667e-01	-3.24771202e-03
-5.65000000e-01	-3.24771202e-03
-5.63333333e-01	-3.24771202e-03
-5.61666667e-01	-3.25776827e-03
-5.60000000e-01	-3.24771202e-03
-5.58333333e-01	-3.24771202e-03
-5.56666667e-01	-3.24771202e-03
-5.55000000e-01	-3.24771202e-03
-5.53333333e-01	-3.24771202e-03
-5.51666667e-01	-3.25776827e-03
-5.50000000e-01	-3.24771202e-03
-5.48333333e-01	-3.24771202e-03
-5.46666667e-01	-3.24771202e-03
-5.45000000e-01	-3.24771202e-03
-5.43333333e-01	-3.24771202e-03
-5.41666667e-01	-3.25776827e-03
-5.40000000e-01	-3.24771202e-03
-5.38333333e-01	-3.24771202e-03
-5.36666667e-01	-3.24771202e-03
-5.35000000e-01	-3.24771202e-03
-5.33333333e-01	-3.25776827e-03
-5.31666667e-01	-3.25776827e-03
-5.30000000e-01	-3.24771202e-03
-5.28333333e-01	-3.24771202e-03
-5.26666667e-01	-3.24771202e-03
-5.25000000e-01	-3.24771202e-03
-5.23333333e-01	-3.25776827e-03
-5.21666667e-01	-3.25776827e-03
-5.20000000e-01	-3.24771202e-03
-5.18333333e-01	-3.24771202e-03
-5.16666667e-01	-3.24771202e-03
-5.15000000e-01	-3.24771202e-03
-5.13333333e-01	-3.25776827e-03
-5.11666667e-01	-3.24771202e-03
-5.10000000e-01	-3.24771202e-03
-5.08333333e-01	-3.24771202e-03
-5.06666667e-01	-3.24771202e-03
-5.05000000e-01	-3.24771202e-03
-5.03333333e-01	-3.25776827e-03
-5.01666667e-01	-3.25028634e-03
-5.00000000e-01	-3.25186199e-03
-4.98333333e-01	-3.24578335e-03
-4.96666667e-01	-3.24355606e-03
-4.95000000e-01	-3.24355606e-03
-4.93333333e-01	-3.24355606e-03
-4.91666667e-01	-3.24355606e-03
-4.90000000e-01	-3.24355606e-03
-4.88333333e-01	-3.24355606e-03
-4.86666667e-01	-3.24355606e-03
-4.85000000e-01	-3.24355606e-03
-4.83333333e-01	-3.24355606e-03
-4.81666667e-01	-3.24355606e-03
-4.80000000e-01	-3.24355606e-03
-4.78333333e-01	-3.24355606e-03
-4.76666667e-01	-3.24355606e-03
-4.75000000e-01	-3.24355606e-03
-4.73333333e-01	-3.24355606e-03
-4.71666667e-01	-3.24355606e-03
-4.70000000e-01	-3.24355606e-03
-4.68333333e-01	-3.24355606e-03
-4.66666667e-01	-3.24355606e-03
-4.65000000e-01	-3.24355606e-03
-4.63333333e-01	-3.24355606e-03
-4.61666667e-01	-3.24355606e-03
-4.60000000e-01	-3.24355606e-03
-4.58333333e-01	-3.24355606e-03
-4.56666667e-01	-3.24355606e-03
-4.55000000e-01	-3.24355606e-03
-4.53333333e-01	-3.24355606e-03
-4.51666667e-01	-3.24355606e-03
-4.50000000e-01	-3.24355606e-03
-4.48333333e-01	-3.24355606e-03
-4.46666667e-01	-3.24355606e-03
-4.45000000e-01	-3.24355606e-03
-4.43333333e-01	-3.24355606e-03
-4.41666667e-01	-3.24355606e-03
-4.40000000e-01	-3.24355606e-03
-4.38333333e-01	-3.24355606e-03
-4.36666667e-01	-3.24355606e-03
-4.35000000e-01	-3.24355606e-03
-4.33333333e-01	-3.24355606e-03
-4.31666667e-01	-3.24355606e-03
-4.30000000e-01	-3.24355606e-03
-4.28333333e-01	-3.24355606e-03
-4.26666667e-01	-3.24355606e-03
-4.25000000e-01	-3.24355606e-03
-4.23333333e-01	-3.24355606e-03
-4.21666667e-01	-3.24355606e-03
-4.20000000e-01	-3.24355606e-03
-4.18333333e-01	-3.24355606e-03
-4.16666667e-01	-3.24355606e-03
-4.15000000e-01	-3.24355606e-03
-4.13333333e-01	-3.24355606e-03
-4.11666667e-01	-3.24355606e-03
-4.10000000e-01	-3.24355606e-03
-4.08333333e-01	-3.24355606e-03
-4.06666667e-01	-3.24355606e-03
-4.05000000e-01	-3.24355606e-03
-4.03333333e-01	-2.26182126e+00
-4.01666667e-01	-2.36494907e+00
-4.00000000e-01	0.00000000e+00
-3.98333333e-01	-2.35723648e+00
-3.96666667e-01	-3.24432709e-03
-3.95000000e-01	-3.24432613e-03
-3.93333333e-01	-3.24432519e-03
-3.91666667e-01	-3.24432432e-03
-3.90000000e-01	-3.24432341e-03
-3.88333333e-01	-3.24432248e-03
-3.86666667e-01	-3.24432161e-03
-3.85000000e-01	-3.24432071e-03
-3.83333333e-01	-3.24431979e-03
-3.81666667e-01	-3.24431889e-03
-3.80000000e-01	-3.24431802e-03
-3.78333333e-01	-3.24431710e-03
-3.76666667e-01	-3.24431621e-03
-3.75000000e-01	-3.24431534e-03
-3.73333333e-01	-3.24431444e-03
-3.71666667e-01	-3.24431351e-03
-3.70000000e-01	-3.24431270e-03
-3.68333333e-01	-3.24431175e-03
-3.66666667e-01	-3.24431090e-03
-3.65000000e-01	-3.24430999e-03
-3.63333333e-01	-3.24430913e-03
-3.61666667e-01	-3.24430820e-03
-3.60000000e-01	-3.24430740e-03
-3.58333333e-01	-3.24430644e-03
-3.56666667e-01	-3.24430565e-03
-3.55000000e-01	-3.24430474e-03
-3.53333333e-01	-3.24430389e-03
-3.51666667e-01	-9.73589198e-01
-3.50000000e-01	0.00000000e+00
-3.48333333e-01	-9.69837420e-01
-3.46666667e-01	-3.24455182e-03
-3.45000000e-01	-3.24455277e-03
-3.43333333e-01	-3.24455381e-03
-3.41666667e-01	-3.24455484e-03
-3.40000000e-01	-3.24455586e-03
-3.38333333e-01	-3.24455688e-03
-3.36666667e-01	-3.24455789e-03
-3.35000000e-01	-3.24455884e-03
-3.33333333e-01	-3.24455990e-03
-3.31666667e-01	-3.24456088e-03
-3.30000000e-01	-3.24456190e-03
-3.28333333e-01	-3.24456290e-03
-3.26666667e-01	-3.24456395e-03
-3.25000000e-01	-3.24456496e-03
-3.23333333e-01	-3.24456598e-03
-3.21666667e-01	-3.24456705e-03
-3.20000000e-01	-3.24456802e-03
-3.18333333e-01	-3.24456916e-03
-3.16666667e-01	-3.24457019e-03
-3.15000000e-01	-3.24457119e-03
-3.13333333e-01	-3.24457221e-03
-3.11666667e-01	-3.24457319e-03
-3.10000000e-01	-3.24457429e-03
-3.08333333e-01	-3.24457532e-03
-3.06666667e-01	-3.24457637e-03
-3.05000000e-01	-3.24457744e-03
-3.03333333e-01	-3.24457846e-03
-3.01666667e-01	-3.24457954e-03
-3.00000000e-01	-3.24458056e-03
-2.98333333e-01	-3.24458159e-03
-2.96666667e-01	-3.24458269e-03
-2.95000000e-01	-3.24458372e-03
-2.93333333e-01	-3.24458479e-03
-2.91666667e-01	-3.24458581e-03
-2.90000000e-01	-3.24458687e-03
-2.88333333e-01	-3.24458798e-03
-2.86666667e-01	-3.24458907e-03
-2.85000000e-01	-3.24459013e-03
-2.83333333e-01	-3.24459113e-03
-2.81666667e-01	-3.24459220e-03
-2.80000000e-01	-3.24459326e-03
-2.78333333e-01	-3.24459438e-03
-2.76666667e-01	-3.24459544e-03
-2.75000000e-01	-3.24459653e-03
-2.73333333e-01	-3.24459759e-03
-2.71666667e-01	-3.24459873e-03
-2.70000000e-01	-3.24459976e-03
-2.68333333e-01	-3.24460087e-03
-2.66666667e-01	-3.24460187e-03
-2.65000000e-01	-3.24460307e-03
-2.63333333e-01	-3.24460411e-03
-2.61666667e-01	-3.24460518e-03
-2.60000000e-01	-3.24460635e-03
-2.58333333e-01	-3.24460738e-03
-2.56666667e-01	-3.24460842e-03
-2.55000000e-01	-3.24460960e-03
-2.53333333e-01	-3.24461066e-03
-2.51666667e-01	-9.57760794e-01
-2.50000000e-01	-1.14351813e+00
-2.48333333e-01	0.00000000e+00
-2.46666667e-01	-3.34441970e-03
-2.45000000e-01	-3.34441683e-03
-2.43333333e-01	-3.34441441e-03
-2.41666667e-01	-3.34441157e-03
-2.40000000e-01	-3.34440861e-03
-2.38333333e-01	-3.34440599e-03
-2.36666667e-01	-3.34440232e-03
-2.35000000e-01	-3.34440018e-03
-2.33333333e-01	-3.34439578e-03
-2.31666667e-01	-3.34439275e-03
-2.30000000e-01	-3.34439079e-03
-2.28333333e-01	-3.34438875e-03
-2.26666667e-01	-3.34438411e-03
-2.25000000e-01	-3.34438141e-03
-2.23333333e-01	-3.34437908e-03
-2.21666667e-01	-3.34437552e-03
-2.20000000e-01	-3.34437259e-03
-2.18333333e-01	-3.34436914e-03
-2.16666667e-01	-3.34436591e-03
-2.15000000e-01	-3.34436395e-03
-2.13333333e-01	-3.34436110e-03
-2.11666667e-01	-3.34435702e-03
-2.10000000e-01	-3.34435552e-03
-2.08333333e-01	-3.34435310e-03
-2.06666667e-01	-3.34434935e-03
-2.05000000e-01	-3.34434480e-03
-2.03333333e-01	-3.34434356e-03
-2.01666667e-01	-3.34434059e-03
-2.00000000e-01	-3.34433798e-03
-1.98333333e-01	-3.34433414e-03
-1.96666667e-01	-3.34433170e-03
-1.95000000e-01	-3.34432903e-03
-1.93333333e-01	-3.34432581e-03
-1.91666667e-01	-3.34432254e-03
-1.90000000e-01	-3.34432049e-03
-1.88333333e-01	-3.34431649e-03
-1.86666667e-01	-3.34431526e-03
-1.85000000e-01	-3.34431103e-03
-1.83333333e-01	-3.34430736e-03
-1.81666667e-01	-3.34430463e-03
-1.80000000e-01	-3.34430310e-03
-1.78333333e-01	-3.34430108e-03
-1.76666667e-01	-3.34429768e-03
-1.75000000e-01	-3.34429399e-03
-1.73333333e-01	-3.34429046e-03
-1.71666667e-01	-3.34428792e-03
-1.70000000e-01	-3.34428557e-03
-1.68333333e-01	-3.34428351e-03
-1.66666667e-01	-3.34428116e-03
-1.65000000e-01	-3.34427624e-03
-1.63333333e-01	-3.34427466e-03
-1.61666667e-01	-3.34427168e-03
-1.60000000e-01	-3.34426810e-03
-1.58333333e-01	-3.34426586e-03
-1.56666667e-01	-3.34426264e-03
-1.55000000e-01	-3.34426085e-03
-1.53333333e-01	-3.34425656e-03
-1.51666667e-01	0.00000000e+00
-1.50000000e-01	-1.17774091e+00
-1.48333333e-01	-9.71483775e-01
-1.46666667e-01	-3.33732295e-03
-1.45000000e-01	-3.33732105e-03
-1.43333333e-01	-3.33732004e-03
-1.41666667e-01	-3.33731990e-03
-1.40000000e-01	-3.33731790e-03
-1.38333333e-01	-3.33731691e-03
-1.36666667e-01	-3.33731541e-03
-1.35000000e-01	-3.33731535e-03
-1.33333333e-01	-3.33731460e-03
-1.31666667e-01	-3.33731373e-03
-1.30000000e-01	-3.33731216e-03
-1.28333333e-01	-3.33731085e-03
-1.26666667e-01	-3.24912973e-03
-1.25000000e-01	-3.33173593e-03
-1.23333333e-01	-3.24331232e-03
-1.21666667e-01	-3.27818623e-03
-1.20000000e-01	-3.27818669e-03
-1.18333333e-01	-3.27818730e-03
-1.16666667e-01	-3.27818767e-03
-1.15000000e-01	-3.27818859e-03
-1.13333333e-01	-3.27818941e-03
-1.11666667e-01	-3.27819028e-03
-1.10000000e-01	-3.27819054e-03
-1.08333333e-01	-3.27819111e-03
-1.06666667e-01	-3.27819215e-03
-1.05000000e-01	-3.27819291e-03
-1.03333333e-01	-3.27819338e-03
-1.01666667e-01	-3.27819437e-03
-1.00000000e-01	-3.27819468e-03
-9.83333333e-02	-3.27819611e-03
-9.66666667e-02	-3.27819652e-03
-9.50000000e-02	-3.27819713e-03
-9.33333333e-02	-3.27819793e-03
-9.16666667e-02	-3.27819831e-03
-9.00000000e-02	-3.27819926e-03
-8.83333333e-02	-3.27819994e-03
-8.66666667e-02	-3.27820060e-03
-8.50000000e-02	-3.27820123e-03
-8.33333333e-02	-3.27820214e-03
-8.16666667e-02	-3.27820303e-03
-8.00000000e-02	-3.27820337e-03
-7.83333333e-02	-3.27820359e-03
-7.66666667e-02	-3.27820468e-03
-7.50000000e-02	-3.27820624e-03
-7.33333333e-02	-3.27820597e-03
-7.16666667e-02	-3.27820733e-03
-7.00000000e-02	-3.27820796e-03
-6.83333333e-02	-3.27820879e-03
-6.66666667e-02	-3.27820932e-03
-6.50000000e-02	-3.25216015e-03
-6.33333333e-02	-3.23919214e-03
-6.16666667e-02	-3.24421321e-03
-6.00000000e-02	-3.25349999e-03
-5.83333333e-02	-3.20767445e-03
-5.66666667e-02	-3.20767541e-03
-5.50000000e-02	-3.20767550e-03
-5.33333333e-02	-3.20767797e-03
-5.16666667e-02	-1.63760055e+00
-5.00000000e-02	-1.55642682e+00
-4.83333333e-02	-1.50245294e+00
-4.66666667e-02	-3.92990054e-03
-4.50000000e-02	-4.21906471e-03
-4.33333333e-02	-4.51184902e-03
-4.16666667e-02	-4.80472694e-03
-4.00000000e-02	-5.09358172e-03
-3.83333333e-02	-5.37373238e-03
-3.66666667e-02	-5.63998951e-03
-3.50000000e-02	-5.88677651e-03
-3.33333333e-02	-6.17275893e-03
-3.16666667e-02	-6.36908595e-03
-3.00000000e-02	-6.59235645e-03
-2.83333333e-02	-6.64732903e-03
-2.66666667e-02	-6.72018883e-03
-2.50000000e-02	-6.74405724e-03
-2.33333333e-02	-6.71977417e-03
-2.16666667e-02	-6.64813761e-03
-2.00000000e-02	-6.53146585e-03
-1.83333333e-02	-6.37341093e-03
-1.66666667e-02	-6.17868098e-03
-1.50000000e-02	-5.95270847e-03
-1.33333333e-02	-5.70130767e-03
-1.16666667e-02	-5.43035840e-03
-1.00000000e-02	-5.14554103e-03
-8.33333333e-03	-4.85213955e-03
-6.66666667e-03	-4.55491400e-03
-5.00000000e-03	-4.25803648e-03
-3.33333333e-03	-3.96508043e-03
-1.66666667e-03	-3.67904866e-03
0.00000000e+00	-3.40242738e-03
1.66666667e-03	-3.13725394e-03
3.33333333e-03	-2.88519016e-03
5.00000000e-03	-2.64759227e-03
6.66666667e-03	-2.42557602e-03
8.33333333e-03	-2.22007097e-03
1.00000000e-02	-2.03186516e-03
1.16666667e-02	-1.86163863e-03
1.33333333e-02	-1.70998744e-03
1.50000000e-02	-1.57743834e-03
1.66666667e-02	-1.46445620e-03
1.83333333e-02	-1.37144588e-03
2.00000000e-02	-1.29874925e-03
2.16666667e-02	-1.24664118e-03
2.33333333e-02	-1.21532317e-03
2.50000000e-02	-1.20491885e-03
2.66666667e-02	-1.21547029e-03
2.83333333e-02	-1.24432561e-03
3.00000000e-02	-1.29755954e-03
3.16666667e-02	-1.37154481e-03
3.33333333e-02	-1.46449564e-03
3.50000000e-02	-1.56270049e-03
3.66666667e-02	-1.69473664e-03
3.83333333e-02	-1.84567102e-03
4.00000000e-02	-2.01495471e-03
4.16666667e-02	-2.20196714e-03
4.33333333e-02	-2.40600454e-03
4.50000000e-02	-2.62625611e-03
4.66666667e-02	-2.86177051e-03
4.83333333e-02	-3.11141661e-03
5.00000000e-02	-3.37382508e-03
5.16666667e-02	-3.64733102e-03
5.33333333e-02	-3.92990096e-03
5.50000000e-02	-4.21906446e-03
5.66666667e-02	-4.51184944e-03
5.83333333e-02	-4.80472675e-03
6.00000000e-02	-5.14487172e-03
6.16666667e-02	-5.43602669e-03
6.33333333e-02	-5.72057102e-03
6.50000000e-02	-5.95431928e-03
6.66666667e-02	-6.23038082e-03
6.83333333e-02	-6.42798354e-03
7.00000000e-02	-6.58865572e-03
7.16666667e-02	-6.70761499e-03
7.33333333e-02	-6.78113958e-03
7.50000000e-02	-6.80685720e-03
7.66666667e-02	-6.78392549e-03
7.83333333e-02	-6.71310759e-03
8.00000000e-02	-6.59670598e-03
8.16666667e-02	-6.43837344e-03
8.33333333e-02	-6.24284233e-03
8.50000000e-02	-6.01558113e-03
8.66666667e-02	-5.76245525e-03
8.83333333e-02	-5.48940345e-03
9.00000000e-02	-5.20216909e-03
9.16666667e-02	-4.90610321e-03
9.33333333e-02	-4.60603044e-03
9.50000000e-02	-4.30618286e-03
9.66666667e-02	-4.01019105e-03
9.83333333e-02	-3.72110790e-03
1.00000000e-01	-3.44146375e-03
1.01666667e-01	-3.17333358e-03
1.03333333e-01	-2.91841069e-03
1.05000000e-01	-2.67807735e-03
1.06666667e-01	-2.45346996e-03
1.08333333e-01	-2.24553301e-03
1.10000000e-01	-2.05506788e-03
1.11666667e-01	-1.88276093e-03
1.13333333e-01	-1.72921429e-03
1.15000000e-01	-1.59495584e-03
1.16666667e-01	-1.48045110e-03
1.18333333e-01	-1.38610128e-03
1.20000000e-01	-1.31224559e-03
1.21666667e-01	-1.25915420e-03
1.23333333e-01	-1.21693294e-03
1.25000000e-01	-1.20664255e-03
1.26666667e-01	-1.21259259e-03
1.28333333e-01	-1.27453364e-03
1.30000000e-01	-1.32438967e-03
1.31666667e-01	-1.39524650e-03
1.33333333e-01	-1.48681907e-03
1.35000000e-01	-1.59876530e-03
1.36666667e-01	-1.73069245e-03
1.38333333e-01	-1.88215542e-03
1.40000000e-01	-2.05266229e-03
1.41666667e-01	-2.24166152e-03
1.43333333e-01	-2.44852621e-03
1.45000000e-01	-2.67253220e-03
1.46666667e-01	-2.91282112e-03
1.48333333e-01	-3.16834846e-03
1.50000000e-01	-3.43783716e-03
1.51666667e-01	-3.71969289e-03
1.53333333e-01	-4.01194047e-03
1.55000000e-01	-4.31214256e-03
1.56666667e-01	-4.61731929e-03
1.58333333e-01	-4.92389660e-03
1.60000000e-01	-5.22765456e-03
1.61666667e-01	-5.52375595e-03
1.63333333e-01	-5.80678480e-03
1.65000000e-01	-6.07087203e-03
1.66666667e-01	-6.30990442e-03
1.68333333e-01	-6.51779103e-03
1.70000000e-01	-6.68878125e-03
1.71666667e-01	-6.81781878e-03
1.73333333e-01	-6.90092540e-03
1.75000000e-01	-6.93544362e-03
1.76666667e-01	-6.92028459e-03
1.78333333e-01	-6.85600052e-03
1.80000000e-01	-6.74472796e-03
1.81666667e-01	-6.59001428e-03
1.83333333e-01	-6.39654290e-03
1.85000000e-01	-6.16978343e-03
1.86666667e-01	-5.91567297e-03
1.88333333e-01	-5.64024603e-03
1.90000000e-01	-5.34939104e-03
1.91666667e-01	-5.04861790e-03
1.93333333e-01	-4.74291826e-03
1.95000000e-01	-4.43670865e-03
1.96666667e-01	-4.13379037e-03
1.98333333e-01	-3.83738097e-03
2.00000000e-01	-3.55016623e-03
2.01666667e-01	-3.27435845e-03
2.03333333e-01	-3.01177053e-03
2.05000000e-01	-2.76389531e-03
2.06666667e-01	-2.53195541e-03
2.08333333e-01	-2.31696805e-03
2.10000000e-01	-2.11979043e-03
2.11666667e-01	-1.94115326e-03
2.13333333e-01	-1.78168522e-03
2.15000000e-01	-1.64193244e-03
2.16666667e-01	-1.52236225e-03
2.18333333e-01	-1.42337470e-03
2.20000000e-01	-1.34529472e-03
2.21666667e-01	-1.28837394e-03
2.23333333e-01	-1.25278588e-03
2.25000000e-01	-1.23862251e-03
2.26666667e-01	-1.24589470e-03
2.28333333e-01	-1.27453266e-03
2.30000000e-01	-1.32438961e-03
2.31666667e-01	-1.39524635e-03
2.33333333e-01	-1.48681865e-03
2.35000000e-01	-1.59876563e-03
2.36666667e-01	-1.73069208e-03
2.38333333e-01	-1.88215616e-03
2.40000000e-01	-2.05266251e-03
2.41666667e-01	-2.24166144e-03
2.43333333e-01	-2.44852567e-03
2.45000000e-01	-2.67253241e-03
2.46666667e-01	-2.91281970e-03
2.48333333e-01	-3.13949697e-03
2.50000000e-01	-3.40931953e-03
2.51666667e-01	-3.67694098e-03
2.53333333e-01	-3.96470627e-03
2.55000000e-01	-4.25735037e-03
2.56666667e-01	-4.55384391e-03
2.58333333e-01	-4.85061340e-03
2.60000000e-01	-5.14348848e-03
2.61666667e-01	-5.42771436e-03
2.63333333e-01	-5.69801513e-03
2.65000000e-01	-5.94872149e-03
2.66666667e-01	-6.17396846e-03
2.68333333e-01	-6.36795863e-03
2.70000000e-01	-6.52527901e-03
2.71666667e-01	-6.64124216e-03
2.73333333e-01	-6.71221692e-03
2.75000000e-01	-6.73590445e-03
2.76666667e-01	-6.71152366e-03
2.78333333e-01	-6.63987526e-03
2.80000000e-01	-6.52327593e-03
2.81666667e-01	-6.36537324e-03
2.83333333e-01	-6.17086742e-03
2.85000000e-01	-5.94518164e-03
2.86666667e-01	-5.69411873e-03
2.88333333e-01	-5.42354669e-03
2.90000000e-01	-5.13913367e-03
2.91666667e-01	-4.84615255e-03
2.93333333e-01	-4.54935241e-03
2.95000000e-01	-4.25289663e-03
2.96666667e-01	-3.96035035e-03
2.98333333e-01	-3.67471025e-03
3.00000000e-01	-3.39845765e-03
3.01666667e-01	-3.13362656e-03
3.03333333e-01	-2.88187625e-03
3.05000000e-01	-2.64456236e-03
3.06666667e-01	-2.42280031e-03
3.08333333e-01	-2.21752056e-03
3.10000000e-01	-2.02951240e-03
3.11666667e-01	-1.85945794e-03
3.13333333e-01	-1.70795554e-03
3.15000000e-01	-1.57553450e-03
3.16666667e-01	-1.46266237e-03
3.18333333e-01	-1.36974644e-03
3.20000000e-01	-1.29713125e-03
3.21666667e-01	-1.24509342e-03
3.23333333e-01	-1.21383655e-03
3.25000000e-01	-1.20348529e-03
3.26666667e-01	-1.21408247e-03
3.28333333e-01	-1.24558749e-03
3.30000000e-01	-1.29787745e-03
3.31666667e-01	-1.37075050e-03
3.33333333e-01	-1.46393118e-03
3.35000000e-01	-1.57707555e-03
3.36666667e-01	-1.70977616e-03
3.38333333e-01	-1.86156452e-03
3.40000000e-01	-2.03190948e-03
3.41666667e-01	-2.22021001e-03
3.43333333e-01	-2.42578021e-03
3.45000000e-01	-2.64782603e-03
3.46666667e-01	-2.88541145e-03
3.48333333e-01	-3.13741435e-03
3.50000000e-01	-3.40247204e-03
3.51666667e-01	-3.67891678e-03
3.53333333e-01	-3.96470629e-03
3.55000000e-01	-4.25735031e-03
3.56666667e-01	-4.55384400e-03
3.58333333e-01	-4.85061332e-03
3.60000000e-01	-5.14348851e-03
3.61666667e-01	-5.42771435e-03
3.63333333e-01	-5.69801515e-03
3.65000000e-01	-5.94872149e-03
3.66666667e-01	-6.17396847e-03
3.68333333e-01	-6.36795861e-03
3.70000000e-01	-6.52527907e-03
3.71666667e-01	-6.64124224e-03
3.73333333e-01	-6.71221679e-03
3.75000000e-01	-6.73590437e-03
3.76666667e-01	-6.71152368e-03
3.78333333e-01	-6.63987520e-03
3.80000000e-01	-6.52327596e-03
3.81666667e-01	-6.36537312e-03
3.83333333e-01	-6.17086754e-03
3.85000000e-01	-5.94518155e-03
3.86666667e-01	-5.69411881e-03
3.88333333e-01	-5.42354660e-03
3.90000000e-01	-5.13913372e-03
3.91666667e-01	-4.84615248e-03
3.93333333e-01	-4.54935250e-03
3.95000000e-01	-4.25289648e-03
3.96666667e-01	-3.96035039e-03
3.98333333e-01	-3.67471017e-03
4.00000000e-01	-3.39845765e-03
4.01666667e-01	-3.13362650e-03
4.03333333e-01	-2.88187629e-03
4.05000000e-01	-2.64456239e-03
4.06666667e-01	-2.42280027e-03
4.08333333e-01	-2.21752055e-03
4.10000000e-01	-2.02951239e-03
4.11666667e-01	-1.85945797e-03
4.13333333e-01	-1.70795558e-03
4.15000000e-01	-1.57553452e-03
4.16666667e-01	-1.46266232e-03
4.18333333e-01	-1.36974644e-03
4.20000000e-01	-1.29713120e-03
4.21666667e-01	-1.24509344e-03
4.23333333e-01	-1.21383651e-03
4.25000000e-01	-1.20348529e-03
4.26666667e-01	-1.21408250e-03
4.28333333e-01	-1.24558748e-03
4.30000000e-01	-1.29787738e-03
4.31666667e-01	-1.37075049e-03
4.33333333e-01	-1.46393119e-03
4.35000000e-01	-1.57707556e-03
4.36666667e-01	-1.70977611e-03
4.38333333e-01	-1.86156451e-03
4.40000000e-01	-2.03190953e-03
4.41666667e-01	-2.22021001e-03
4.43333333e-01	-2.42578016e-03
4.45000000e-01	-2.64782606e-03
4.46666667e-01	-2.88541145e-03
4.48333333e-01	-3.13741444e-03
4.50000000e-01	-3.40247196e-03
4.51666667e-01	-3.67891689e-03
4.53333333e-01	-3.96470627e-03
4.55000000e-01	-4.25735034e-03
4.56666667e-01	-4.55384394e-03
4.58333333e-01	-4.85061339e-03
4.60000000e-01	-5.14348845e-03
4.61666667e-01	-5.42771440e-03
4.63333333e-01	-5.69801508e-03
4.65000000e-01	-5.94872152e-03
4.66666667e-01	-6.17396842e-03
4.68333333e-01	-6.36795865e-03
4.70000000e-01	-6.52527895e-03
4.71666667e-01	-6.64124222e-03
4.73333333e-01	-6.71221678e-03
4.75000000e-01	-6.73590448e-03
4.76666667e-01	-6.71152368e-03
4.78333333e-01	-6.63987523e-03
4.80000000e-01	-6.52327577e-03
4.81666667e-01	-6.36537305e-03
4.83333333e-01	-6.17086739e-03
4.85000000e-01	-5.94518157e-03
4.86666667e-01	-5.69411872e-03
4.88333333e-01	-5.42354663e-03
4.90000000e-01	-5.13913359e-03
4.91666667e-01	-4.84615248e-03
4.93333333e-01	-4.54935248e-03
4.95000000e-01	-4.25289655e-03
4.96666667e-01	-3.96035030e-03
4.98333333e-01	-3.64430062e-03
5.00000000e-01	-3.39425869e-03
5.01666667e-01	-3.14719907e-03
5.03333333e-01	-2.88558010e-03
5.05000000e-01	-2.64795428e-03
5.06666667e-01	-2.42590590e-03
5.08333333e-01	-2.22036577e-03
5.10000000e-01	-2.03212321e-03
5.11666667e-01	-1.86185957e-03
5.13333333e-01	-1.71017243e-03
5.15000000e-01	-1.57759003e-03
5.16666667e-01	-1.46457880e-03
5.18333333e-01	-1.37154479e-03
5.20000000e-01	-1.29883130e-03
5.21666667e-01	-1.24671411e-03
5.23333333e-01	-1.21539562e-03
5.25000000e-01	-1.20500005e-03
5.26666667e-01	-1.21556962e-03
5.28333333e-01	-1.24706355e-03
5.30000000e-01	-1.29935907e-03
5.31666667e-01	-1.37225492e-03
5.33333333e-01	-1.46547619e-03
5.35000000e-01	-1.57867993e-03
5.36666667e-01	-1.71146004e-03
5.38333333e-01	-1.86334941e-03
5.40000000e-01	-2.03381849e-03
5.41666667e-01	-2.22226776e-03
5.43333333e-01	-2.42801318e-03
5.45000000e-01	-2.65026216e-03
5.46666667e-01	-2.39315739e+00
5.48333333e-01	-2.50313238e+00
5.50000000e-01	0.00000000e+00
5.51666667e-01	-2.60782129e+00
5.53333333e-01	-2.99247551e-03
5.55000000e-01	-2.84845635e-03
5.56666667e-01	-2.71631279e-03
5.58333333e-01	-2.59533766e-03
5.60000000e-01	-2.48488549e-03
5.61666667e-01	-2.38436935e-03
5.63333333e-01	-2.29325802e-03
5.65000000e-01	-2.21107300e-03
5.66666667e-01	-2.13738509e-03
5.68333333e-01	-2.07181231e-03
5.70000000e-01	-2.01401690e-03
5.71666667e-01	-1.96370274e-03
5.73333333e-01	-1.92061386e-03
5.75000000e-01	-1.88453190e-03
5.76666667e-01	-1.85527507e-03
5.78333333e-01	-1.83269627e-03
5.80000000e-01	-1.81668239e-03
5.81666667e-01	-1.80715324e-03
5.83333333e-01	-1.80406097e-03
5.85000000e-01	-1.80738969e-03
5.86666667e-01	-1.81715533e-03
5.88333333e-01	-1.83340590e-03
5.90000000e-01	-1.85622164e-03
5.91666667e-01	-1.88571589e-03
5.93333333e-01	-1.92203556e-03
5.95000000e-01	-1.96536280e-03
5.96666667e-01	-2.01591571e-03
5.98333333e-01	-2.07395078e-03
6.00000000e-01	-2.13976359e-03
6.01666667e-01	-2.21369214e-03
6.03333333e-01	-2.29611851e-03
6.05000000e-01	-2.38747176e-03
6.06666667e-01	-2.48823018e-03
6.08333333e-01	-2.59892510e-03
6.10000000e-01	-2.72014303e-03
6.11666667e-01	-2.85252924e-03
6.13333333e-01	-2.99679061e-03
6.15000000e-01	-3.15369851e-03
6.16666667e-01	-3.32409041e-03
6.18333333e-01	-3.50887174e-03
6.20000000e-01	-3.70901706e-03
6.21666667e-01	-3.92556603e-03
6.23333333e-01	-4.15962281e-03
6.25000000e-01	-4.41234604e-03
6.26666667e-01	-4.68494019e-03
6.28333333e-01	-4.97863730e-03
6.30000000e-01	-5.29467072e-03
6.31666667e-01	-5.63424584e-03
6.33333333e-01	-5.99848922e-03
6.35000000e-01	-6.38839329e-03
6.36666667e-01	-6.80473320e-03
6.38333333e-01	-7.24797391e-03
6.40000000e-01	-7.71814302e-03
6.41666667e-01	-8.21468918e-03
6.43333333e-01	-8.73630492e-03
6.45000000e-01	-9.28073622e-03
6.46666667e-01	-9.84457144e-03
6.48333333e-01	-1.04230296e-02
6.50000000e-01	-1.10097752e-02
6.51666667e-01	-1.15967716e-02
6.53333333e-01	-1.21742374e-02
6.55000000e-01	-1.27307210e-02
6.56666667e-01	-1.32533637e-02
6.58333333e-01	-1.37283585e-02
6.60000000e-01	-1.41416261e-02
6.61666667e-01	-1.44796793e-02
6.63333333e-01	-1.47305927e-02
6.65000000e-01	-1.48849816e-02
6.66666667e-01	-1.49368355e-02
6.68333333e-01	-1.48840924e-02
6.70000000e-01	-1.47288316e-02
6.71666667e-01	-1.44770817e-02
6.73333333e-01	-1.41382419e-02
6.75000000e-01	-1.37242483e-02
6.76666667e-01	-1.32485998e-02
6.78333333e-01	-1.27253786e-02
6.80000000e-01	-1.21683972e-02
6.81666667e-01	-1.15905127e-02
6.83333333e-01	-1.10031753e-02
6.85000000e-01	-1.04161629e-02
6.86666667e-01	-9.83750537e-03
6.88333333e-01	-9.27353459e-03
6.90000000e-01	-8.72902416e-03
6.91666667e-01	-8.20737919e-03
6.93333333e-01	-7.71084845e-03
6.95000000e-01	-7.24073336e-03
6.96666667e-01	-6.79758055e-03
6.98333333e-01	-6.38135659e-03
7.00000000e-01	-5.99159302e-03
7.01666667e-01	-5.62751016e-03
7.03333333e-01	-5.28811328e-03
7.05000000e-01	-4.97227114e-03
7.06666667e-01	-4.67877826e-03
7.08333333e-01	-4.40639706e-03
7.10000000e-01	-4.15389440e-03
7.11666667e-01	-3.92006463e-03
7.13333333e-01	-3.70374717e-03
7.15000000e-01	-3.50383744e-03
7.16666667e-01	-3.31929388e-03
7.18333333e-01	-3.14914191e-03
7.20000000e-01	-2.99247552e-03
7.21666667e-01	-2.84845632e-03
7.23333333e-01	-2.71631270e-03
7.25000000e-01	-2.59533770e-03
7.26666667e-01	-2.48488545e-03
7.28333333e-01	-2.38436942e-03
7.30000000e-01	-2.29325803e-03
7.31666667e-01	-2.21107290e-03
7.33333333e-01	-2.13738506e-03
7.35000000e-01	-2.07181236e-03
7.36666667e-01	-2.01401692e-03
7.38333333e-01	-1.96370277e-03
7.40000000e-01	-1.92061384e-03
7.41666667e-01	-1.88453191e-03
7.43333333e-01	-1.85527504e-03
7.45000000e-01	-1.83269628e-03
7.46666667e-01	-1.81668238e-03
7.48333333e-01	-1.80715324e-03
7.50000000e-01	-1.80406099e-03
7.51666667e-01	-1.80738966e-03
7.53333333e-01	-1.81715533e-03
7.55000000e-01	-1.83340587e-03
7.56666667e-01	-1.85622168e-03
7.58333333e-01	-1.88571588e-03
7.60000000e-01	-1.92203557e-03
7.61666667e-01	-1.96536280e-03
7.63333333e-01	-2.01591573e-03
7.65000000e-01	-2.07395079e-03
7.66666667e-01	-2.13976359e-03
7.68333333e-01	-2.21369215e-03
7.70000000e-01	-2.29611859e-03
7.71666667e-01	-2.38747168e-03
7.73333333e-01	-2.48823032e-03
7.75000000e-01	-2.59892508e-03
7.76666667e-01	-2.72014306e-03
7.78333333e-01	-2.85252907e-03
7.80000000e-01	-2.99679053e-03
7.81666667e-01	-3.15369841e-03
7.83333333e-01	-3.32409020e-03
7.85000000e-01	-3.50887181e-03
7.86666667e-01	-3.70901698e-03
7.88333333e-01	-3.92556603e-03
7.90000000e-01	-4.15962250e-03
7.91666667e-01	-4.41234627e-03
7.93333333e-01	-4.68494020e-03
7.95000000e-01	-4.97863719e-03
7.96666667e-01	-5.29467084e-03
7.98333333e-01	-5.63424571e-03
8.00000000e-01	-5.99848972e-03
8.01666667e-01	-6.38839307e-03
8.03333333e-01	-6.80473338e-03
8.05000000e-01	-7.24797328e-03
8.06666667e-01	-7.71814330e-03
8.08333333e-01	-8.21468893e-03
8.10000000e-01	-8.73630501e-03
8.11666667e-01	-9.28073627e-03
8.13333333e-01	-9.84457126e-03
8.15000000e-01	-1.04230298e-02
8.16666667e-01	-1.10097753e-02
8.18333333e-01	-1.15967721e-02
8.20000000e-01	-1.21742368e-02
8.21666667e-01	-1.27307215e-02
8.23333333e-01	-1.32533636e-02
8.25000000e-01	-1.37283589e-02
8.26666667e-01	-1.41416257e-02
8.28333333e-01	-1.44796787e-02
8.30000000e-01	-1.47305931e-02
8.31666667e-01	-1.48849811e-02
8.33333333e-01	-1.49368360e-02
8.35000000e-01	-1.48840917e-02
8.36666667e-01	-1.47288320e-02
8.38333333e-01	-1.44770815e-02
8.40000000e-01	-1.41382418e-02
8.41666667e-01	-1.37242483e-02
8.43333333e-01	-1.32485996e-02
8.45000000e-01	-1.27253786e-02
8.46666667e-01	-1.21683964e-02
8.48333333e-01	-1.15905133e-02
8.50000000e-01	-1.10031749e-02
8.51666667e-01	-1.04161631e-02
8.53333333e-01	-9.83750590e-03
8.55000000e-01	-9.27353436e-03
8.56666667e-01	-8.72902404e-03
8.58333333e-01	-8.20737938e-03
8.60000000e-01	-7.71084851e-03
8.61666667e-01	-7.24073317e-03
8.63333333e-01	-6.79758061e-03
8.65000000e-01	-6.38135676e-03
8.66666667e-01	-5.99159307e-03
8.68333333e-01	-5.62751012e-03
8.70000000e-01	-5.28811302e-03
8.71666667e-01	-4.97227127e-03
8.73333333e-01	-4.67877820e-03
8.75000000e-01	-4.40639693e-03
8.76666667e-01	-4.15389451e-03
8.78333333e-01	-3.92006468e-03
8.80000000e-01	-3.70374721e-03
8.81666667e-01	-3.50383743e-03
8.83333333e-01	-3.31929395e-03
8.85000000e-01	-3.14914193e-03
8.86666667e-01	-2.99247547e-03
8.88333333e-01	-2.84845642e-03
8.90000000e-01	-2.71631275e-03
8.91666667e-01	-2.59533768e-03
8.93333333e-01	-2.48488540e-03
8.95000000e-01	-2.38436940e-03
8.96666667e-01	-2.29325808e-03
8.98333333e-01	-2.21107293e-03
9.00000000e-01	-2.13738510e-03
9.01666667e-01	-2.07181236e-03
9.03333333e-01	-2.01401687e-03
9.05000000e-01	-1.96370276e-03
9.06666667e-01	-1.92061386e-03
9.08333333e-01	-1.88453190e-03
9.10000000e-01	-1.85527508e-03
9.11666667e-01	-1.83269629e-03
9.13333333e-01	-1.81668239e-03
9.15000000e-01	-1.80715324e-03
9.16666667e-01	-1.80406097e-03
9.18333333e-01	-1.80738968e-03
9.20000000e-01	-1.81715530e-03
9.21666667e-01	-1.83340589e-03
9.23333333e-01	-1.85622173e-03
9.25000000e-01	-1.88571587e-03
9.26666667e-01	-1.92203559e-03
9.28333333e-01	-1.96536283e-03
9.30000000e-01	-2.01591584e-03
9.31666667e-01	-2.07395070e-03
9.33333333e-01	-2.13976351e-03
9.35000000e-01	-2.21369223e-03
9.36666667e-01	-2.29611859e-03
9.38333333e-01	-2.38747175e-03
9.40000000e-01	-2.48823016e-03
9.41666667e-01	-2.59892521e-03
9.43333333e-01	-2.72014296e-03
9.45000000e-01	-2.85252918e-03
9.46666667e-01	-2.99679070e-03
9.48333333e-01	-3.15369839e-03
9.50000000e-01	-3.32409043e-03
9.51666667e-01	-3.50887179e-03
9.53333333e-01	-3.70901694e-03
9.55000000e-01	-3.92556618e-03
9.56666667e-01	-4.15962247e-03
9.58333333e-01	-4.41234605e-03
9.60000000e-01	-4.68494019e-03
9.61666667e-01	-4.97863726e-03
9.63333333e-01	-5.29467064e-03
9.65000000e-01	-5.63424623e-03
9.66666667e-01	-5.99848950e-03
9.68333333e-01	-6.38839320e-03
9.70000000e-01	-6.80473289e-03
9.71666667e-01	-7.24797376e-03
9.73333333e-01	-7.71814350e-03
9.75000000e-01	-8.21468878e-03
9.76666667e-01	-8.73630503e-03
9.78333333e-01	-9.28073631e-03
9.80000000e-01	-9.84457148e-03
9.81666667e-01	-1.04230293e-02
9.83333333e-01	-1.10097752e-02
9.85000000e-01	-1.15967722e-02
9.86666667e-01	-1.21742370e-02
9.88333333e-01	-1.27307205e-02
9.90000000e-01	-1.32533643e-02
9.91666667e-01	-1.37283586e-02
9.93333333e-01	-1.41416256e-02
9.95000000e-01	-1.44796793e-02
9.96666667e-01	-1.69500952e-02
9.98333333e-01	-1.70454935e-02
1.00000000e+00	-1.15747127e-02


==> figure/1d_tau_native_halton.txt <==
-9.99881113e-01 -0.00449984
-4.10159433e-01 -0.00442899
-4.10037363e-01 -0.00434856
-4.09915292e-01 -2.34266
-4.09793222e-01 -2.2603
-4.09671152e-01 -2.29238
-4.09549081e-01 -2.67872
-4.09427011e-01 -2.59139
-4.09304941e-01 -2.74749
-4.09243906e-01 -2.75351
-4.09182870e-01 -2.79905
-4.09060800e-01 -2.76042
-4.08938730e-01 -2.77864
-4.07962167e-01 -2.63519
-4.07840097e-01 -2.66182
-4.07779062e-01 -2.66162
-4.07718027e-01 -2.79965
-4.07595956e-01 -2.79081
-4.07473886e-01 -2.66776
-4.07351816e-01 -2.38141
-4.07290781e-01 -2.31431
-4.07229745e-01 -2.35846
-4.07107675e-01 -2.32336
-4.06985605e-01 -2.29332
-4.06863534e-01 -2.46849
-4.06802499e-01 -2.37872
-4.06741464e-01 -2.42413
-4.06619394e-01 -2.29759
-4.06497323e-01 -2.35417
-4.06375253e-01 -2.25233
-4.06314218e-01 -2.3033
-4.06253183e-01 -2.34732
-4.06131113e-01 -2.36069
-4.06009042e-01 -2.26844
-4.05886972e-01 -2.4064
-4.05764902e-01 -2.34007
-4.05642831e-01 -2.2853
-4.05520761e-01 -2.36177
-4.05398691e-01 -2.43707
-4.05337656e-01 -2.44276
-4.05276620e-01 -2.49009
-4.05154550e-01 -2.2959
-4.05032480e-01 -2.43454
-4.04910409e-01 -2.25928
-4.04849374e-01 -2.33254
-4.04788339e-01 -2.37384
-4.04666269e-01 -2.33062
-4.04544198e-01 -2.19249
-4.04422128e-01 -2.22754
-4.04361093e-01 -2.1818
-4.04300058e-01 -2.29487
-4.04177988e-01 -2.18425
-4.04055917e-01 -2.22669
-4.03933847e-01 -2.34329
-4.03872812e-01 -2.33977
-4.03811777e-01 -2.32919
-4.03689706e-01 -2.15621
-4.03567636e-01 -2.14378
-4.03445566e-01 -2.20016
-4.03384531e-01 -2.19626
-4.03323495e-01 -2.30196
-4.03201425e-01 -2.30102
-4.03079355e-01 -2.22997
-4.02957284e-01 -2.17446
-4.02896249e-01 -2.17056
-4.02835214e-01 -2.16972
-4.02713144e-01 -2.28403
-4.02591073e-01 -2.30024
-4.02469003e-01 -2.25408
-4.02407968e-01 -2.23785
-4.02346933e-01 -2.20031
-4.02224863e-01 -2.12741
-4.02102792e-01 -2.1633
-4.01980722e-01 -2.17855
-4.01858652e-01 -2.26401
-4.01736581e-01 -2.3406
-4.01614511e-01 -2.29788
-4.01492441e-01 -2.18901
-4.01431406e-01 -2.17327
-4.01370370e-01 -2.19286
-4.01248300e-01 -2.24075
-4.01126230e-01 -2.32075
-4.01004159e-01 -2.32998
-4.00943124e-01 -2.3102
-4.00882089e-01 -2.25808
-4.00760019e-01 -2.16854
-4.00637948e-01 -2.17059
-4.00515878e-01 -2.31181
-4.00454843e-01 -2.33519
-4.00393808e-01 -2.33145
-4.00271738e-01 -2.24404
-4.00149667e-01 -2.30496
-4.00027597e-01 -2.29128
-3.99966562e-01 -2.22804
-3.99905527e-01 -2.16163
-3.99783456e-01 -2.32557
-3.99661386e-01 -2.26137
-3.99539316e-01 -2.34639
-3.99478281e-01 -2.34971
-3.99417245e-01 -2.32656
-3.99295175e-01 -2.17583
-3.99173105e-01 -2.17383
-3.99051034e-01 -2.26726
-3.98989999e-01 -2.28521
-3.98928964e-01 -2.32935
-3.98806894e-01 -2.32061
-3.98684823e-01 -2.26269
-3.98562753e-01 -2.19061
-3.98501718e-01 -2.20505
-3.98440683e-01 -2.18637
-3.98318613e-01 -2.29046
-3.98196542e-01 -2.33287
-3.98074472e-01 -2.25155
-3.97952402e-01 -2.16065
-3.97830331e-01 -2.14591
-3.97708261e-01 -2.10383
-3.97586191e-01 -2.17611
-3.97525156e-01 -2.19105
-3.97464120e-01 -2.27028
-3.97342050e-01 -2.32614
-3.97219980e-01 -2.30998
-3.97097909e-01 -2.19029
-3.97036874e-01 -2.19395
-3.96975839e-01 -2.19473
-3.96853769e-01 -2.22179
-3.96731698e-01 -2.31199
-3.96609628e-01 -2.31297
-3.96548593e-01 -2.2014
-3.96487558e-01 -2.2052
-3.96365488e-01 -2.14937
-3.96243417e-01 -2.33201
-3.96121347e-01 -2.24791
-3.96060312e-01 -2.18163
-3.95999277e-01 -2.18492
-3.95877206e-01 -2.20304
-3.95755136e-01 -2.16087
-3.95633066e-01 -2.17982
-3.95572031e-01 -2.18314
-3.95510995e-01 -2.29753
-3.95388925e-01 -2.29194
-3.95266855e-01 -2.22449
-3.95144784e-01 -2.17762
-3.95083749e-01 -2.18094
-3.95022714e-01 -2.19257
-3.94900644e-01 -2.276
-3.94778573e-01 -2.2912
-3.94656503e-01 -2.38921
-3.94595468e-01 -2.38996
-3.94534433e-01 -2.45731
-3.94412363e-01 -2.39535
-3.94290292e-01 -2.27939
-3.94168222e-01 -2.30047
-3.94046152e-01 -2.37822
-3.93924081e-01 -2.40714
-3.93802011e-01 -2.38788
-3.93679941e-01 -2.39672
-3.93618906e-01 -2.39747
-3.93557870e-01 -2.30688
-3.93435800e-01 -2.272
-3.93313730e-01 -2.43235
-3.93191659e-01 -2.46813
-3.93130624e-01 -2.46888
-3.93069589e-01 -2.36786
-3.92947519e-01 -2.24647
-3.92825448e-01 -2.25506
-3.92703378e-01 -2.24387
-3.92642343e-01 -2.26831
-3.92581308e-01 -2.29248
-3.92459238e-01 -2.78513
-3.92337167e-01 -2.76211
-3.92215097e-01 -2.73606
-3.92154062e-01 -2.7147
-3.92093027e-01 -2.7149
-3.91970956e-01 -2.74053
-3.91848886e-01 -2.76349
-3.91726816e-01 -2.8796
-3.91665781e-01 -2.87981
-3.91604745e-01 -2.85107
-3.91482675e-01 -2.71796
-3.91360605e-01 -2.69097
-3.91238534e-01 -2.72655
-3.91177499e-01 -2.72676
-3.90506113e-01 -2.70556
-3.90384042e-01 -2.76463
-3.90261972e-01 -2.40374
-3.90139902e-01 -2.29292
-3.90017831e-01 -2.28122
-3.89895761e-01 -0.00425499
-3.89773691e-01 -0.00435841
-3.89712656e-01 -0.00435836
-3.89651620e-01 -0.00436092
-3.60232675e-01 -0.00438507
-3.60110605e-01 -0.00438831
-3.59988534e-01 -0.00439539
-3.59927499e-01 -0.00703224
-3.59866464e-01 -0.00718232
-3.59744394e-01 -0.265245
-3.59622323e-01 -0.517535
-3.59500253e-01 -0.511372
-3.59439218e-01 -0.429336
-3.59378183e-01 -0.434363
-3.59256113e-01 -0.694216
-3.59134042e-01 -0.500612
-3.59011972e-01 -0.505634
-3.58889902e-01 -0.687134
-3.58767831e-01 -0.599175
-3.58645761e-01 -0.760995
-3.58523691e-01 -0.552709
-3.58462656e-01 -0.551144
-3.58401620e-01 -0.55908
-3.58279550e-01 -0.694852
-3.58157480e-01 -0.622807
-3.58035409e-01 -0.786252
-3.57974374e-01 -0.535319
-3.57913339e-01 -0.541959
-3.57791269e-01 -0.531814
-3.57669198e-01 -0.510179
-3.57547128e-01 -0.743256
-3.57486093e-01 -0.731482
-3.57425058e-01 -0.507656
-3.57302988e-01 -0.526476
-3.57180917e-01 -0.650663
-3.57058847e-01 -0.530842
-3.56997812e-01 -0.530842
-3.56936777e-01 -0.613185
-3.56814706e-01 -0.754184
-3.56692636e-01 -0.543249
-3.56570566e-01 -0.52672
-3.56509531e-01 -0.658775
-3.56448495e-01 -0.67086
-3.56326425e-01 -0.502282
-3.56204355e-01 -0.731065
-3.56082284e-01 -0.712541
-3.56021249e-01 -0.544759
-3.55960214e-01 -0.554036
-3.55838144e-01 -0.650381
-3.55716073e-01 -0.528823
-3.55594003e-01 -0.604791
-3.55532968e-01 -0.756207
-3.55471933e-01 -0.76448
-3.55349863e-01 -0.553224
-3.55227792e-01 -0.632773
-3.55105722e-01 -0.475055
-3.54983652e-01 -0.5478
-3.54861581e-01 -0.688335
-3.54739511e-01 -0.499339
-3.54617441e-01 -0.633184
-3.54556406e-01 -0.47155
-3.54495370e-01 -0.478579
-3.54373300e-01 -0.592666
-3.54251230e-01 -0.515837
-3.54129159e-01 -0.522657
-3.54068124e-01 -0.655501
-3.54007089e-01 -0.666867
-3.53885019e-01 -0.469183
-3.53762948e-01 -0.56513
-3.53640878e-01 -0.722374
-3.53579843e-01 -0.502246
-3.53518808e-01 -0.510787
-3.53396738e-01 -0.649679
-3.53274667e-01 -0.520239
-3.53152597e-01 -0.762911
-3.53091562e-01 -0.762557
-3.53030527e-01 -0.518146
-3.52908456e-01 -0.504318
-3.52786386e-01 -0.638724
-3.52664316e-01 -0.610286
-3.52603281e-01 -0.536
-3.52542245e-01 -0.543612
-3.52420175e-01 -0.701181
-3.52298105e-01 -0.477092
-3.52176034e-01 -0.499928
-3.52114999e-01 -0.654019
-3.52053964e-01 -0.664428
-3.51931894e-01 -0.58802
-3.51809823e-01 -0.765161
-3.51687753e-01 -0.524449
-3.51626718e-01 -0.525919
-3.51565683e-01 -0.534097
-3.51443613e-01 -0.651736
-3.51321542e-01 -0.560255
-3.51199472e-01 -0.722136
-3.51138437e-01 -0.498349
-3.51077402e-01 -0.50577
-3.50955331e-01 -0.516705
-3.50833261e-01 -0.663418
-3.50711191e-01 -0.525758
-3.50650156e-01 -0.761508
-3.50589120e-01 -0.774293
-3.50467050e-01 -0.515996
-3.50344980e-01 -0.509747
-3.50222909e-01 -0.625576
-3.50161874e-01 -0.468569
-3.50100839e-01 -0.531641
-3.49978769e-01 -0.691556
-3.49856698e-01 -0.472084
-3.49734628e-01 -0.495294
-3.49673593e-01 -0.631251
-3.49612558e-01 -0.640041
-3.49490488e-01 -0.508488
-3.49368417e-01 -0.755297
-3.49246347e-01 -0.540389
-3.49185312e-01 -0.535404
-3.49124277e-01 -0.524309
-3.49002206e-01 -0.643246
-3.48880136e-01 -0.493838
-3.48758066e-01 -0.564199
-3.48697031e-01 -0.719965
-3.48635995e-01 -0.732661
-3.48513925e-01 -0.54187
-3.48391855e-01 -0.649208
-3.48269784e-01 -0.487258
-3.48208749e-01 -0.600609
-3.48147714e-01 -0.608009
-3.48025644e-01 -0.759477
-3.47903573e-01 -0.557096
-3.47781503e-01 -0.644956
-3.47720468e-01 -0.452322
-3.47659433e-01 -0.460844
-3.47537363e-01 -0.544568
-3.47415292e-01 -0.69249
-3.47293222e-01 -0.482185
-3.47171152e-01 -0.646374
-3.47049081e-01 -0.465781
-3.46927011e-01 -0.595287
-3.46804941e-01 -0.77206
-3.46743906e-01 -0.529213
-3.46682870e-01 -0.536072
-3.46560800e-01 -0.52037
-3.46438730e-01 -0.47012
-3.46316659e-01 -0.559532
-3.46255624e-01 -0.728498
-3.46194589e-01 -0.740702
-3.46072519e-01 -0.513667
-3.45950448e-01 -0.649467
-3.45828378e-01 -0.66268
-3.45767343e-01 -0.590386
-3.45706308e-01 -0.597245
-3.45584238e-01 -0.764439
-3.45462167e-01 -0.513427
-3.45340097e-01 -0.642949
-3.45279062e-01 -0.642999
-3.45218027e-01 -0.441245
-3.45095956e-01 -0.52563
-3.44973886e-01 -0.699313
-3.44851816e-01 -0.472244
-3.44790781e-01 -0.496568
-3.44729745e-01 -0.5056
-3.44607675e-01 -0.645205
-3.44485605e-01 -0.584632
-3.44363534e-01 -0.760899
-3.44302499e-01 -0.524148
-3.44241464e-01 -0.53052
-3.44119394e-01 -0.527565
-3.43997323e-01 -0.654837
-3.43875253e-01 -0.498198
-3.43814218e-01 -0.729746
-3.43753183e-01 -0.74172
-3.43631113e-01 -0.494931
-3.43509042e-01 -0.525327
-3.43386972e-01 -0.65894
-3.43264902e-01 -0.537579
-3.43142831e-01 -0.613066
-3.43020761e-01 -0.531811
-3.42898691e-01 -0.577827
-3.42837656e-01 -0.660316
-3.42776620e-01 -0.672286
-3.42654550e-01 -0.511924
-3.42532480e-01 -0.574739
-3.42410409e-01 -0.726952
-3.42349374e-01 -0.547164
-3.42288339e-01 -0.556596
-3.42166269e-01 -0.658011
-3.42044198e-01 -0.612601
-3.41922128e-01 -0.788444
-3.41861093e-01 -0.780028
-3.41800058e-01 -0.545999
-3.41677988e-01 -0.555935
-3.41555917e-01 -0.672705
-3.41433847e-01 -0.505678
-3.41372812e-01 -0.50568
-3.41311777e-01 -0.60659
-3.41189706e-01 -0.750977
-3.41067636e-01 -0.527239
-3.40945566e-01 -0.665969
-3.40884531e-01 -0.66597
-3.40823495e-01 -0.434109
-3.40701425e-01 -0.507299
-3.40579355e-01 -0.665736
-3.40457284e-01 -0.365141
-3.40396249e-01 -0.365141
-3.40335214e-01 -0.539094
-3.40213144e-01 -0.338937
-3.40091073e-01 -0.110226
-3.39969003e-01 -0.00436087
-3.39907968e-01 -0.00436089
-3.39846933e-01 -0.00435839
-3.39724863e-01 -0.00425496
-3.39602792e-01 -0.00432764
-3.39480722e-01 -0.00436087
-3.39358652e-01 -0.00435839
-3.39236581e-01 -0.00433077
-3.39114511e-01 -0.00425515
-3.38992441e-01 -0.00436087
-3.38931406e-01 -0.00436089
-3.38870370e-01 -0.00435839
-3.38748300e-01 -0.00433077
-3.38626230e-01 -0.00432764
-3.38504159e-01 -0.00436087
-3.38443124e-01 -0.00436089
-3.38382089e-01 -0.00435839
-3.38260019e-01 -0.00433078
-3.38137948e-01 -0.00432545
-3.38015878e-01 -0.00432133
-3.37954843e-01 -0.00435891
-3.37893808e-01 -0.00435896
-3.37771738e-01 -0.00433078
-3.37649667e-01 -0.00444177
-3.37527597e-01 -0.00443674
-2.60318124e-01 -0.0043584
-2.60257089e-01 -0.00435845
-2.60135019e-01 -0.00433091
-2.60012948e-01 -0.0043255
-2.59890878e-01 -0.174123
-2.59829843e-01 -0.176823
-2.59768808e-01 -0.499991
-2.59646738e-01 -0.58327
-2.59524667e-01 -0.407408
-2.59402597e-01 -0.72458
-2.59341562e-01 -0.484451
-2.59280527e-01 -0.484448
-2.59158456e-01 -0.662944
-2.59036386e-01 -0.686635
-2.58914316e-01 -0.56486
-2.58853281e-01 -0.564854
-2.58792245e-01 -0.78005
-2.58670175e-01 -0.544439
-2.58548105e-01 -0.495833
-2.58426034e-01 -0.708872
-2.58364999e-01 -0.708863
-2.58303964e-01 -0.580862
-2.58181894e-01 -0.669953
-2.58059823e-01 -0.554786
-2.57937753e-01 -0.49409
-2.57876718e-01 -0.494076
-2.57815683e-01 -0.671887
-2.57693613e-01 -0.512872
-2.57571542e-01 -0.611371
-2.57449472e-01 -0.528242
-2.57327402e-01 -0.480889
-2.57205331e-01 -0.667201
-2.57083261e-01 -0.490642
-2.56961191e-01 -0.669643
-2.56900156e-01 -0.669642
-2.56839120e-01 -0.812808
-2.56717050e-01 -0.564514
-2.56594980e-01 -0.686777
-2.56472909e-01 -0.495689
-2.56411874e-01 -0.49568
-2.56350839e-01 -0.643526
-2.56228769e-01 -0.762187
-2.56106698e-01 -0.544901
-2.55984628e-01 -0.571046
-2.55923593e-01 -0.578798
-2.55862558e-01 -0.507324
-2.55740488e-01 -0.553038
-2.55618417e-01 -0.813885
-2.55496347e-01 -0.560486
-2.55435312e-01 -0.582251
-2.55374277e-01 -0.582149
-2.55252206e-01 -0.481009
-2.55130136e-01 -0.497785
-2.55008066e-01 -0.74853
-2.54947031e-01 -0.748374
-2.54885995e-01 -0.5113
-2.54763925e-01 -0.561841
-2.54641855e-01 -0.686655
-2.54519784e-01 -0.579447
-2.54458749e-01 -0.579428
-2.54397714e-01 -0.818567
-2.54275644e-01 -0.568157
-2.54153573e-01 -0.593245
-2.54031503e-01 -0.695398
-2.53970468e-01 -0.69532
-2.53909433e-01 -0.552182
-2.53787363e-01 -0.753533
-2.53665292e-01 -0.531717
-2.53543222e-01 -0.493744
-2.53421152e-01 -0.700375
-2.53299081e-01 -0.568336
-2.53177011e-01 -0.665138
-2.53054941e-01 -0.562504
-2.52993906e-01 -0.561974
-2.52932870e-01 -0.491332
-2.52810800e-01 -0.655021
-2.52688730e-01 -0.50765
-2.52566659e-01 -0.60167
-2.52505624e-01 -0.600519
-2.52444589e-01 -0.510257
-2.52322519e-01 -0.459675
-2.52200448e-01 -0.65511
-2.52078378e-01 -0.493282
-2.52017343e-01 -0.500215
-2.51956308e-01 -0.663223
-2.51834238e-01 -0.798269
-2.51712167e-01 -0.580343
-2.51590097e-01 -0.581512
-2.51529062e-01 -0.681007
-2.51468027e-01 -0.680413
-2.51345956e-01 -0.63147
-2.51223886e-01 -0.763606
-2.51101816e-01 -0.552383
-2.51040781e-01 -0.551598
-2.50979745e-01 -0.572321
-2.50857675e-01 -0.501574
-2.50735605e-01 -0.553762
-2.50613534e-01 -0.814994
-2.50552499e-01 -0.821258
-2.50491464e-01 -0.575946
-2.50369394e-01 -0.568019
-2.50247323e-01 -0.474307
-2.50125253e-01 -0.499155
-2.50064218e-01 -0.600017
-2.50003183e-01 -0.740468
-2.49881113e-01 -0.500697
-2.49759042e-01 -0.555537
-2.49636972e-01 -0.69043
-2.49514902e-01 -0.573758
-2.49392831e-01 -0.802907
-2.49270761e-01 -0.558358
-2.49148691e-01 -0.599358
-2.49087656e-01 -0.595781
-2.49026620e-01 -0.69219
-2.48904550e-01 -0.544783
-2.48782480e-01 -0.637989
-2.48660409e-01 -0.537944
-2.48599374e-01 -0.538624
-2.48538339e-01 -0.492303
-2.48416269e-01 -0.683316
-2.48294198e-01 -0.558774
-2.48172128e-01 -0.657927
-2.48111093e-01 -0.562075
-2.48050058e-01 -0.562149
-2.47927988e-01 -0.487771
-2.47805917e-01 -0.681203
-2.47683847e-01 -0.664587
-2.47622812e-01 -0.517756
-2.47561777e-01 -0.51853
-2.47439706e-01 -0.510258
-2.47317636e-01 -0.508962
-2.47195566e-01 -0.66782
-2.47134531e-01 -0.668712
-2.47073495e-01 -0.489602
-2.46951425e-01 -0.661961
-2.46829355e-01 -0.80044
-2.46707284e-01 -0.58002
-2.46646249e-01 -0.580318
-2.46585214e-01 -0.697148
-2.46463144e-01 -0.490578
-2.46341073e-01 -0.525369
-2.46219003e-01 -0.772458
-2.46157968e-01 -0.772613
-2.46096933e-01 -0.555063
-2.45974863e-01 -0.555596
-2.45852792e-01 -0.503525
-2.45730722e-01 -0.56433
-2.45608652e-01 -0.819985
-2.45486581e-01 -0.573976
-2.45364511e-01 -0.560719
-2.45242441e-01 -0.486796
-2.45181406e-01 -0.486859
-2.45120370e-01 -0.506679
-2.44998300e-01 -0.737742
-2.44876230e-01 -0.508793
-2.44754159e-01 -0.566101
-2.44693124e-01 -0.56622
-2.44632089e-01 -0.693477
-2.44510019e-01 -0.566718
-2.44387948e-01 -0.802548
-2.44265878e-01 -0.561178
-2.44204843e-01 -0.598584
-2.44143808e-01 -0.598629
-2.44021738e-01 -0.681367
-2.43899667e-01 -0.498931
-2.43777597e-01 -0.514977
-2.43716562e-01 -0.759278
-2.43655527e-01 -0.759296
-2.43533456e-01 -0.585865
-2.43411386e-01 -0.683352
-2.43289316e-01 -0.56794
-2.43228281e-01 -0.567943
-2.43167245e-01 -0.661524
-2.43045175e-01 -0.561804
-2.42923105e-01 -0.496833
-2.42801034e-01 -0.677944
-2.42739999e-01 -0.677947
-2.42678964e-01 -0.488052
-2.42556894e-01 -0.613432
-2.42434823e-01 -0.746596
-2.42312753e-01 -0.528959
-2.42251718e-01 -0.528975
-2.42190683e-01 -0.675661
-2.42068613e-01 -0.479197
-2.41946542e-01 -0.66208
-2.41824472e-01 -0.812103
-2.41702402e-01 -0.584747
-2.41580331e-01 -0.694913
-2.41458261e-01 -0.485595
-2.41336191e-01 -0.544941
-2.41275156e-01 -0.544948
-2.41214120e-01 -0.7914
-2.41092050e-01 -0.560531
-2.40969980e-01 -0.576054
-2.40847909e-01 -0.470933
-2.40786874e-01 -0.470937
-2.40725839e-01 -0.481481
-2.40603769e-01 -0.725854
-2.40481698e-01 -0.410239
-2.40359628e-01 -0.455457
-2.40298593e-01 -0.418566
-2.40237558e-01 -0.418567
-2.40115488e-01 -0.186834
-2.39993417e-01 -0.097492
-2.39871347e-01 -0.00444841
-2.39810312e-01 -0.00444838
-2.39749277e-01 -0.00444834
-1.61258066e-01 -0.00434391
-1.61197031e-01 -0.00433283
-1.61135995e-01 -0.00443076
-1.61013925e-01 -0.00438507
-1.60891855e-01 -0.00438831
-1.60769784e-01 -0.00439539
-1.60708749e-01 -0.00433283
-1.60647714e-01 -0.00443077
-1.60525644e-01 -0.00438507
-1.60403573e-01 -0.00438831
-1.60281503e-01 -0.00438468
-1.60220468e-01 -0.00433283
-1.60159433e-01 -0.00443076
-1.60037363e-01 -0.00435212
-1.59915292e-01 -0.0215823
-1.59793222e-01 -0.0999229
-1.59671152e-01 -0.338411
-1.59549081e-01 -0.504001
-1.59427011e-01 -0.388699
-1.59304941e-01 -0.655081
-1.59243906e-01 -0.527344
-1.59182870e-01 -0.535387
-1.59060800e-01 -0.430946
-1.58938730e-01 -0.541743
-1.58816659e-01 -0.590078
-1.58755624e-01 -0.745777
-1.58694589e-01 -0.755043
-1.58572519e-01 -0.619368
-1.58450448e-01 -0.673908
-1.58328378e-01 -0.664927
-1.58267343e-01 -0.598582
-1.58206308e-01 -0.605461
-1.58084238e-01 -0.765308
-1.57962167e-01 -0.4876
-1.57840097e-01 -0.644652
-1.57779062e-01 -0.644644
-1.57718027e-01 -0.545073
-1.57595956e-01 -0.700673
-1.57473886e-01 -0.722215
-1.57351816e-01 -0.713377
-1.57290781e-01 -0.477969
-1.57229745e-01 -0.48638
-1.57107675e-01 -0.653855
-1.56985605e-01 -0.525892
-1.56863534e-01 -0.755017
-1.56802499e-01 -0.747037
-1.56741464e-01 -0.756037
-1.56619394e-01 -0.498285
-1.56497323e-01 -0.635304
-1.56375253e-01 -0.529809
-1.56314218e-01 -0.494884
-1.56253183e-01 -0.503297
-1.56131113e-01 -0.698886
-1.56009042e-01 -0.466482
-1.55886972e-01 -0.634246
-1.55764902e-01 -0.543292
-1.55642831e-01 -0.513094
-1.55520761e-01 -0.738026
-1.55398691e-01 -0.596771
-1.55337656e-01 -0.639071
-1.55276620e-01 -0.649044
-1.55154550e-01 -0.505191
-1.55032480e-01 -0.682789
-1.54910409e-01 -0.672356
-1.54849374e-01 -0.540046
-1.54788339e-01 -0.548551
-1.54666269e-01 -0.618364
-1.54544198e-01 -0.502723
-1.54422128e-01 -0.760903
-1.54361093e-01 -0.752439
-1.54300058e-01 -0.595433
-1.54177988e-01 -0.476256
-1.54055917e-01 -0.617082
-1.53933847e-01 -0.54738
-1.53872812e-01 -0.547293
-1.53811777e-01 -0.702657
-1.53689706e-01 -0.571862
-1.53567636e-01 -0.457056
-1.53445566e-01 -0.641615
-1.53384531e-01 -0.641459
-1.53323495e-01 -0.564342
-1.53201425e-01 -0.732844
-1.53079355e-01 -0.729043
-1.52957284e-01 -0.477479
-1.52896249e-01 -0.476888
-1.52835214e-01 -0.623304
-1.52713144e-01 -0.51168
-1.52591073e-01 -0.667396
-1.52469003e-01 -0.666474
-1.52407968e-01 -0.665438
-1.52346933e-01 -0.449336
-1.52224863e-01 -0.585075
-1.52102792e-01 -0.518726
-1.51980722e-01 -0.509267
-1.51858652e-01 -0.732785
-1.51736581e-01 -0.589426
-1.51614511e-01 -0.61681
-1.51492441e-01 -0.526647
-1.51431406e-01 -0.525861
-1.51370370e-01 -0.486345
-1.51248300e-01 -0.698596
-1.51126230e-01 -0.563195
-1.51004159e-01 -0.639869
-1.50943124e-01 -0.639482
-1.50882089e-01 -0.637885
-1.50760019e-01 -0.504291
-1.50637948e-01 -0.744966
-1.50515878e-01 -0.587528
-1.50454843e-01 -0.64071
-1.50393808e-01 -0.64403
-1.50271738e-01 -0.600188
-1.50149667e-01 -0.523407
-1.50027597e-01 -0.662858
-1.49966562e-01 -0.65374
-1.49905527e-01 -0.53622
-1.49783456e-01 -0.618195
-1.49661386e-01 -0.606575
-1.49539316e-01 -0.570948
-1.49478281e-01 -0.562797
-1.49417245e-01 -0.732096
-1.49295175e-01 -0.604156
-1.49173105e-01 -0.474986
-1.49051034e-01 -0.628203
-1.48989999e-01 -0.627328
-1.48928964e-01 -0.548673
-1.48806894e-01 -0.697775
-1.48684823e-01 -0.698147
-1.48562753e-01 -0.465177
-1.48501718e-01 -0.465784
-1.48440683e-01 -0.642964
-1.48318613e-01 -0.547233
-1.48196542e-01 -0.731336
-1.48074472e-01 -0.731148
-1.47952402e-01 -0.478377
-1.47830331e-01 -0.615242
-1.47708261e-01 -0.482633
-1.47586191e-01 -0.465966
-1.47525156e-01 -0.466656
-1.47464120e-01 -0.666394
-1.47342050e-01 -0.53762
-1.47219980e-01 -0.605396
-1.47097909e-01 -0.520819
-1.47036874e-01 -0.521515
-1.46975839e-01 -0.508277
-1.46853769e-01 -0.732362
-1.46731698e-01 -0.590788
-1.46609628e-01 -0.643823
-1.46548593e-01 -0.525137
-1.46487558e-01 -0.525276
-1.46365488e-01 -0.477865
-1.46243417e-01 -0.703147
-1.46121347e-01 -0.683638
-1.46060312e-01 -0.461044
-1.45999277e-01 -0.461116
-1.45877206e-01 -0.531306
-1.45755136e-01 -0.503773
-1.45633066e-01 -0.753815
-1.45572031e-01 -0.753835
-1.45510995e-01 -0.586805
-1.45388925e-01 -0.63436
-1.45266855e-01 -0.600362
-1.45144784e-01 -0.46326
-1.45083749e-01 -0.463369
-1.45022714e-01 -0.68309
-1.44900644e-01 -0.538085
-1.44778573e-01 -0.434985
-1.44656503e-01 -0.613378
-1.44595468e-01 -0.613501
-1.44534433e-01 -0.570563
-1.44412363e-01 -0.726684
-1.44290292e-01 -0.60414
-1.44168222e-01 -0.482401
-1.44046152e-01 -0.630866
-1.43924081e-01 -0.545853
-1.43802011e-01 -0.695544
-1.43679941e-01 -0.712624
-1.43618906e-01 -0.71265
-1.43557870e-01 -0.472642
-1.43435800e-01 -0.643154
-1.43313730e-01 -0.567209
-1.43191659e-01 -0.754188
-1.43130624e-01 -0.754192
-1.43069589e-01 -0.746978
-1.42947519e-01 -0.49238
-1.42825448e-01 -0.638098
-1.42703378e-01 -0.525043
-1.42642343e-01 -0.532075
-1.42581308e-01 -0.496551
-1.42459238e-01 -0.691548
-1.42337167e-01 -0.579988
-1.42215097e-01 -0.467968
-1.42154062e-01 -0.628497
-1.42093027e-01 -0.628504
-1.41970956e-01 -0.524846
-1.41848886e-01 -0.750788
-1.41726816e-01 -0.6223
-1.41665781e-01 -0.622304
-1.41604745e-01 -0.672894
-1.41482675e-01 -0.550704
-1.41360605e-01 -0.514864
-1.41238534e-01 -0.757254
-1.41177499e-01 -0.757257
-1.41116464e-01 -0.60589
-1.40994394e-01 -0.656195
-1.40872323e-01 -0.608315
-1.40750253e-01 -0.438717
-1.40689218e-01 -0.438717
-1.40628183e-01 -0.672328
-1.40506113e-01 -0.435206
-1.40384042e-01 -0.488431
-1.40261972e-01 -0.525958
-1.40139902e-01 -0.206125
-1.40017831e-01 -0.0103135
-1.39895761e-01 -0.00425515
-1.39773691e-01 -0.00436087
-1.39712656e-01 -0.00436089
-6.01838469e-02 -0.00443684
-6.01228118e-02 -0.00444838
-6.00617766e-02 -0.00444841
-5.99397063e-02 -1.60393
-5.98176360e-02 -1.69917
-5.96955657e-02 -1.94083
-5.96345305e-02 -1.94078
-5.95734954e-02 -1.66153
-5.94514250e-02 -1.88667
-5.93293547e-02 -1.8155
-5.92072844e-02 -1.53214
-5.91462493e-02 -1.53199
-5.90852141e-02 -1.6917
-5.89631438e-02 -1.56293
-5.88410735e-02 -1.70907
-5.87190032e-02 -1.66386
-5.86579680e-02 -1.66366
-5.85969329e-02 -1.45194
-5.84748625e-02 -1.54937
-5.83527922e-02 -1.58652
-5.82307219e-02 -1.66053
-5.81086516e-02 -1.55791
-5.79865813e-02 -1.34125
-5.78645110e-02 -1.29211
-5.77424407e-02 -1.28419
-5.76814055e-02 -1.28396
-5.76203704e-02 -1.33109
-5.74983000e-02 -1.33134
-5.73762297e-02 -1.23204
-5.72541594e-02 -1.41683
-5.71931243e-02 -1.41675
-5.71320891e-02 -1.48719
-5.70100188e-02 -1.46562
-5.68879485e-02 -1.75508
-5.67658782e-02 -1.61851
-5.67048430e-02 -1.69953
-5.66438079e-02 -1.69911
-5.65217375e-02 -1.59654
-5.63996672e-02 -1.52901
-5.62775969e-02 -1.63915
-5.62165618e-02 -1.54168
-5.61555266e-02 -1.54039
-5.60334563e-02 -1.44728
-5.59113860e-02 -1.35852
-5.57893157e-02 -1.3244
-5.57282805e-02 -1.32308
-5.56672454e-02 -1.46846
-5.55451750e-02 -1.3525
-5.54231047e-02 -1.23974
-5.53010344e-02 -1.12603
-5.52399993e-02 -1.1248
-5.51789641e-02 -1.0032
-5.50568938e-02 -1.13193
-5.49348235e-02 -1.09522
-5.48127532e-02 -0.968113
-5.47517180e-02 -0.967251
-5.46906829e-02 -1.19154
-5.45686125e-02 -1.16738
-5.44465422e-02 -1.43643
-5.43244719e-02 -1.48922
-5.42024016e-02 -1.29565
-5.40803313e-02 -1.42139
-5.39582610e-02 -1.32038
-5.38361907e-02 -1.53618
-5.37751555e-02 -1.53431
-5.37141204e-02 -1.50347
-5.35920500e-02 -1.27764
-5.34699797e-02 -1.39325
-5.33479094e-02 -1.40289
-5.32868743e-02 -1.39757
-5.32258391e-02 -1.47536
-5.31037688e-02 -1.38262
-5.29816985e-02 -1.1755
-5.28596282e-02 -1.13766
-5.27985930e-02 -1.07645
-5.27375579e-02 -1.07043
-5.26154875e-02 -1.0869
-5.24934172e-02 -1.12485
-5.23713469e-02 -1.10556
-5.23103118e-02 -1.10147
-5.22492766e-02 -1.09734
-5.21272063e-02 -1.23101
-5.20051360e-02 -1.17185
-5.18830657e-02 -1.47898
-5.18220305e-02 -1.47773
-5.17609954e-02 -1.338
-5.16389250e-02 -1.43011
-5.15168547e-02 -1.3931
-5.13947844e-02 -1.31535
-5.13337493e-02 -1.31276
-5.12727141e-02 -1.54648
-5.11506438e-02 -1.37361
-5.10285735e-02 -1.43112
-5.09065032e-02 -1.37719
-5.08454680e-02 -1.36539
-5.07844329e-02 -1.32278
-5.06623625e-02 -1.47065
-5.05402922e-02 -1.3615
-5.04182219e-02 -1.25719
-5.02961516e-02 -1.11004
-5.01740813e-02 -0.983401
-5.00520110e-02 -1.10939
-4.99299407e-02 -1.08681
-4.98689055e-02 -0.989627
-4.98078704e-02 -0.937677
-4.96858000e-02 -1.15178
-4.95637297e-02 -1.14163
-4.94416594e-02 -1.42376
-4.93806243e-02 -1.43879
-4.93195891e-02 -1.45733
-4.91975188e-02 -1.25531
-4.90754485e-02 -1.3965
-4.89533782e-02 -1.31927
-4.88923430e-02 -1.34354
-4.88313079e-02 -1.52239
-4.87092375e-02 -1.5021
-4.85871672e-02 -1.36974
-4.84650969e-02 -1.4354
-4.84040618e-02 -1.4367
-4.83430266e-02 -1.41034
-4.82209563e-02 -1.48814
-4.80988860e-02 -1.48956
-4.79768157e-02 -1.36503
-4.79157805e-02 -1.25062
-4.78547454e-02 -1.2737
-4.77326750e-02 -1.11603
-4.76106047e-02 -0.94991
-4.74885344e-02 -1.12538
-4.74274993e-02 -1.065
-4.73664641e-02 -1.09225
-4.72443938e-02 -1.10951
-4.71223235e-02 -1.13108
-4.70002532e-02 -1.16192
-4.69392180e-02 -1.43792
-4.68781829e-02 -1.46385
-4.67561125e-02 -1.45051
-4.66340422e-02 -1.4201
-4.65119719e-02 -1.40922
-4.63899016e-02 -1.3662
-4.62678313e-02 -1.52414
-4.61457610e-02 -1.48745
-4.60236907e-02 -1.30541
-4.59626555e-02 -1.43315
-4.59016204e-02 -1.46533
-4.57795500e-02 -1.34365
-4.56574797e-02 -1.52023
-4.55354094e-02 -1.42802
-4.54743743e-02 -1.12967
-4.54133391e-02 -1.14921
-4.52912688e-02 -1.16903
-4.51691985e-02 -1.12968
-4.50471282e-02 -1.13169
-4.49860930e-02 -1.11062
-4.49250579e-02 -1.00288
-4.48029875e-02 -1.12567
-4.46809172e-02 -1.15134
-4.45588469e-02 -1.15185
-4.44978118e-02 -1.15307
-4.44367766e-02 -1.42832
-4.43147063e-02 -1.43045
-4.41926360e-02 -1.25919
-4.40705657e-02 -1.36872
-4.40095305e-02 -1.42295
-4.39484954e-02 -1.457
-4.38264250e-02 -1.53957
-4.37043547e-02 -1.60488
-4.35822844e-02 -1.52089
-4.35212493e-02 -1.64297
-4.34602141e-02 -1.68289
-4.33381438e-02 -1.6471
-4.32160735e-02 -1.79405
-4.30940032e-02 -1.78698
-4.30329680e-02 -1.53811
-4.29719329e-02 -1.56474
-4.28498625e-02 -1.52281
-4.27277922e-02 -1.38282
-4.26057219e-02 -1.21297
-4.24836516e-02 -1.40378
-4.23615813e-02 -1.21919
-4.22395110e-02 -1.31072
-4.21174407e-02 -1.32007
-4.20564055e-02 -1.30032
-4.19953704e-02 -1.32329
-4.18733000e-02 -1.63237
-4.17512297e-02 -1.51607
-4.16291594e-02 -1.63235
-4.15681243e-02 -1.5656
-4.15070891e-02 -1.59208
-4.13850188e-02 -1.52671
-4.12629485e-02 -1.70178
-4.11408782e-02 -1.67807
-4.10798430e-02 -1.69923
-4.10188079e-02 -1.73464
-4.08967375e-02 -1.6622
-4.07746672e-02 -1.5823
-4.06525969e-02 -1.87445
-4.05915618e-02 -1.87457
-4.05305266e-02 -1.84196
-4.04084563e-02 -1.78217
-4.02863860e-02 -1.89092
-4.01643157e-02 -1.71475
-4.01032805e-02 -0.96009
-4.00422454e-02 -0.973558
-3.99201750e-02 -0.0080297
-3.97981047e-02 -0.00810262
-3.96760344e-02 -0.00813731
-3.96149993e-02 -0.00806743
-3.95539641e-02 -0.00824997
-3.94318938e-02 -0.00821377
-3.93098235e-02 -0.00828518
-3.91877532e-02 -0.00829695
-3.91267180e-02 -0.00824711
-3.90656829e-02 -0.00843376
-3.89436125e-02 -0.00834024
-3.88215422e-02 -0.00846454
-3.86994719e-02 -0.00847661
-3.86384368e-02 -0.00842354
-3.85774016e-02 -0.00861423
-3.84553313e-02 -0.00857238
-3.83332610e-02 -0.00864086
-3.82111907e-02 -0.00857114
-3.81501555e-02 -0.00859644
-3.80891204e-02 -0.00879108
-3.79670500e-02 -0.00874624
-3.78449797e-02 -0.00881251
-3.77229094e-02 -0.00882479
-3.76618743e-02 -0.00876554
-3.76008391e-02 -0.00896404
-3.74787688e-02 -0.00893361
-3.73566985e-02 -0.0089772
-3.72346282e-02 -0.00899294
-3.71735930e-02 -0.00893055
-3.71125579e-02 -0.00913283
-3.69904875e-02 -0.00908372
-3.68684172e-02 -0.00902347
-3.67463469e-02 -0.00905696
-3.66853118e-02 -0.00905667
-3.66242766e-02 -0.00909447
-3.65022063e-02 -0.00912023
-3.63801360e-02 -0.00930352
-3.62580657e-02 -0.00922969
-3.61970305e-02 -0.00924733
-3.61359954e-02 -0.00945686
-3.60139250e-02 -0.00940032
-3.58918547e-02 -0.0094579
-3.57697844e-02 -0.009496
-3.57087493e-02 -0.0093986
-3.56477141e-02 -0.00961159
-3.55256438e-02 -0.00955206
-3.54035735e-02 -0.00960724
-3.52815032e-02 -0.00961966
-3.52204680e-02 -0.0095448
-3.51594329e-02 -0.00976115
-3.50373625e-02 -0.00963105
-3.49152922e-02 -0.0097513
-3.47932219e-02 -0.00976395
-3.46711516e-02 -0.00990529
-3.45490813e-02 -0.00983974
-3.44270110e-02 -0.00989043
-3.43049407e-02 -0.00981316
-3.42439055e-02 -0.00982113
-3.41828704e-02 -0.0100438
-3.40608000e-02 -0.00997509
-3.39387297e-02 -0.0100227
-3.38166594e-02 -0.0100354
-3.37556243e-02 -0.00995083
-3.36945891e-02 -0.0101765
-3.35725188e-02 -0.0101049
-3.34504485e-02 -0.0101455
-3.33283782e-02 -0.0101623
-3.32673430e-02 -0.0100746
-3.32063079e-02 -0.0103031
-3.30842375e-02 -0.0102301
-3.29621672e-02 -0.0101318
-3.28400969e-02 -0.010157
-3.27790618e-02 -0.0101568
-3.27180266e-02 -0.0101841
-3.25959563e-02 -0.0102014
-3.24738860e-02 -0.0103851
-3.23518157e-02 -0.0103976
-3.22907805e-02 -0.0103037
-3.22297454e-02 -0.0105375
-3.21076750e-02 -0.010457
-3.19856047e-02 -0.0104932
-3.18635344e-02 -0.0105327
-3.18024993e-02 -0.0104087
-3.17414641e-02 -0.0106449
-3.16193938e-02 -0.0105615
-3.14973235e-02 -0.0105946
-3.13752532e-02 -0.0106069
-3.13142180e-02 -0.0105071
-3.12531829e-02 -0.0107455
-3.11311125e-02 -0.0106592
-3.10090422e-02 -0.0106894
-3.08869719e-02 -0.0107017
-3.07649016e-02 -0.0108393
-3.06428313e-02 -0.0107501
-3.05207610e-02 -0.0107772
-3.03986907e-02 -0.0106962
-3.03376555e-02 -0.0106835
-3.02766204e-02 -0.010926
-3.01545500e-02 -0.010834
-3.00324797e-02 -0.010858
-2.99104094e-02 -0.01087
-2.98493743e-02 -0.0107613
-2.97883391e-02 -0.0110056
-2.96662688e-02 -0.0109348
-2.95441985e-02 -0.0109437
-2.94221282e-02 -0.0110781
-2.93610930e-02 -0.0108319
-2.93000579e-02 -0.0108782
-2.91779875e-02 -0.0109748
-2.90559172e-02 -0.0108473
-2.89338469e-02 -0.0109266
-2.88728118e-02 -0.0109264
-2.88117766e-02 -0.0108764
-2.86897063e-02 -0.0108835
-2.85676360e-02 -0.0109053
-2.84455657e-02 -0.0109855
-2.83845305e-02 -0.0109854
-2.83234954e-02 -0.0109052
-2.82014250e-02 -0.0109316
-2.80793547e-02 -0.010956
-2.79572844e-02 -0.0110343
-2.78962493e-02 -0.0110342
-2.78352141e-02 -0.0110518
-2.77131438e-02 -0.0109832
-2.75910735e-02 -0.0109993
-2.74690032e-02 -0.011077
-2.74079680e-02 -0.0110769
-2.73469329e-02 -0.0110916
-2.72248625e-02 -0.010834
-2.71027922e-02 -0.0110351
-2.69807219e-02 -0.0111122
-2.68586516e-02 -0.0111239
-2.67365813e-02 -0.0110532
5.39669669e-01 -0.00120657
5.39791739e-01 -0.00121134
5.39913809e-01 -0.00125877
5.39974844e-01 -0.00125865
5.40035880e-01 -2.41598
5.40157950e-01 -2.2789
5.40280020e-01 -2.29446
5.42477286e-01 -2.28331
5.42599356e-01 -2.2696
5.42721427e-01 -2.33004
5.42843497e-01 -2.3826
5.42904532e-01 -2.38178
5.42965567e-01 -2.28697
5.43087637e-01 -2.23323
5.43209708e-01 -2.42566
5.43331778e-01 -2.38432
5.43453848e-01 -2.40752
5.43575919e-01 -2.30127
5.43697989e-01 -2.27442
5.43820059e-01 -2.38862
5.43881094e-01 -2.38779
5.43942130e-01 -2.37834
5.44064200e-01 -2.28832
5.44186270e-01 -2.27285
5.44308341e-01 -2.38755
5.44369376e-01 -2.38672
5.44430411e-01 -2.39566
5.44552481e-01 -2.43646
5.44674552e-01 -2.28078
5.44796622e-01 -2.29834
5.44857657e-01 -2.32105
5.44918692e-01 -2.39246
5.45040762e-01 -2.23228
5.45162833e-01 -2.20796
5.45284903e-01 -2.19045
5.45345938e-01 -2.25126
5.45406973e-01 -2.24781
5.45529044e-01 -2.17707
5.45651114e-01 -2.22472
5.45773184e-01 -2.19995
5.45834219e-01 -2.19644
5.45895255e-01 -2.16384
5.46017325e-01 -2.30793
5.46139395e-01 -2.23204
5.46261466e-01 -2.20761
5.46322501e-01 -2.20373
5.46383536e-01 -2.18861
5.46505606e-01 -2.16371
5.46627677e-01 -2.22227
5.46749747e-01 -2.35628
5.46810782e-01 -2.3524
5.46871817e-01 -2.18849
5.46993887e-01 -2.13502
5.47115958e-01 -2.24906
5.47238028e-01 -2.26725
5.47360098e-01 -2.33719
5.47482169e-01 -2.14559
5.47604239e-01 -2.12517
5.47726309e-01 -2.24062
5.47787344e-01 -2.22452
5.47848380e-01 -2.26092
5.47970450e-01 -2.14918
5.48092520e-01 -2.15145
5.48214591e-01 -2.33754
5.48275626e-01 -2.32182
5.48336661e-01 -2.26261
5.48458731e-01 -2.2683
5.48580802e-01 -2.1866
5.48702872e-01 -2.18684
5.48763907e-01 -2.29037
5.48824942e-01 -2.27201
5.48947012e-01 -2.24519
5.49069083e-01 -2.17591
5.49191153e-01 -2.21026
5.49252188e-01 -2.31528
5.49313223e-01 -2.29722
5.49435294e-01 -2.35045
5.49557364e-01 -2.32912
5.49679434e-01 -2.19569
5.49740469e-01 -2.25953
5.49801505e-01 -2.19007
5.49923575e-01 -2.2595
5.50045645e-01 -2.25318
5.50167716e-01 -2.19821
5.50228751e-01 -2.13569
5.50289786e-01 -2.18476
5.50411856e-01 -2.32084
5.50533927e-01 -2.25379
5.50655997e-01 -2.26351
5.50717032e-01 -2.28036
5.50778067e-01 -2.18429
5.50900137e-01 -2.15376
5.51022208e-01 -2.24458
5.51144278e-01 -2.2709
5.51266348e-01 -2.19213
5.51388419e-01 -2.18732
5.51510489e-01 -2.24227
5.51632559e-01 -2.2659
5.51693594e-01 -2.281
5.51754630e-01 -2.3408
5.51876700e-01 -2.16288
5.51998770e-01 -2.157
5.52120841e-01 -2.26905
5.52181876e-01 -2.23542
5.52242911e-01 -2.25176
5.52364981e-01 -2.16652
5.52487052e-01 -2.16116
5.52609122e-01 -2.30126
5.52670157e-01 -2.33023
5.52731192e-01 -2.25565
5.52853262e-01 -2.24014
5.52975333e-01 -2.18614
5.53097403e-01 -2.27045
5.53158438e-01 -2.1844
5.53219473e-01 -2.18818
5.53341544e-01 -2.2782
5.53463614e-01 -2.1626
5.53585684e-01 -2.18695
5.53646719e-01 -2.19075
5.53707755e-01 -2.1644
5.53829825e-01 -2.2323
5.53951895e-01 -2.30749
5.54073966e-01 -2.18849
5.54135001e-01 -2.19194
5.54196036e-01 -2.20286
5.54318106e-01 -2.23119
5.54440177e-01 -2.24127
5.54562247e-01 -2.33779
5.54623282e-01 -2.34124
5.54684317e-01 -2.21088
5.54806387e-01 -2.14822
5.54928458e-01 -2.24267
5.55050528e-01 -2.38348
5.55172598e-01 -2.31203
5.55294669e-01 -2.2671
5.55416739e-01 -2.39098
5.55538809e-01 -2.38408
5.55599844e-01 -2.3849
5.55660880e-01 -2.37733
5.55782950e-01 -2.26663
5.55905020e-01 -2.28188
5.56027091e-01 -2.37488
5.56088126e-01 -2.37569
5.56149161e-01 -2.38471
5.56271231e-01 -2.27982
5.56393302e-01 -2.29862
5.56515372e-01 -2.38001
5.56576407e-01 -2.40598
5.56637442e-01 -2.38478
5.56759512e-01 -2.42605
5.56881583e-01 -2.31852
5.57003653e-01 -2.27104
5.57064688e-01 -2.26579
5.57125723e-01 -2.26661
5.57247794e-01 -2.37023
5.57369864e-01 -2.27778
5.57491934e-01 -2.29631
5.57552969e-01 -2.29711
5.59689200e-01 -2.29421
5.59811270e-01 -2.27866
5.59933341e-01 -2.41575
5.59994376e-01 -2.41598
5.60055411e-01 -0.0019144
5.60177481e-01 -0.00186612
5.60299552e-01 -0.00187388
5.60421622e-01 -0.00183444
5.60482657e-01 -0.0018501
5.60543692e-01 -0.00185357
5.60665762e-01 -0.00180593
5.60787833e-01 -0.00184003
5.60909903e-01 -0.00183698
5.60970938e-01 -0.00182742
5.61031973e-01 -0.00182717
5.61154044e-01 -0.0018095
5.61276114e-01 -0.00175471
5.61398184e-01 -0.00173299
5.61459219e-01 -0.00173275
5.61520255e-01 -0.00171914
5.61642325e-01 -0.00168778
5.61764395e-01 -0.00169686
5.61886466e-01 -0.00167536
5.61947501e-01 -0.00167512
5.62008536e-01 -0.00167667
5.62130606e-01 -0.00163275
5.62252677e-01 -0.00164024
5.62374747e-01 -0.00161903
5.62435782e-01 -0.00161879
5.62496817e-01 -0.00162034
5.62618887e-01 -0.00156132
5.62740958e-01 -0.00158487
5.62863028e-01 -0.00156394
5.62985098e-01 -0.00156526
5.63107169e-01 -0.00152349
5.63229239e-01 -0.00149373
5.63351309e-01 -0.00151011
5.63412344e-01 -0.00150989
5.63473380e-01 -0.00151143
5.63595450e-01 -0.00147074
5.63717520e-01 -0.00147785
5.63839591e-01 -0.00145755
5.63900626e-01 -0.00145733
5.63961661e-01 -0.00145886
5.64083731e-01 -0.00141925
5.64205802e-01 -0.00142613
5.64327872e-01 -0.00139299
5.64388907e-01 -0.00140812
5.64449942e-01 -0.00140792
5.64572012e-01 -0.00136901
5.64694083e-01 -0.00139357
5.64816153e-01 -0.00139101
5.64877188e-01 -0.00138273
5.64938223e-01 -0.00138252
5.65060294e-01 -0.0013685
5.65182364e-01 -0.00132673
5.65304434e-01 -0.00130748
5.65365469e-01 -0.00130727
5.65426505e-01 -0.00129742
5.65548575e-01 -0.00127118
5.65670645e-01 -0.00127888
5.65792716e-01 -0.00125998
5.65853751e-01 -0.00125978
5.65914786e-01 -0.00126127
5.66036856e-01 -0.00122589
5.66158927e-01 -0.0012323
5.66280997e-01 -0.00121378
5.66342032e-01 -0.00121359
5.66403067e-01 -0.00121506
5.66525137e-01 -0.00116942
5.66647208e-01 -0.00118699
5.66769278e-01 -0.00116887
5.66891348e-01 -0.00117013
5.67013419e-01 -0.00113684
5.67135489e-01 -0.00111444
5.67257559e-01 -0.00112524
5.67318594e-01 -0.00112505
5.67379630e-01 -0.00112648
5.67501700e-01 -0.00109423
5.67623770e-01 -0.00110018
5.67745841e-01 -0.00108289
5.67806876e-01 -0.00108272
5.67867911e-01 -0.00108412
5.67989981e-01 -0.0010529
5.68112052e-01 -0.00105867
5.68234122e-01 -0.001032
5.68295157e-01 -0.0010435
5.68356192e-01 -0.00104333
5.68478262e-01 -0.00101286
5.68600333e-01 -0.00103
5.68722403e-01 -0.00102782
5.68783438e-01 -0.00102108
5.68844473e-01 -0.00102092
5.68966544e-01 -0.00101035
5.69088614e-01 0
5.97897208e-01 0
5.98019278e-01 -0.00101918
5.98141348e-01 -0.00101798
9.99935782e-01 -0.00655733
9.99996817e-01 -0.010908


==> figure/1d_tau_native_true.txt <==
-1.00000000e+00	2.98995179e+00
-9.98333333e-01	2.98857943e+00
-9.96666667e-01	2.99675229e+00
-9.95000000e-01	2.99674223e+00
-9.93333333e-01	2.99674223e+00
-9.91666667e-01	2.99675229e+00
-9.90000000e-01	2.99675229e+00
-9.88333333e-01	2.99675229e+00
-9.86666667e-01	2.99674223e+00
-9.85000000e-01	2.99674223e+00
-9.83333333e-01	2.99674223e+00
-9.81666667e-01	2.99675229e+00
-9.80000000e-01	2.99675229e+00
-9.78333333e-01	2.99675229e+00
-9.76666667e-01	2.99674223e+00
-9.75000000e-01	2.99674223e+00
-9.73333333e-01	2.99675229e+00
-9.71666667e-01	2.99675229e+00
-9.70000000e-01	2.99675229e+00
-9.68333333e-01	2.99674223e+00
-9.66666667e-01	2.99674223e+00
-9.65000000e-01	2.99674223e+00
-9.63333333e-01	2.99675229e+00
-9.61666667e-01	2.99675229e+00
-9.60000000e-01	2.99675229e+00
-9.58333333e-01	2.99674223e+00
-9.56666667e-01	2.99674223e+00
-9.55000000e-01	2.99674223e+00
-9.53333333e-01	2.99675229e+00
-9.51666667e-01	2.99675229e+00
-9.50000000e-01	2.99675229e+00
-9.48333333e-01	2.99674223e+00
-9.46666667e-01	2.99674223e+00
-9.45000000e-01	2.99674223e+00
-9.43333333e-01	2.99675229e+00
-9.41666667e-01	2.99675229e+00
-9.40000000e-01	2.99675229e+00
-9.38333333e-01	2.99674223e+00
-9.36666667e-01	2.99674223e+00
-9.35000000e-01	2.99675229e+00
-9.33333333e-01	2.99675229e+00
-9.31666667e-01	2.99675229e+00
-9.30000000e-01	2.99675229e+00
-9.28333333e-01	2.99674223e+00
-9.26666667e-01	2.99674223e+00
-9.25000000e-01	2.99675229e+00
-9.23333333e-01	2.99675229e+00
-9.21666667e-01	2.99675229e+00
-9.20000000e-01	2.99674223e+00
-9.18333333e-01	2.99674223e+00
-9.16666667e-01	2.99674223e+00
-9.15000000e-01	2.99675229e+00
-9.13333333e-01	2.99675229e+00
-9.11666667e-01	2.99675229e+00
-9.10000000e-01	2.99674223e+00
-9.08333333e-01	2.99674223e+00
-9.06666667e-01	2.99674223e+00
-9.05000000e-01	2.99675229e+00
-9.03333333e-01	2.99675229e+00
-9.01666667e-01	2.99675229e+00
-9.00000000e-01	2.99674223e+00
-8.98333333e-01	2.99674223e+00
-8.96666667e-01	2.99674223e+00
-8.95000000e-01	2.99675229e+00
-8.93333333e-01	2.99675229e+00
-8.91666667e-01	2.99675229e+00
-8.90000000e-01	2.99674223e+00
-8.88333333e-01	2.99674223e+00
-8.86666667e-01	2.99675229e+00
-8.85000000e-01	2.99675229e+00
-8.83333333e-01	2.99675229e+00
-8.81666667e-01	2.99675229e+00
-8.80000000e-01	2.99674223e+00
-8.78333333e-01	2.99674223e+00
-8.76666667e-01	2.99675229e+00
-8.75000000e-01	2.99675229e+00
-8.73333333e-01	2.99675229e+00
-8.71666667e-01	2.99675229e+00
-8.70000000e-01	2.99674223e+00
-8.68333333e-01	2.99674223e+00
-8.66666667e-01	2.99675229e+00
-8.65000000e-01	2.99675229e+00
-8.63333333e-01	2.99675229e+00
-8.61666667e-01	2.99674223e+00
-8.60000000e-01	2.99674223e+00
-8.58333333e-01	2.99675229e+00
-8.56666667e-01	2.99675229e+00
-8.55000000e-01	2.99675229e+00
-8.53333333e-01	2.99675229e+00
-8.51666667e-01	2.99674223e+00
-8.50000000e-01	2.99674223e+00
-8.48333333e-01	2.99675229e+00
-8.46666667e-01	2.99675229e+00
-8.45000000e-01	2.99675229e+00
-8.43333333e-01	2.99675229e+00
-8.41666667e-01	2.99674223e+00
-8.40000000e-01	2.99674223e+00
-8.38333333e-01	2.99675229e+00
-8.36666667e-01	2.99675229e+00
-8.35000000e-01	2.99675229e+00
-8.33333333e-01	2.99675229e+00
-8.31666667e-01	2.99674223e+00
-8.30000000e-01	2.99674223e+00
-8.28333333e-01	2.99675229e+00
-8.26666667e-01	2.99675229e+00
-8.25000000e-01	2.99675229e+00
-8.23333333e-01	2.99674223e+00
-8.21666667e-01	2.99674223e+00
-8.20000000e-01	2.99674223e+00
-8.18333333e-01	2.99675229e+00
-8.16666667e-01	2.99675229e+00
-8.15000000e-01	2.99675229e+00
-8.13333333e-01	2.99674223e+00
-8.11666667e-01	2.99674223e+00
-8.10000000e-01	2.99675229e+00
-8.08333333e-01	2.99675229e+00
-8.06666667e-01	2.99675229e+00
-8.05000000e-01	2.99675229e+00
-8.03333333e-01	2.99674223e+00
-8.01666667e-01	2.99674223e+00
-8.00000000e-01	2.99675229e+00
-7.98333333e-01	2.99675229e+00
-7.96666667e-01	2.99675229e+00
-7.95000000e-01	2.99675229e+00
-7.93333333e-01	2.99674223e+00
-7.91666667e-01	2.99674223e+00
-7.90000000e-01	2.99675229e+00
-7.88333333e-01	2.99675229e+00
-7.86666667e-01	2.99675229e+00
-7.85000000e-01	2.99675229e+00
-7.83333333e-01	2.99674223e+00
-7.81666667e-01	2.99674223e+00
-7.80000000e-01	2.99675229e+00
-7.78333333e-01	2.99675229e+00
-7.76666667e-01	2.99675229e+00
-7.75000000e-01	2.99674223e+00
-7.73333333e-01	2.99674223e+00
-7.71666667e-01	2.99674223e+00
-7.70000000e-01	2.99675229e+00
-7.68333333e-01	2.99675229e+00
-7.66666667e-01	2.99675229e+00
-7.65000000e-01	2.99674223e+00
-7.63333333e-01	2.99674223e+00
-7.61666667e-01	2.99675229e+00
-7.60000000e-01	2.99675229e+00
-7.58333333e-01	2.99675229e+00
-7.56666667e-01	2.99675229e+00
-7.55000000e-01	2.99674223e+00
-7.53333333e-01	2.99674223e+00
-7.51666667e-01	2.99675229e+00
-7.50000000e-01	2.99675229e+00
-7.48333333e-01	2.99675229e+00
-7.46666667e-01	2.99675229e+00
-7.45000000e-01	2.99674223e+00
-7.43333333e-01	2.99674223e+00
-7.41666667e-01	2.99675229e+00
-7.40000000e-01	2.99675229e+00
-7.38333333e-01	2.99675229e+00
-7.36666667e-01	2.99675229e+00
-7.35000000e-01	2.99674223e+00
-7.33333333e-01	2.99675229e+00
-7.31666667e-01	2.99675229e+00
-7.30000000e-01	2.99675229e+00
-7.28333333e-01	2.99675229e+00
-7.26666667e-01	2.99675229e+00
-7.25000000e-01	2.99674223e+00
-7.23333333e-01	2.99675229e+00
-7.21666667e-01	2.99675229e+00
-7.20000000e-01	2.99675229e+00
-7.18333333e-01	2.99675229e+00
-7.16666667e-01	2.99674223e+00
-7.15000000e-01	2.99674223e+00
-7.13333333e-01	2.99675229e+00
-7.11666667e-01	2.99675229e+00
-7.10000000e-01	2.99675229e+00
-7.08333333e-01	2.99675229e+00
-7.06666667e-01	2.99674223e+00
-7.05000000e-01	2.99674223e+00
-7.03333333e-01	2.99675229e+00
-7.01666667e-01	2.99675229e+00
-7.00000000e-01	2.99675229e+00
-6.98333333e-01	2.99675229e+00
-6.96666667e-01	2.99674223e+00
-6.95000000e-01	2.99675229e+00
-6.93333333e-01	2.99675229e+00
-6.91666667e-01	2.99675229e+00
-6.90000000e-01	2.99675229e+00
-6.88333333e-01	2.99675229e+00
-6.86666667e-01	2.99674223e+00
-6.85000000e-01	2.99675229e+00
-6.83333333e-01	2.99675229e+00
-6.81666667e-01	2.99675229e+00
-6.80000000e-01	2.99675229e+00
-6.78333333e-01	2.99675229e+00
-6.76666667e-01	2.99674223e+00
-6.75000000e-01	2.99675229e+00
-6.73333333e-01	2.99675229e+00
-6.71666667e-01	2.99675229e+00
-6.70000000e-01	2.99675229e+00
-6.68333333e-01	2.99674223e+00
-6.66666667e-01	2.99674223e+00
-6.65000000e-01	2.99675229e+00
-6.63333333e-01	2.99675229e+00
-6.61666667e-01	2.99675229e+00
-6.60000000e-01	2.99675229e+00
-6.58333333e-01	2.99674223e+00
-6.56666667e-01	2.99674223e+00
-6.55000000e-01	2.99675229e+00
-6.53333333e-01	2.99675229e+00
-6.51666667e-01	2.99675229e+00
-6.50000000e-01	2.99675229e+00
-6.48333333e-01	2.99674223e+00
-6.46666667e-01	2.99675229e+00
-6.45000000e-01	2.99675229e+00
-6.43333333e-01	2.99675229e+00
-6.41666667e-01	2.99675229e+00
-6.40000000e-01	2.99675229e+00
-6.38333333e-01	2.99674223e+00
-6.36666667e-01	2.99675229e+00
-6.35000000e-01	2.99675229e+00
-6.33333333e-01	2.99675229e+00
-6.31666667e-01	2.99675229e+00
-6.30000000e-01	2.99675229e+00
-6.28333333e-01	2.99674223e+00
-6.26666667e-01	2.99675229e+00
-6.25000000e-01	2.99675229e+00
-6.23333333e-01	2.99675229e+00
-6.21666667e-01	2.99675229e+00
-6.20000000e-01	2.99674223e+00
-6.18333333e-01	2.99674223e+00
-6.16666667e-01	2.99675229e+00
-6.15000000e-01	2.99675229e+00
-6.13333333e-01	2.99675229e+00
-6.11666667e-01	2.99675229e+00
-6.10000000e-01	2.99674223e+00
-6.08333333e-01	2.99674223e+00
-6.06666667e-01	2.99675229e+00
-6.05000000e-01	2.99675229e+00
-6.03333333e-01	2.99675229e+00
-6.01666667e-01	2.99675229e+00
-6.00000000e-01	2.99674223e+00
-5.98333333e-01	2.99675229e+00
-5.96666667e-01	2.99675229e+00
-5.95000000e-01	2.99675229e+00
-5.93333333e-01	2.99675229e+00
-5.91666667e-01	2.99675229e+00
-5.90000000e-01	2.99674223e+00
-5.88333333e-01	2.99675229e+00
-5.86666667e-01	2.99675229e+00
-5.85000000e-01	2.99675229e+00
-5.83333333e-01	2.99675229e+00
-5.81666667e-01	2.99674223e+00
-5.80000000e-01	2.99674223e+00
-5.78333333e-01	2.99675229e+00
-5.76666667e-01	2.99675229e+00
-5.75000000e-01	2.99675229e+00
-5.73333333e-01	2.99675229e+00
-5.71666667e-01	2.99674223e+00
-5.70000000e-01	2.99674223e+00
-5.68333333e-01	2.99675229e+00
-5.66666667e-01	2.99675229e+00
-5.65000000e-01	2.99675229e+00
-5.63333333e-01	2.99675229e+00
-5.61666667e-01	2.99674223e+00
-5.60000000e-01	2.99675229e+00
-5.58333333e-01	2.99675229e+00
-5.56666667e-01	2.99675229e+00
-5.55000000e-01	2.99675229e+00
-5.53333333e-01	2.99675229e+00
-5.51666667e-01	2.99674223e+00
-5.50000000e-01	2.99675229e+00
-5.48333333e-01	2.99675229e+00
-5.46666667e-01	2.99675229e+00
-5.45000000e-01	2.99675229e+00
-5.43333333e-01	2.99675229e+00
-5.41666667e-01	2.99674223e+00
-5.40000000e-01	2.99675229e+00
-5.38333333e-01	2.99675229e+00
-5.36666667e-01	2.99675229e+00
-5.35000000e-01	2.99675229e+00
-5.33333333e-01	2.99674223e+00
-5.31666667e-01	2.99674223e+00
-5.30000000e-01	2.99675229e+00
-5.28333333e-01	2.99675229e+00
-5.26666667e-01	2.99675229e+00
-5.25000000e-01	2.99675229e+00
-5.23333333e-01	2.99674223e+00
-5.21666667e-01	2.99674223e+00
-5.20000000e-01	2.99675229e+00
-5.18333333e-01	2.99675229e+00
-5.16666667e-01	2.99675229e+00
-5.15000000e-01	2.99675229e+00
-5.13333333e-01	2.99674223e+00
-5.11666667e-01	2.99675229e+00
-5.10000000e-01	2.99675229e+00
-5.08333333e-01	2.99675229e+00
-5.06666667e-01	2.99675229e+00
-5.05000000e-01	2.99675229e+00
-5.03333333e-01	2.99674223e+00
-5.01666667e-01	2.99674971e+00
-5.00000000e-01	2.99674814e+00
-4.98333333e-01	2.99675422e+00
-4.96666667e-01	2.99675644e+00
-4.95000000e-01	2.99675644e+00
-4.93333333e-01	2.99675644e+00
-4.91666667e-01	2.99675644e+00
-4.90000000e-01	2.99675644e+00
-4.88333333e-01	2.99675644e+00
-4.86666667e-01	2.99675644e+00
-4.85000000e-01	2.99675644e+00
-4.83333333e-01	2.99675644e+00
-4.81666667e-01	2.99675644e+00
-4.80000000e-01	2.99675644e+00
-4.78333333e-01	2.99675644e+00
-4.76666667e-01	2.99675644e+00
-4.75000000e-01	2.99675644e+00
-4.73333333e-01	2.99675644e+00
-4.71666667e-01	2.99675644e+00
-4.70000000e-01	2.99675644e+00
-4.68333333e-01	2.99675644e+00
-4.66666667e-01	2.99675644e+00
-4.65000000e-01	2.99675644e+00
-4.63333333e-01	2.99675644e+00
-4.61666667e-01	2.99675644e+00
-4.60000000e-01	2.99675644e+00
-4.58333333e-01	2.99675644e+00
-4.56666667e-01	2.99675644e+00
-4.55000000e-01	2.99675644e+00
-4.53333333e-01	2.99675644e+00
-4.51666667e-01	2.99675644e+00
-4.50000000e-01	2.99675644e+00
-4.48333333e-01	2.99675644e+00
-4.46666667e-01	2.99675644e+00
-4.45000000e-01	2.99675644e+00
-4.43333333e-01	2.99675644e+00
-4.41666667e-01	2.99675644e+00
-4.40000000e-01	2.99675644e+00
-4.38333333e-01	2.99675644e+00
-4.36666667e-01	2.99675644e+00
-4.35000000e-01	2.99675644e+00
-4.33333333e-01	2.99675644e+00
-4.31666667e-01	2.99675644e+00
-4.30000000e-01	2.99675644e+00
-4.28333333e-01	2.99675644e+00
-4.26666667e-01	2.99675644e+00
-4.25000000e-01	2.99675644e+00
-4.23333333e-01	2.99675644e+00
-4.21666667e-01	2.99675644e+00
-4.20000000e-01	2.99675644e+00
-4.18333333e-01	2.99675644e+00
-4.16666667e-01	2.99675644e+00
-4.15000000e-01	2.99675644e+00
-4.13333333e-01	2.99675644e+00
-4.11666667e-01	2.99675644e+00
-4.10000000e-01	2.99675644e+00
-4.08333333e-01	2.99675644e+00
-4.06666667e-01	2.99675644e+00
-4.05000000e-01	2.99675644e+00
-4.03333333e-01	7.38178740e-01
-4.01666667e-01	6.35050928e-01
-4.00000000e-01	3.00000000e+00
-3.98333333e-01	6.42763522e-01
-3.96666667e-01	2.99675567e+00
-3.95000000e-01	2.99675567e+00
-3.93333333e-01	2.99675567e+00
-3.91666667e-01	2.99675568e+00
-3.90000000e-01	2.99675568e+00
-3.88333333e-01	2.99675568e+00
-3.86666667e-01	2.99675568e+00
-3.85000000e-01	2.99675568e+00
-3.83333333e-01	2.99675568e+00
-3.81666667e-01	2.99675568e+00
-3.80000000e-01	2.99675568e+00
-3.78333333e-01	2.99675568e+00
-3.76666667e-01	2.99675568e+00
-3.75000000e-01	2.99675568e+00
-3.73333333e-01	2.99675569e+00
-3.71666667e-01	2.99675569e+00
-3.70000000e-01	2.99675569e+00
-3.68333333e-01	2.99675569e+00
-3.66666667e-01	2.99675569e+00
-3.65000000e-01	2.99675569e+00
-3.63333333e-01	2.99675569e+00
-3.61666667e-01	2.99675569e+00
-3.60000000e-01	2.99675569e+00
-3.58333333e-01	2.99675569e+00
-3.56666667e-01	2.99675569e+00
-3.55000000e-01	2.99675570e+00
-3.53333333e-01	2.99675570e+00
-3.51666667e-01	2.02641080e+00
-3.50000000e-01	3.00000000e+00
-3.48333333e-01	2.03016258e+00
-3.46666667e-01	2.99675545e+00
-3.45000000e-01	2.99675545e+00
-3.43333333e-01	2.99675545e+00
-3.41666667e-01	2.99675545e+00
-3.40000000e-01	2.99675544e+00
-3.38333333e-01	2.99675544e+00
-3.36666667e-01	2.99675544e+00
-3.35000000e-01	2.99675544e+00
-3.33333333e-01	2.99675544e+00
-3.31666667e-01	2.99675544e+00
-3.30000000e-01	2.99675544e+00
-3.28333333e-01	2.99675544e+00
-3.26666667e-01	2.99675544e+00
-3.25000000e-01	2.99675544e+00
-3.23333333e-01	2.99675543e+00
-3.21666667e-01	2.99675543e+00
-3.20000000e-01	2.99675543e+00
-3.18333333e-01	2.99675543e+00
-3.16666667e-01	2.99675543e+00
-3.15000000e-01	2.99675543e+00
-3.13333333e-01	2.99675543e+00
-3.11666667e-01	2.99675543e+00
-3.10000000e-01	2.99675543e+00
-3.08333333e-01	2.99675542e+00
-3.06666667e-01	2.99675542e+00
-3.05000000e-01	2.99675542e+00
-3.03333333e-01	2.99675542e+00
-3.01666667e-01	2.99675542e+00
-3.00000000e-01	2.99675542e+00
-2.98333333e-01	2.99675542e+00
-2.96666667e-01	2.99675542e+00
-2.95000000e-01	2.99675542e+00
-2.93333333e-01	2.99675542e+00
-2.91666667e-01	2.99675541e+00
-2.90000000e-01	2.99675541e+00
-2.88333333e-01	2.99675541e+00
-2.86666667e-01	2.99675541e+00
-2.85000000e-01	2.99675541e+00
-2.83333333e-01	2.99675541e+00
-2.81666667e-01	2.99675541e+00
-2.80000000e-01	2.99675541e+00
-2.78333333e-01	2.99675541e+00
-2.76666667e-01	2.99675540e+00
-2.75000000e-01	2.99675540e+00
-2.73333333e-01	2.99675540e+00
-2.71666667e-01	2.99675540e+00
-2.70000000e-01	2.99675540e+00
-2.68333333e-01	2.99675540e+00
-2.66666667e-01	2.99675540e+00
-2.65000000e-01	2.99675540e+00
-2.63333333e-01	2.99675540e+00
-2.61666667e-01	2.99675539e+00
-2.60000000e-01	2.99675539e+00
-2.58333333e-01	2.99675539e+00
-2.56666667e-01	2.99675539e+00
-2.55000000e-01	2.99675539e+00
-2.53333333e-01	2.99675539e+00
-2.51666667e-01	2.04223921e+00
-2.50000000e-01	1.85648187e+00
-2.48333333e-01	3.00000000e+00
-2.46666667e-01	2.99665558e+00
-2.45000000e-01	2.99665558e+00
-2.43333333e-01	2.99665559e+00
-2.41666667e-01	2.99665559e+00
-2.40000000e-01	2.99665559e+00
-2.38333333e-01	2.99665559e+00
-2.36666667e-01	2.99665560e+00
-2.35000000e-01	2.99665560e+00
-2.33333333e-01	2.99665560e+00
-2.31666667e-01	2.99665561e+00
-2.30000000e-01	2.99665561e+00
-2.28333333e-01	2.99665561e+00
-2.26666667e-01	2.99665562e+00
-2.25000000e-01	2.99665562e+00
-2.23333333e-01	2.99665562e+00
-2.21666667e-01	2.99665562e+00
-2.20000000e-01	2.99665563e+00
-2.18333333e-01	2.99665563e+00
-2.16666667e-01	2.99665563e+00
-2.15000000e-01	2.99665564e+00
-2.13333333e-01	2.99665564e+00
-2.11666667e-01	2.99665564e+00
-2.10000000e-01	2.99665564e+00
-2.08333333e-01	2.99665565e+00
-2.06666667e-01	2.99665565e+00
-2.05000000e-01	2.99665566e+00
-2.03333333e-01	2.99665566e+00
-2.01666667e-01	2.99665566e+00
-2.00000000e-01	2.99665566e+00
-1.98333333e-01	2.99665567e+00
-1.96666667e-01	2.99665567e+00
-1.95000000e-01	2.99665567e+00
-1.93333333e-01	2.99665567e+00
-1.91666667e-01	2.99665568e+00
-1.90000000e-01	2.99665568e+00
-1.88333333e-01	2.99665568e+00
-1.86666667e-01	2.99665568e+00
-1.85000000e-01	2.99665569e+00
-1.83333333e-01	2.99665569e+00
-1.81666667e-01	2.99665570e+00
-1.80000000e-01	2.99665570e+00
-1.78333333e-01	2.99665570e+00
-1.76666667e-01	2.99665570e+00
-1.75000000e-01	2.99665571e+00
-1.73333333e-01	2.99665571e+00
-1.71666667e-01	2.99665571e+00
-1.70000000e-01	2.99665571e+00
-1.68333333e-01	2.99665572e+00
-1.66666667e-01	2.99665572e+00
-1.65000000e-01	2.99665572e+00
-1.63333333e-01	2.99665573e+00
-1.61666667e-01	2.99665573e+00
-1.60000000e-01	2.99665573e+00
-1.58333333e-01	2.99665573e+00
-1.56666667e-01	2.99665574e+00
-1.55000000e-01	2.99665574e+00
-1.53333333e-01	2.99665574e+00
-1.51666667e-01	3.00000000e+00
-1.50000000e-01	1.82225909e+00
-1.48333333e-01	2.02851622e+00
-1.46666667e-01	2.99666268e+00
-1.45000000e-01	2.99666268e+00
-1.43333333e-01	2.99666268e+00
-1.41666667e-01	2.99666268e+00
-1.40000000e-01	2.99666268e+00
-1.38333333e-01	2.99666268e+00
-1.36666667e-01	2.99666268e+00
-1.35000000e-01	2.99666268e+00
-1.33333333e-01	2.99666269e+00
-1.31666667e-01	2.99666269e+00
-1.30000000e-01	2.99666269e+00
-1.28333333e-01	2.99666269e+00
-1.26666667e-01	2.99675087e+00
-1.25000000e-01	2.99666826e+00
-1.23333333e-01	2.99675669e+00
-1.21666667e-01	2.99672181e+00
-1.20000000e-01	2.99672181e+00
-1.18333333e-01	2.99672181e+00
-1.16666667e-01	2.99672181e+00
-1.15000000e-01	2.99672181e+00
-1.13333333e-01	2.99672181e+00
-1.11666667e-01	2.99672181e+00
-1.10000000e-01	2.99672181e+00
-1.08333333e-01	2.99672181e+00
-1.06666667e-01	2.99672181e+00
-1.05000000e-01	2.99672181e+00
-1.03333333e-01	2.99672181e+00
-1.01666667e-01	2.99672181e+00
-1.00000000e-01	2.99672181e+00
-9.83333333e-02	2.99672180e+00
-9.66666667e-02	2.99672180e+00
-9.50000000e-02	2.99672180e+00
-9.33333333e-02	2.99672180e+00
-9.16666667e-02	2.99672180e+00
-9.00000000e-02	2.99672180e+00
-8.83333333e-02	2.99672180e+00
-8.66666667e-02	2.99672180e+00
-8.50000000e-02	2.99672180e+00
-8.33333333e-02	2.99672180e+00
-8.16666667e-02	2.99672180e+00
-8.00000000e-02	2.99672180e+00
-7.83333333e-02	2.99672180e+00
-7.66666667e-02	2.99672180e+00
-7.50000000e-02	2.99672179e+00
-7.33333333e-02	2.99672179e+00
-7.16666667e-02	2.99672179e+00
-7.00000000e-02	2.99672179e+00
-6.83333333e-02	2.99672179e+00
-6.66666667e-02	2.99672179e+00
-6.50000000e-02	2.99674784e+00
-6.33333333e-02	2.99676081e+00
-6.16666667e-02	2.99675579e+00
-6.00000000e-02	2.99674650e+00
-5.83333333e-02	2.99679233e+00
-5.66666667e-02	2.99679232e+00
-5.50000000e-02	2.99679232e+00
-5.33333333e-02	2.99679232e+00
-5.16666667e-02	1.36239945e+00
-5.00000000e-02	1.44357318e+00
-4.83333333e-02	1.49754706e+00
-4.66666667e-02	2.99607010e+00
-4.50000000e-02	2.99578094e+00
-4.33333333e-02	2.99548815e+00
-4.16666667e-02	2.99519527e+00
-4.00000000e-02	2.99490642e+00
-3.83333333e-02	2.99462627e+00
-3.66666667e-02	2.99436001e+00
-3.50000000e-02	2.99411322e+00
-3.33333333e-02	2.99382724e+00
-3.16666667e-02	2.99363091e+00
-3.00000000e-02	2.99340764e+00
-2.83333333e-02	2.99335267e+00
-2.66666667e-02	2.99327981e+00
-2.50000000e-02	2.99325594e+00
-2.33333333e-02	2.99328023e+00
-2.16666667e-02	2.99335186e+00
-2.00000000e-02	2.99346853e+00
-1.83333333e-02	2.99362659e+00
-1.66666667e-02	2.99382132e+00
-1.50000000e-02	2.99404729e+00
-1.33333333e-02	2.99429869e+00
-1.16666667e-02	2.99456964e+00
-1.00000000e-02	2.99485446e+00
-8.33333333e-03	2.99514786e+00
-6.66666667e-03	2.99544509e+00
-5.00000000e-03	2.99574196e+00
-3.33333333e-03	2.99603492e+00
-1.66666667e-03	2.99632095e+00
0.00000000e+00	2.99659757e+00
1.66666667e-03	2.99686275e+00
3.33333333e-03	2.99711481e+00
5.00000000e-03	2.99735241e+00
6.66666667e-03	2.99757442e+00
8.33333333e-03	2.99777993e+00
1.00000000e-02	2.99796813e+00
1.16666667e-02	2.99813836e+00
1.33333333e-02	2.99829001e+00
1.50000000e-02	2.99842256e+00
1.66666667e-02	2.99853554e+00
1.83333333e-02	2.99862855e+00
2.00000000e-02	2.99870125e+00
2.16666667e-02	2.99875336e+00
2.33333333e-02	2.99878468e+00
2.50000000e-02	2.99879508e+00
2.66666667e-02	2.99878453e+00
2.83333333e-02	2.99875567e+00
3.00000000e-02	2.99870244e+00
3.16666667e-02	2.99862846e+00
3.33333333e-02	2.99853550e+00
3.50000000e-02	2.99843730e+00
3.66666667e-02	2.99830526e+00
3.83333333e-02	2.99815433e+00
4.00000000e-02	2.99798505e+00
4.16666667e-02	2.99779803e+00
4.33333333e-02	2.99759400e+00
4.50000000e-02	2.99737374e+00
4.66666667e-02	2.99713823e+00
4.83333333e-02	2.99688858e+00
5.00000000e-02	2.99662617e+00
5.16666667e-02	2.99635267e+00
5.33333333e-02	2.99607010e+00
5.50000000e-02	2.99578094e+00
5.66666667e-02	2.99548815e+00
5.83333333e-02	2.99519527e+00
6.00000000e-02	2.99485513e+00
6.16666667e-02	2.99456397e+00
6.33333333e-02	2.99427943e+00
6.50000000e-02	2.99404568e+00
6.66666667e-02	2.99376962e+00
6.83333333e-02	2.99357202e+00
7.00000000e-02	2.99341134e+00
7.16666667e-02	2.99329239e+00
7.33333333e-02	2.99321886e+00
7.50000000e-02	2.99319314e+00
7.66666667e-02	2.99321607e+00
7.83333333e-02	2.99328689e+00
8.00000000e-02	2.99340329e+00
8.16666667e-02	2.99356163e+00
8.33333333e-02	2.99375716e+00
8.50000000e-02	2.99398442e+00
8.66666667e-02	2.99423754e+00
8.83333333e-02	2.99451060e+00
9.00000000e-02	2.99479783e+00
9.16666667e-02	2.99509390e+00
9.33333333e-02	2.99539397e+00
9.50000000e-02	2.99569382e+00
9.66666667e-02	2.99598981e+00
9.83333333e-02	2.99627889e+00
1.00000000e-01	2.99655854e+00
1.01666667e-01	2.99682667e+00
1.03333333e-01	2.99708159e+00
1.05000000e-01	2.99732192e+00
1.06666667e-01	2.99754653e+00
1.08333333e-01	2.99775447e+00
1.10000000e-01	2.99794493e+00
1.11666667e-01	2.99811724e+00
1.13333333e-01	2.99827079e+00
1.15000000e-01	2.99840504e+00
1.16666667e-01	2.99851955e+00
1.18333333e-01	2.99861390e+00
1.20000000e-01	2.99868775e+00
1.21666667e-01	2.99874085e+00
1.23333333e-01	2.99878307e+00
1.25000000e-01	2.99879336e+00
1.26666667e-01	2.99878741e+00
1.28333333e-01	2.99872547e+00
1.30000000e-01	2.99867561e+00
1.31666667e-01	2.99860475e+00
1.33333333e-01	2.99851318e+00
1.35000000e-01	2.99840123e+00
1.36666667e-01	2.99826931e+00
1.38333333e-01	2.99811784e+00
1.40000000e-01	2.99794734e+00
1.41666667e-01	2.99775834e+00
1.43333333e-01	2.99755147e+00
1.45000000e-01	2.99732747e+00
1.46666667e-01	2.99708718e+00
1.48333333e-01	2.99683165e+00
1.50000000e-01	2.99656216e+00
1.51666667e-01	2.99628031e+00
1.53333333e-01	2.99598806e+00
1.55000000e-01	2.99568786e+00
1.56666667e-01	2.99538268e+00
1.58333333e-01	2.99507610e+00
1.60000000e-01	2.99477235e+00
1.61666667e-01	2.99447624e+00
1.63333333e-01	2.99419322e+00
1.65000000e-01	2.99392913e+00
1.66666667e-01	2.99369010e+00
1.68333333e-01	2.99348221e+00
1.70000000e-01	2.99331122e+00
1.71666667e-01	2.99318218e+00
1.73333333e-01	2.99309907e+00
1.75000000e-01	2.99306456e+00
1.76666667e-01	2.99307972e+00
1.78333333e-01	2.99314400e+00
1.80000000e-01	2.99325527e+00
1.81666667e-01	2.99340999e+00
1.83333333e-01	2.99360346e+00
1.85000000e-01	2.99383022e+00
1.86666667e-01	2.99408433e+00
1.88333333e-01	2.99435975e+00
1.90000000e-01	2.99465061e+00
1.91666667e-01	2.99495138e+00
1.93333333e-01	2.99525708e+00
1.95000000e-01	2.99556329e+00
1.96666667e-01	2.99586621e+00
1.98333333e-01	2.99616262e+00
2.00000000e-01	2.99644983e+00
2.01666667e-01	2.99672564e+00
2.03333333e-01	2.99698823e+00
2.05000000e-01	2.99723610e+00
2.06666667e-01	2.99746804e+00
2.08333333e-01	2.99768303e+00
2.10000000e-01	2.99788021e+00
2.11666667e-01	2.99805885e+00
2.13333333e-01	2.99821831e+00
2.15000000e-01	2.99835807e+00
2.16666667e-01	2.99847764e+00
2.18333333e-01	2.99857663e+00
2.20000000e-01	2.99865471e+00
2.21666667e-01	2.99871163e+00
2.23333333e-01	2.99874721e+00
2.25000000e-01	2.99876138e+00
2.26666667e-01	2.99875411e+00
2.28333333e-01	2.99872547e+00
2.30000000e-01	2.99867561e+00
2.31666667e-01	2.99860475e+00
2.33333333e-01	2.99851318e+00
2.35000000e-01	2.99840123e+00
2.36666667e-01	2.99826931e+00
2.38333333e-01	2.99811784e+00
2.40000000e-01	2.99794734e+00
2.41666667e-01	2.99775834e+00
2.43333333e-01	2.99755147e+00
2.45000000e-01	2.99732747e+00
2.46666667e-01	2.99708718e+00
2.48333333e-01	2.99686050e+00
2.50000000e-01	2.99659068e+00
2.51666667e-01	2.99632306e+00
2.53333333e-01	2.99603529e+00
2.55000000e-01	2.99574265e+00
2.56666667e-01	2.99544616e+00
2.58333333e-01	2.99514939e+00
2.60000000e-01	2.99485651e+00
2.61666667e-01	2.99457229e+00
2.63333333e-01	2.99430198e+00
2.65000000e-01	2.99405128e+00
2.66666667e-01	2.99382603e+00
2.68333333e-01	2.99363204e+00
2.70000000e-01	2.99347472e+00
2.71666667e-01	2.99335876e+00
2.73333333e-01	2.99328778e+00
2.75000000e-01	2.99326410e+00
2.76666667e-01	2.99328848e+00
2.78333333e-01	2.99336012e+00
2.80000000e-01	2.99347672e+00
2.81666667e-01	2.99363463e+00
2.83333333e-01	2.99382913e+00
2.85000000e-01	2.99405482e+00
2.86666667e-01	2.99430588e+00
2.88333333e-01	2.99457645e+00
2.90000000e-01	2.99486087e+00
2.91666667e-01	2.99515385e+00
2.93333333e-01	2.99545065e+00
2.95000000e-01	2.99574710e+00
2.96666667e-01	2.99603965e+00
2.98333333e-01	2.99632529e+00
3.00000000e-01	2.99660154e+00
3.01666667e-01	2.99686637e+00
3.03333333e-01	2.99711812e+00
3.05000000e-01	2.99735544e+00
3.06666667e-01	2.99757720e+00
3.08333333e-01	2.99778248e+00
3.10000000e-01	2.99797049e+00
3.11666667e-01	2.99814054e+00
3.13333333e-01	2.99829204e+00
3.15000000e-01	2.99842447e+00
3.16666667e-01	2.99853734e+00
3.18333333e-01	2.99863025e+00
3.20000000e-01	2.99870287e+00
3.21666667e-01	2.99875491e+00
3.23333333e-01	2.99878616e+00
3.25000000e-01	2.99879651e+00
3.26666667e-01	2.99878592e+00
3.28333333e-01	2.99875441e+00
3.30000000e-01	2.99870212e+00
3.31666667e-01	2.99862925e+00
3.33333333e-01	2.99853607e+00
3.35000000e-01	2.99842292e+00
3.36666667e-01	2.99829022e+00
3.38333333e-01	2.99813844e+00
3.40000000e-01	2.99796809e+00
3.41666667e-01	2.99777979e+00
3.43333333e-01	2.99757422e+00
3.45000000e-01	2.99735217e+00
3.46666667e-01	2.99711459e+00
3.48333333e-01	2.99686259e+00
3.50000000e-01	2.99659753e+00
3.51666667e-01	2.99632108e+00
3.53333333e-01	2.99603529e+00
3.55000000e-01	2.99574265e+00
3.56666667e-01	2.99544616e+00
3.58333333e-01	2.99514939e+00
3.60000000e-01	2.99485651e+00
3.61666667e-01	2.99457229e+00
3.63333333e-01	2.99430198e+00
3.65000000e-01	2.99405128e+00
3.66666667e-01	2.99382603e+00
3.68333333e-01	2.99363204e+00
3.70000000e-01	2.99347472e+00
3.71666667e-01	2.99335876e+00
3.73333333e-01	2.99328778e+00
3.75000000e-01	2.99326410e+00
3.76666667e-01	2.99328848e+00
3.78333333e-01	2.99336012e+00
3.80000000e-01	2.99347672e+00
3.81666667e-01	2.99363463e+00
3.83333333e-01	2.99382913e+00
3.85000000e-01	2.99405482e+00
3.86666667e-01	2.99430588e+00
3.88333333e-01	2.99457645e+00
3.90000000e-01	2.99486087e+00
3.91666667e-01	2.99515385e+00
3.93333333e-01	2.99545065e+00
3.95000000e-01	2.99574710e+00
3.96666667e-01	2.99603965e+00
3.98333333e-01	2.99632529e+00
4.00000000e-01	2.99660154e+00
4.01666667e-01	2.99686637e+00
4.03333333e-01	2.99711812e+00
4.05000000e-01	2.99735544e+00
4.06666667e-01	2.99757720e+00
4.08333333e-01	2.99778248e+00
4.10000000e-01	2.99797049e+00
4.11666667e-01	2.99814054e+00
4.13333333e-01	2.99829204e+00
4.15000000e-01	2.99842447e+00
4.16666667e-01	2.99853734e+00
4.18333333e-01	2.99863025e+00
4.20000000e-01	2.99870287e+00
4.21666667e-01	2.99875491e+00
4.23333333e-01	2.99878616e+00
4.25000000e-01	2.99879651e+00
4.26666667e-01	2.99878592e+00
4.28333333e-01	2.99875441e+00
4.30000000e-01	2.99870212e+00
4.31666667e-01	2.99862925e+00
4.33333333e-01	2.99853607e+00
4.35000000e-01	2.99842292e+00
4.36666667e-01	2.99829022e+00
4.38333333e-01	2.99813844e+00
4.40000000e-01	2.99796809e+00
4.41666667e-01	2.99777979e+00
4.43333333e-01	2.99757422e+00
4.45000000e-01	2.99735217e+00
4.46666667e-01	2.99711459e+00
4.48333333e-01	2.99686259e+00
4.50000000e-01	2.99659753e+00
4.51666667e-01	2.99632108e+00
4.53333333e-01	2.99603529e+00
4.55000000e-01	2.99574265e+00
4.56666667e-01	2.99544616e+00
4.58333333e-01	2.99514939e+00
4.60000000e-01	2.99485651e+00
4.61666667e-01	2.99457229e+00
4.63333333e-01	2.99430198e+00
4.65000000e-01	2.99405128e+00
4.66666667e-01	2.99382603e+00
4.68333333e-01	2.99363204e+00
4.70000000e-01	2.99347472e+00
4.71666667e-01	2.99335876e+00
4.73333333e-01	2.99328778e+00
4.75000000e-01	2.99326410e+00
4.76666667e-01	2.99328848e+00
4.78333333e-01	2.99336012e+00
4.80000000e-01	2.99347672e+00
4.81666667e-01	2.99363463e+00
4.83333333e-01	2.99382913e+00
4.85000000e-01	2.99405482e+00
4.86666667e-01	2.99430588e+00
4.88333333e-01	2.99457645e+00
4.90000000e-01	2.99486087e+00
4.91666667e-01	2.99515385e+00
4.93333333e-01	2.99545065e+00
4.95000000e-01	2.99574710e+00
4.96666667e-01	2.99603965e+00
4.98333333e-01	2.99635570e+00
5.00000000e-01	2.99660574e+00
5.01666667e-01	2.99685280e+00
5.03333333e-01	2.99711442e+00
5.05000000e-01	2.99735205e+00
5.06666667e-01	2.99757409e+00
5.08333333e-01	2.99777963e+00
5.10000000e-01	2.99796788e+00
5.11666667e-01	2.99813814e+00
5.13333333e-01	2.99828983e+00
5.15000000e-01	2.99842241e+00
5.16666667e-01	2.99853542e+00
5.18333333e-01	2.99862846e+00
5.20000000e-01	2.99870117e+00
5.21666667e-01	2.99875329e+00
5.23333333e-01	2.99878460e+00
5.25000000e-01	2.99879500e+00
5.26666667e-01	2.99878443e+00
5.28333333e-01	2.99875294e+00
5.30000000e-01	2.99870064e+00
5.31666667e-01	2.99862775e+00
5.33333333e-01	2.99853452e+00
5.35000000e-01	2.99842132e+00
5.36666667e-01	2.99828854e+00
5.38333333e-01	2.99813665e+00
5.40000000e-01	2.99796618e+00
5.41666667e-01	2.99777773e+00
5.43333333e-01	2.99757199e+00
5.45000000e-01	2.99734974e+00
5.46666667e-01	6.06842609e-01
5.48333333e-01	4.96867619e-01
5.50000000e-01	3.00000000e+00
5.51666667e-01	3.92178708e-01
5.53333333e-01	2.99700752e+00
5.55000000e-01	2.99715154e+00
5.56666667e-01	2.99728369e+00
5.58333333e-01	2.99740466e+00
5.60000000e-01	2.99751511e+00
5.61666667e-01	2.99761563e+00
5.63333333e-01	2.99770674e+00
5.65000000e-01	2.99778893e+00
5.66666667e-01	2.99786261e+00
5.68333333e-01	2.99792819e+00
5.70000000e-01	2.99798598e+00
5.71666667e-01	2.99803630e+00
5.73333333e-01	2.99807939e+00
5.75000000e-01	2.99811547e+00
5.76666667e-01	2.99814472e+00
5.78333333e-01	2.99816730e+00
5.80000000e-01	2.99818332e+00
5.81666667e-01	2.99819285e+00
5.83333333e-01	2.99819594e+00
5.85000000e-01	2.99819261e+00
5.86666667e-01	2.99818284e+00
5.88333333e-01	2.99816659e+00
5.90000000e-01	2.99814378e+00
5.91666667e-01	2.99811428e+00
5.93333333e-01	2.99807796e+00
5.95000000e-01	2.99803464e+00
5.96666667e-01	2.99798408e+00
5.98333333e-01	2.99792605e+00
6.00000000e-01	2.99786024e+00
6.01666667e-01	2.99778631e+00
6.03333333e-01	2.99770388e+00
6.05000000e-01	2.99761253e+00
6.06666667e-01	2.99751177e+00
6.08333333e-01	2.99740107e+00
6.10000000e-01	2.99727986e+00
6.11666667e-01	2.99714747e+00
6.13333333e-01	2.99700321e+00
6.15000000e-01	2.99684630e+00
6.16666667e-01	2.99667591e+00
6.18333333e-01	2.99649113e+00
6.20000000e-01	2.99629098e+00
6.21666667e-01	2.99607443e+00
6.23333333e-01	2.99584038e+00
6.25000000e-01	2.99558765e+00
6.26666667e-01	2.99531506e+00
6.28333333e-01	2.99502136e+00
6.30000000e-01	2.99470533e+00
6.31666667e-01	2.99436575e+00
6.33333333e-01	2.99400151e+00
6.35000000e-01	2.99361161e+00
6.36666667e-01	2.99319527e+00
6.38333333e-01	2.99275203e+00
6.40000000e-01	2.99228186e+00
6.41666667e-01	2.99178531e+00
6.43333333e-01	2.99126370e+00
6.45000000e-01	2.99071926e+00
6.46666667e-01	2.99015543e+00
6.48333333e-01	2.98957697e+00
6.50000000e-01	2.98899022e+00
6.51666667e-01	2.98840323e+00
6.53333333e-01	2.98782576e+00
6.55000000e-01	2.98726928e+00
6.56666667e-01	2.98674664e+00
6.58333333e-01	2.98627164e+00
6.60000000e-01	2.98585837e+00
6.61666667e-01	2.98552032e+00
6.63333333e-01	2.98526941e+00
6.65000000e-01	2.98511502e+00
6.66666667e-01	2.98506316e+00
6.68333333e-01	2.98511591e+00
6.70000000e-01	2.98527117e+00
6.71666667e-01	2.98552292e+00
6.73333333e-01	2.98586176e+00
6.75000000e-01	2.98627575e+00
6.76666667e-01	2.98675140e+00
6.78333333e-01	2.98727462e+00
6.80000000e-01	2.98783160e+00
6.81666667e-01	2.98840949e+00
6.83333333e-01	2.98899682e+00
6.85000000e-01	2.98958384e+00
6.86666667e-01	2.99016249e+00
6.88333333e-01	2.99072647e+00
6.90000000e-01	2.99127098e+00
6.91666667e-01	2.99179262e+00
6.93333333e-01	2.99228915e+00
6.95000000e-01	2.99275927e+00
6.96666667e-01	2.99320242e+00
6.98333333e-01	2.99361864e+00
7.00000000e-01	2.99400841e+00
7.01666667e-01	2.99437249e+00
7.03333333e-01	2.99471189e+00
7.05000000e-01	2.99502773e+00
7.06666667e-01	2.99532122e+00
7.08333333e-01	2.99559360e+00
7.10000000e-01	2.99584611e+00
7.11666667e-01	2.99607994e+00
7.13333333e-01	2.99629625e+00
7.15000000e-01	2.99649616e+00
7.16666667e-01	2.99668071e+00
7.18333333e-01	2.99685086e+00
7.20000000e-01	2.99700752e+00
7.21666667e-01	2.99715154e+00
7.23333333e-01	2.99728369e+00
7.25000000e-01	2.99740466e+00
7.26666667e-01	2.99751511e+00
7.28333333e-01	2.99761563e+00
7.30000000e-01	2.99770674e+00
7.31666667e-01	2.99778893e+00
7.33333333e-01	2.99786261e+00
7.35000000e-01	2.99792819e+00
7.36666667e-01	2.99798598e+00
7.38333333e-01	2.99803630e+00
7.40000000e-01	2.99807939e+00
7.41666667e-01	2.99811547e+00
7.43333333e-01	2.99814472e+00
7.45000000e-01	2.99816730e+00
7.46666667e-01	2.99818332e+00
7.48333333e-01	2.99819285e+00
7.50000000e-01	2.99819594e+00
7.51666667e-01	2.99819261e+00
7.53333333e-01	2.99818284e+00
7.55000000e-01	2.99816659e+00
7.56666667e-01	2.99814378e+00
7.58333333e-01	2.99811428e+00
7.60000000e-01	2.99807796e+00
7.61666667e-01	2.99803464e+00
7.63333333e-01	2.99798408e+00
7.65000000e-01	2.99792605e+00
7.66666667e-01	2.99786024e+00
7.68333333e-01	2.99778631e+00
7.70000000e-01	2.99770388e+00
7.71666667e-01	2.99761253e+00
7.73333333e-01	2.99751177e+00
7.75000000e-01	2.99740107e+00
7.76666667e-01	2.99727986e+00
7.78333333e-01	2.99714747e+00
7.80000000e-01	2.99700321e+00
7.81666667e-01	2.99684630e+00
7.83333333e-01	2.99667591e+00
7.85000000e-01	2.99649113e+00
7.86666667e-01	2.99629098e+00
7.88333333e-01	2.99607443e+00
7.90000000e-01	2.99584038e+00
7.91666667e-01	2.99558765e+00
7.93333333e-01	2.99531506e+00
7.95000000e-01	2.99502136e+00
7.96666667e-01	2.99470533e+00
7.98333333e-01	2.99436575e+00
8.00000000e-01	2.99400151e+00
8.01666667e-01	2.99361161e+00
8.03333333e-01	2.99319527e+00
8.05000000e-01	2.99275203e+00
8.06666667e-01	2.99228186e+00
8.08333333e-01	2.99178531e+00
8.10000000e-01	2.99126369e+00
8.11666667e-01	2.99071926e+00
8.13333333e-01	2.99015543e+00
8.15000000e-01	2.98957697e+00
8.16666667e-01	2.98899022e+00
8.18333333e-01	2.98840323e+00
8.20000000e-01	2.98782576e+00
8.21666667e-01	2.98726928e+00
8.23333333e-01	2.98674664e+00
8.25000000e-01	2.98627164e+00
8.26666667e-01	2.98585837e+00
8.28333333e-01	2.98552032e+00
8.30000000e-01	2.98526941e+00
8.31666667e-01	2.98511502e+00
8.33333333e-01	2.98506316e+00
8.35000000e-01	2.98511591e+00
8.36666667e-01	2.98527117e+00
8.38333333e-01	2.98552292e+00
8.40000000e-01	2.98586176e+00
8.41666667e-01	2.98627575e+00
8.43333333e-01	2.98675140e+00
8.45000000e-01	2.98727462e+00
8.46666667e-01	2.98783160e+00
8.48333333e-01	2.98840949e+00
8.50000000e-01	2.98899683e+00
8.51666667e-01	2.98958384e+00
8.53333333e-01	2.99016249e+00
8.55000000e-01	2.99072647e+00
8.56666667e-01	2.99127098e+00
8.58333333e-01	2.99179262e+00
8.60000000e-01	2.99228915e+00
8.61666667e-01	2.99275927e+00
8.63333333e-01	2.99320242e+00
8.65000000e-01	2.99361864e+00
8.66666667e-01	2.99400841e+00
8.68333333e-01	2.99437249e+00
8.70000000e-01	2.99471189e+00
8.71666667e-01	2.99502773e+00
8.73333333e-01	2.99532122e+00
8.75000000e-01	2.99559360e+00
8.76666667e-01	2.99584611e+00
8.78333333e-01	2.99607994e+00
8.80000000e-01	2.99629625e+00
8.81666667e-01	2.99649616e+00
8.83333333e-01	2.99668071e+00
8.85000000e-01	2.99685086e+00
8.86666667e-01	2.99700752e+00
8.88333333e-01	2.99715154e+00
8.90000000e-01	2.99728369e+00
8.91666667e-01	2.99740466e+00
8.93333333e-01	2.99751511e+00
8.95000000e-01	2.99761563e+00
8.96666667e-01	2.99770674e+00
8.98333333e-01	2.99778893e+00
9.00000000e-01	2.99786261e+00
9.01666667e-01	2.99792819e+00
9.03333333e-01	2.99798598e+00
9.05000000e-01	2.99803630e+00
9.06666667e-01	2.99807939e+00
9.08333333e-01	2.99811547e+00
9.10000000e-01	2.99814472e+00
9.11666667e-01	2.99816730e+00
9.13333333e-01	2.99818332e+00
9.15000000e-01	2.99819285e+00
9.16666667e-01	2.99819594e+00
9.18333333e-01	2.99819261e+00
9.20000000e-01	2.99818284e+00
9.21666667e-01	2.99816659e+00
9.23333333e-01	2.99814378e+00
9.25000000e-01	2.99811428e+00
9.26666667e-01	2.99807796e+00
9.28333333e-01	2.99803464e+00
9.30000000e-01	2.99798408e+00
9.31666667e-01	2.99792605e+00
9.33333333e-01	2.99786024e+00
9.35000000e-01	2.99778631e+00
9.36666667e-01	2.99770388e+00
9.38333333e-01	2.99761253e+00
9.40000000e-01	2.99751177e+00
9.41666667e-01	2.99740107e+00
9.43333333e-01	2.99727986e+00
9.45000000e-01	2.99714747e+00
9.46666667e-01	2.99700321e+00
9.48333333e-01	2.99684630e+00
9.50000000e-01	2.99667591e+00
9.51666667e-01	2.99649113e+00
9.53333333e-01	2.99629098e+00
9.55000000e-01	2.99607443e+00
9.56666667e-01	2.99584038e+00
9.58333333e-01	2.99558765e+00
9.60000000e-01	2.99531506e+00
9.61666667e-01	2.99502136e+00
9.63333333e-01	2.99470533e+00
9.65000000e-01	2.99436575e+00
9.66666667e-01	2.99400151e+00
9.68333333e-01	2.99361161e+00
9.70000000e-01	2.99319527e+00
9.71666667e-01	2.99275203e+00
9.73333333e-01	2.99228186e+00
9.75000000e-01	2.99178531e+00
9.76666667e-01	2.99126369e+00
9.78333333e-01	2.99071926e+00
9.80000000e-01	2.99015543e+00
9.81666667e-01	2.98957697e+00
9.83333333e-01	2.98899022e+00
9.85000000e-01	2.98840323e+00
9.86666667e-01	2.98782576e+00
9.88333333e-01	2.98726928e+00
9.90000000e-01	2.98674664e+00
9.91666667e-01	2.98627164e+00
9.93333333e-01	2.98585837e+00
9.95000000e-01	2.98552032e+00
9.96666667e-01	2.98304990e+00
9.98333333e-01	2.98295451e+00
1.00000000e+00	2.98842529e+00


==> figure/1d_tau_native_true_halton.txt <==
-9.99881113e-01 2.9955
-4.10159433e-01 2.99557
-4.10037363e-01 2.99565
-4.09915292e-01 0.65734
-4.09793222e-01 0.7397
-4.09671152e-01 0.70762
-4.09549081e-01 0.32128
-4.09427011e-01 0.40861
-4.09304941e-01 0.25251
-4.09243906e-01 0.24649
-4.09182870e-01 0.20095
-4.09060800e-01 0.23958
-4.08938730e-01 0.22136
-4.07962167e-01 0.36481
-4.07840097e-01 0.33818
-4.07779062e-01 0.33838
-4.07718027e-01 0.20035
-4.07595956e-01 0.20919
-4.07473886e-01 0.33224
-4.07351816e-01 0.61859
-4.07290781e-01 0.68569
-4.07229745e-01 0.64154
-4.07107675e-01 0.67664
-4.06985605e-01 0.70668
-4.06863534e-01 0.53151
-4.06802499e-01 0.62128
-4.06741464e-01 0.57587
-4.06619394e-01 0.70241
-4.06497323e-01 0.64583
-4.06375253e-01 0.74767
-4.06314218e-01 0.6967
-4.06253183e-01 0.65268
-4.06131113e-01 0.63931
-4.06009042e-01 0.73156
-4.05886972e-01 0.5936
-4.05764902e-01 0.65993
-4.05642831e-01 0.7147
-4.05520761e-01 0.63823
-4.05398691e-01 0.56293
-4.05337656e-01 0.55724
-4.05276620e-01 0.50991
-4.05154550e-01 0.7041
-4.05032480e-01 0.56546
-4.04910409e-01 0.74072
-4.04849374e-01 0.66746
-4.04788339e-01 0.62616
-4.04666269e-01 0.66938
-4.04544198e-01 0.80751
-4.04422128e-01 0.77246
-4.04361093e-01 0.8182
-4.04300058e-01 0.70513
-4.04177988e-01 0.81575
-4.04055917e-01 0.77331
-4.03933847e-01 0.65671
-4.03872812e-01 0.66023
-4.03811777e-01 0.67081
-4.03689706e-01 0.84379
-4.03567636e-01 0.85622
-4.03445566e-01 0.79984
-4.03384531e-01 0.80374
-4.03323495e-01 0.69804
-4.03201425e-01 0.69898
-4.03079355e-01 0.77003
-4.02957284e-01 0.82554
-4.02896249e-01 0.82944
-4.02835214e-01 0.83028
-4.02713144e-01 0.71597
-4.02591073e-01 0.69976
-4.02469003e-01 0.74592
-4.02407968e-01 0.76215
-4.02346933e-01 0.79969
-4.02224863e-01 0.87259
-4.02102792e-01 0.8367
-4.01980722e-01 0.82145
-4.01858652e-01 0.73599
-4.01736581e-01 0.6594
-4.01614511e-01 0.70212
-4.01492441e-01 0.81099
-4.01431406e-01 0.82673
-4.01370370e-01 0.80714
-4.01248300e-01 0.75925
-4.01126230e-01 0.67925
-4.01004159e-01 0.67002
-4.00943124e-01 0.6898
-4.00882089e-01 0.74192
-4.00760019e-01 0.83146
-4.00637948e-01 0.82941
-4.00515878e-01 0.68819
-4.00454843e-01 0.66481
-4.00393808e-01 0.66855
-4.00271738e-01 0.75596
-4.00149667e-01 0.69504
-4.00027597e-01 0.70872
-3.99966562e-01 0.77196
-3.99905527e-01 0.83837
-3.99783456e-01 0.67443
-3.99661386e-01 0.73863
-3.99539316e-01 0.65361
-3.99478281e-01 0.65029
-3.99417245e-01 0.67344
-3.99295175e-01 0.82417
-3.99173105e-01 0.82617
-3.99051034e-01 0.73274
-3.98989999e-01 0.71479
-3.98928964e-01 0.67065
-3.98806894e-01 0.67939
-3.98684823e-01 0.73731
-3.98562753e-01 0.80939
-3.98501718e-01 0.79495
-3.98440683e-01 0.81363
-3.98318613e-01 0.70954
-3.98196542e-01 0.66713
-3.98074472e-01 0.74845
-3.97952402e-01 0.83935
-3.97830331e-01 0.85409
-3.97708261e-01 0.89617
-3.97586191e-01 0.82389
-3.97525156e-01 0.80895
-3.97464120e-01 0.72972
-3.97342050e-01 0.67386
-3.97219980e-01 0.69002
-3.97097909e-01 0.80971
-3.97036874e-01 0.80605
-3.96975839e-01 0.80527
-3.96853769e-01 0.77821
-3.96731698e-01 0.68801
-3.96609628e-01 0.68703
-3.96548593e-01 0.7986
-3.96487558e-01 0.7948
-3.96365488e-01 0.85063
-3.96243417e-01 0.66799
-3.96121347e-01 0.75209
-3.96060312e-01 0.81837
-3.95999277e-01 0.81508
-3.95877206e-01 0.79696
-3.95755136e-01 0.83913
-3.95633066e-01 0.82018
-3.95572031e-01 0.81686
-3.95510995e-01 0.70247
-3.95388925e-01 0.70806
-3.95266855e-01 0.77551
-3.95144784e-01 0.82238
-3.95083749e-01 0.81906
-3.95022714e-01 0.80743
-3.94900644e-01 0.724
-3.94778573e-01 0.7088
-3.94656503e-01 0.61079
-3.94595468e-01 0.61004
-3.94534433e-01 0.54269
-3.94412363e-01 0.60465
-3.94290292e-01 0.72061
-3.94168222e-01 0.69953
-3.94046152e-01 0.62178
-3.93924081e-01 0.59286
-3.93802011e-01 0.61212
-3.93679941e-01 0.60328
-3.93618906e-01 0.60253
-3.93557870e-01 0.69312
-3.93435800e-01 0.728
-3.93313730e-01 0.56765
-3.93191659e-01 0.53187
-3.93130624e-01 0.53112
-3.93069589e-01 0.63214
-3.92947519e-01 0.75353
-3.92825448e-01 0.74494
-3.92703378e-01 0.75613
-3.92642343e-01 0.73169
-3.92581308e-01 0.70752
-3.92459238e-01 0.21487
-3.92337167e-01 0.23789
-3.92215097e-01 0.26394
-3.92154062e-01 0.2853
-3.92093027e-01 0.2851
-3.91970956e-01 0.25947
-3.91848886e-01 0.23651
-3.91726816e-01 0.1204
-3.91665781e-01 0.12019
-3.91604745e-01 0.14893
-3.91482675e-01 0.28204
-3.91360605e-01 0.30903
-3.91238534e-01 0.27345
-3.91177499e-01 0.27324
-3.90506113e-01 0.29444
-3.90384042e-01 0.23537
-3.90261972e-01 0.59626
-3.90139902e-01 0.70708
-3.90017831e-01 0.71878
-3.89895761e-01 2.99575
-3.89773691e-01 2.99564
-3.89712656e-01 2.99564
-3.89651620e-01 2.99564
-3.60232675e-01 2.99561
-3.60110605e-01 2.99561
-3.59988534e-01 2.9956
-3.59927499e-01 2.99297
-3.59866464e-01 2.99282
-3.59744394e-01 2.73475
-3.59622323e-01 2.48246
-3.59500253e-01 2.48863
-3.59439218e-01 2.57066
-3.59378183e-01 2.56564
-3.59256113e-01 2.30578
-3.59134042e-01 2.49939
-3.59011972e-01 2.49437
-3.58889902e-01 2.31287
-3.58767831e-01 2.40083
-3.58645761e-01 2.23901
-3.58523691e-01 2.44729
-3.58462656e-01 2.44886
-3.58401620e-01 2.44092
-3.58279550e-01 2.30515
-3.58157480e-01 2.37719
-3.58035409e-01 2.21375
-3.57974374e-01 2.46468
-3.57913339e-01 2.45804
-3.57791269e-01 2.46819
-3.57669198e-01 2.48982
-3.57547128e-01 2.25674
-3.57486093e-01 2.26852
-3.57425058e-01 2.49234
-3.57302988e-01 2.47352
-3.57180917e-01 2.34934
-3.57058847e-01 2.46916
-3.56997812e-01 2.46916
-3.56936777e-01 2.38681
-3.56814706e-01 2.24582
-3.56692636e-01 2.45675
-3.56570566e-01 2.47328
-3.56509531e-01 2.34123
-3.56448495e-01 2.32914
-3.56326425e-01 2.49772
-3.56204355e-01 2.26893
-3.56082284e-01 2.28746
-3.56021249e-01 2.45524
-3.55960214e-01 2.44596
-3.55838144e-01 2.34962
-3.55716073e-01 2.47118
-3.55594003e-01 2.39521
-3.55532968e-01 2.24379
-3.55471933e-01 2.23552
-3.55349863e-01 2.44678
-3.55227792e-01 2.36723
-3.55105722e-01 2.52494
-3.54983652e-01 2.4522
-3.54861581e-01 2.31167
-3.54739511e-01 2.50066
-3.54617441e-01 2.36682
-3.54556406e-01 2.52845
-3.54495370e-01 2.52142
-3.54373300e-01 2.40733
-3.54251230e-01 2.48416
-3.54129159e-01 2.47734
-3.54068124e-01 2.3445
-3.54007089e-01 2.33313
-3.53885019e-01 2.53082
-3.53762948e-01 2.43487
-3.53640878e-01 2.27763
-3.53579843e-01 2.49775
-3.53518808e-01 2.48921
-3.53396738e-01 2.35032
-3.53274667e-01 2.47976
-3.53152597e-01 2.23709
-3.53091562e-01 2.23744
-3.53030527e-01 2.48185
-3.52908456e-01 2.49568
-3.52786386e-01 2.36128
-3.52664316e-01 2.38971
-3.52603281e-01 2.464
-3.52542245e-01 2.45639
-3.52420175e-01 2.29882
-3.52298105e-01 2.52291
-3.52176034e-01 2.50007
-3.52114999e-01 2.34598
-3.52053964e-01 2.33557
-3.51931894e-01 2.41198
-3.51809823e-01 2.23484
-3.51687753e-01 2.47555
-3.51626718e-01 2.47408
-3.51565683e-01 2.4659
-3.51443613e-01 2.34826
-3.51321542e-01 2.43975
-3.51199472e-01 2.27786
-3.51138437e-01 2.50165
-3.51077402e-01 2.49423
-3.50955331e-01 2.4833
-3.50833261e-01 2.33658
-3.50711191e-01 2.47424
-3.50650156e-01 2.23849
-3.50589120e-01 2.22571
-3.50467050e-01 2.484
-3.50344980e-01 2.49025
-3.50222909e-01 2.37442
-3.50161874e-01 2.53143
-3.50100839e-01 2.46836
-3.49978769e-01 2.30844
-3.49856698e-01 2.52792
-3.49734628e-01 2.50471
-3.49673593e-01 2.36875
-3.49612558e-01 2.35996
-3.49490488e-01 2.49151
-3.49368417e-01 2.2447
-3.49246347e-01 2.45961
-3.49185312e-01 2.4646
-3.49124277e-01 2.47569
-3.49002206e-01 2.35675
-3.48880136e-01 2.50616
-3.48758066e-01 2.4358
-3.48697031e-01 2.28003
-3.48635995e-01 2.26734
-3.48513925e-01 2.45813
-3.48391855e-01 2.35079
-3.48269784e-01 2.51274
-3.48208749e-01 2.39939
-3.48147714e-01 2.39199
-3.48025644e-01 2.24052
-3.47903573e-01 2.4429
-3.47781503e-01 2.35504
-3.47720468e-01 2.54768
-3.47659433e-01 2.53916
-3.47537363e-01 2.45543
-3.47415292e-01 2.30751
-3.47293222e-01 2.51782
-3.47171152e-01 2.35363
-3.47049081e-01 2.53422
-3.46927011e-01 2.40471
-3.46804941e-01 2.22794
-3.46743906e-01 2.47079
-3.46682870e-01 2.46393
-3.46560800e-01 2.47963
-3.46438730e-01 2.52988
-3.46316659e-01 2.44047
-3.46255624e-01 2.2715
-3.46194589e-01 2.2593
-3.46072519e-01 2.48633
-3.45950448e-01 2.35053
-3.45828378e-01 2.33732
-3.45767343e-01 2.40961
-3.45706308e-01 2.40275
-3.45584238e-01 2.23556
-3.45462167e-01 2.48657
-3.45340097e-01 2.35705
-3.45279062e-01 2.357
-3.45218027e-01 2.55876
-3.45095956e-01 2.47437
-3.44973886e-01 2.30069
-3.44851816e-01 2.52776
-3.44790781e-01 2.50343
-3.44729745e-01 2.4944
-3.44607675e-01 2.3548
-3.44485605e-01 2.41537
-3.44363534e-01 2.2391
-3.44302499e-01 2.47585
-3.44241464e-01 2.46948
-3.44119394e-01 2.47243
-3.43997323e-01 2.34516
-3.43875253e-01 2.5018
-3.43814218e-01 2.27025
-3.43753183e-01 2.25828
-3.43631113e-01 2.50507
-3.43509042e-01 2.47467
-3.43386972e-01 2.34106
-3.43264902e-01 2.46242
-3.43142831e-01 2.38693
-3.43020761e-01 2.46819
-3.42898691e-01 2.42217
-3.42837656e-01 2.33968
-3.42776620e-01 2.32771
-3.42654550e-01 2.48808
-3.42532480e-01 2.42526
-3.42410409e-01 2.27305
-3.42349374e-01 2.45284
-3.42288339e-01 2.4434
-3.42166269e-01 2.34199
-3.42044198e-01 2.3874
-3.41922128e-01 2.21156
-3.41861093e-01 2.21997
-3.41800058e-01 2.454
-3.41677988e-01 2.44407
-3.41555917e-01 2.32729
-3.41433847e-01 2.49432
-3.41372812e-01 2.49432
-3.41311777e-01 2.39341
-3.41189706e-01 2.24902
-3.41067636e-01 2.47276
-3.40945566e-01 2.33403
-3.40884531e-01 2.33403
-3.40823495e-01 2.56589
-3.40701425e-01 2.4927
-3.40579355e-01 2.33426
-3.40457284e-01 2.63486
-3.40396249e-01 2.63486
-3.40335214e-01 2.46091
-3.40213144e-01 2.66106
-3.40091073e-01 2.88977
-3.39969003e-01 2.99564
-3.39907968e-01 2.99564
-3.39846933e-01 2.99564
-3.39724863e-01 2.99575
-3.39602792e-01 2.99567
-3.39480722e-01 2.99564
-3.39358652e-01 2.99564
-3.39236581e-01 2.99567
-3.39114511e-01 2.99574
-3.38992441e-01 2.99564
-3.38931406e-01 2.99564
-3.38870370e-01 2.99564
-3.38748300e-01 2.99567
-3.38626230e-01 2.99567
-3.38504159e-01 2.99564
-3.38443124e-01 2.99564
-3.38382089e-01 2.99564
-3.38260019e-01 2.99567
-3.38137948e-01 2.99567
-3.38015878e-01 2.99568
-3.37954843e-01 2.99564
-3.37893808e-01 2.99564
-3.37771738e-01 2.99567
-3.37649667e-01 2.99556
-3.37527597e-01 2.99556
-2.60318124e-01 2.99564
-2.60257089e-01 2.99564
-2.60135019e-01 2.99567
-2.60012948e-01 2.99567
-2.59890878e-01 2.82588
-2.59829843e-01 2.82318
-2.59768808e-01 2.50001
-2.59646738e-01 2.41673
-2.59524667e-01 2.59259
-2.59402597e-01 2.27542
-2.59341562e-01 2.51555
-2.59280527e-01 2.51555
-2.59158456e-01 2.33706
-2.59036386e-01 2.31337
-2.58914316e-01 2.43514
-2.58853281e-01 2.43515
-2.58792245e-01 2.21995
-2.58670175e-01 2.45556
-2.58548105e-01 2.50417
-2.58426034e-01 2.29113
-2.58364999e-01 2.29114
-2.58303964e-01 2.41914
-2.58181894e-01 2.33005
-2.58059823e-01 2.44521
-2.57937753e-01 2.50591
-2.57876718e-01 2.50592
-2.57815683e-01 2.32811
-2.57693613e-01 2.48713
-2.57571542e-01 2.38863
-2.57449472e-01 2.47176
-2.57327402e-01 2.51911
-2.57205331e-01 2.3328
-2.57083261e-01 2.50936
-2.56961191e-01 2.33036
-2.56900156e-01 2.33036
-2.56839120e-01 2.18719
-2.56717050e-01 2.43549
-2.56594980e-01 2.31322
-2.56472909e-01 2.50431
-2.56411874e-01 2.50432
-2.56350839e-01 2.35647
-2.56228769e-01 2.23781
-2.56106698e-01 2.4551
-2.55984628e-01 2.42895
-2.55923593e-01 2.4212
-2.55862558e-01 2.49268
-2.55740488e-01 2.44696
-2.55618417e-01 2.18612
-2.55496347e-01 2.43951
-2.55435312e-01 2.41775
-2.55374277e-01 2.41785
-2.55252206e-01 2.51899
-2.55130136e-01 2.50222
-2.55008066e-01 2.25147
-2.54947031e-01 2.25163
-2.54885995e-01 2.4887
-2.54763925e-01 2.43816
-2.54641855e-01 2.31334
-2.54519784e-01 2.42055
-2.54458749e-01 2.42057
-2.54397714e-01 2.18143
-2.54275644e-01 2.43184
-2.54153573e-01 2.40675
-2.54031503e-01 2.3046
-2.53970468e-01 2.30468
-2.53909433e-01 2.44782
-2.53787363e-01 2.24647
-2.53665292e-01 2.46828
-2.53543222e-01 2.50626
-2.53421152e-01 2.29962
-2.53299081e-01 2.43166
-2.53177011e-01 2.33486
-2.53054941e-01 2.4375
-2.52993906e-01 2.43803
-2.52932870e-01 2.50867
-2.52810800e-01 2.34498
-2.52688730e-01 2.49235
-2.52566659e-01 2.39833
-2.52505624e-01 2.39948
-2.52444589e-01 2.48974
-2.52322519e-01 2.54033
-2.52200448e-01 2.34489
-2.52078378e-01 2.50672
-2.52017343e-01 2.49979
-2.51956308e-01 2.33678
-2.51834238e-01 2.20173
-2.51712167e-01 2.41966
-2.51590097e-01 2.41849
-2.51529062e-01 2.31899
-2.51468027e-01 2.31959
-2.51345956e-01 2.36853
-2.51223886e-01 2.23639
-2.51101816e-01 2.44762
-2.51040781e-01 2.4484
-2.50979745e-01 2.42768
-2.50857675e-01 2.49843
-2.50735605e-01 2.44624
-2.50613534e-01 2.18501
-2.50552499e-01 2.17874
-2.50491464e-01 2.42405
-2.50369394e-01 2.43198
-2.50247323e-01 2.52569
-2.50125253e-01 2.50084
-2.50064218e-01 2.39998
-2.50003183e-01 2.25953
-2.49881113e-01 2.4993
-2.49759042e-01 2.44446
-2.49636972e-01 2.30957
-2.49514902e-01 2.42624
-2.49392831e-01 2.19709
-2.49270761e-01 2.44164
-2.49148691e-01 2.40064
-2.49087656e-01 2.40422
-2.49026620e-01 2.30781
-2.48904550e-01 2.45522
-2.48782480e-01 2.36201
-2.48660409e-01 2.46206
-2.48599374e-01 2.46138
-2.48538339e-01 2.5077
-2.48416269e-01 2.31668
-2.48294198e-01 2.44123
-2.48172128e-01 2.34207
-2.48111093e-01 2.43792
-2.48050058e-01 2.43785
-2.47927988e-01 2.51223
-2.47805917e-01 2.3188
-2.47683847e-01 2.33541
-2.47622812e-01 2.48224
-2.47561777e-01 2.48147
-2.47439706e-01 2.48974
-2.47317636e-01 2.49104
-2.47195566e-01 2.33218
-2.47134531e-01 2.33129
-2.47073495e-01 2.5104
-2.46951425e-01 2.33804
-2.46829355e-01 2.19956
-2.46707284e-01 2.41998
-2.46646249e-01 2.41968
-2.46585214e-01 2.30285
-2.46463144e-01 2.50942
-2.46341073e-01 2.47463
-2.46219003e-01 2.22754
-2.46157968e-01 2.22739
-2.46096933e-01 2.44494
-2.45974863e-01 2.4444
-2.45852792e-01 2.49648
-2.45730722e-01 2.43567
-2.45608652e-01 2.18002
-2.45486581e-01 2.42602
-2.45364511e-01 2.43928
-2.45242441e-01 2.5132
-2.45181406e-01 2.51314
-2.45120370e-01 2.49332
-2.44998300e-01 2.26226
-2.44876230e-01 2.49121
-2.44754159e-01 2.4339
-2.44693124e-01 2.43378
-2.44632089e-01 2.30652
-2.44510019e-01 2.43328
-2.44387948e-01 2.19745
-2.44265878e-01 2.43882
-2.44204843e-01 2.40142
-2.44143808e-01 2.40137
-2.44021738e-01 2.31863
-2.43899667e-01 2.50107
-2.43777597e-01 2.48502
-2.43716562e-01 2.24072
-2.43655527e-01 2.2407
-2.43533456e-01 2.41413
-2.43411386e-01 2.31665
-2.43289316e-01 2.43206
-2.43228281e-01 2.43206
-2.43167245e-01 2.33848
-2.43045175e-01 2.4382
-2.42923105e-01 2.50317
-2.42801034e-01 2.32206
-2.42739999e-01 2.32205
-2.42678964e-01 2.51195
-2.42556894e-01 2.38657
-2.42434823e-01 2.2534
-2.42312753e-01 2.47104
-2.42251718e-01 2.47103
-2.42190683e-01 2.32434
-2.42068613e-01 2.5208
-2.41946542e-01 2.33792
-2.41824472e-01 2.1879
-2.41702402e-01 2.41525
-2.41580331e-01 2.30509
-2.41458261e-01 2.51441
-2.41336191e-01 2.45506
-2.41275156e-01 2.45505
-2.41214120e-01 2.2086
-2.41092050e-01 2.43947
-2.40969980e-01 2.42395
-2.40847909e-01 2.52907
-2.40786874e-01 2.52906
-2.40725839e-01 2.51852
-2.40603769e-01 2.27415
-2.40481698e-01 2.58976
-2.40359628e-01 2.54454
-2.40298593e-01 2.58143
-2.40237558e-01 2.58143
-2.40115488e-01 2.81317
-2.39993417e-01 2.90251
-2.39871347e-01 2.99555
-2.39810312e-01 2.99555
-2.39749277e-01 2.99555
-1.61258066e-01 2.99566
-1.61197031e-01 2.99567
-1.61135995e-01 2.99557
-1.61013925e-01 2.99561
-1.60891855e-01 2.99561
-1.60769784e-01 2.9956
-1.60708749e-01 2.99567
-1.60647714e-01 2.99557
-1.60525644e-01 2.99561
-1.60403573e-01 2.99561
-1.60281503e-01 2.99562
-1.60220468e-01 2.99567
-1.60159433e-01 2.99557
-1.60037363e-01 2.99565
-1.59915292e-01 2.97842
-1.59793222e-01 2.90008
-1.59671152e-01 2.66159
-1.59549081e-01 2.496
-1.59427011e-01 2.6113
-1.59304941e-01 2.34492
-1.59243906e-01 2.47266
-1.59182870e-01 2.46461
-1.59060800e-01 2.56905
-1.58938730e-01 2.45826
-1.58816659e-01 2.40992
-1.58755624e-01 2.25422
-1.58694589e-01 2.24496
-1.58572519e-01 2.38063
-1.58450448e-01 2.32609
-1.58328378e-01 2.33507
-1.58267343e-01 2.40142
-1.58206308e-01 2.39454
-1.58084238e-01 2.23469
-1.57962167e-01 2.5124
-1.57840097e-01 2.35535
-1.57779062e-01 2.35536
-1.57718027e-01 2.45493
-1.57595956e-01 2.29933
-1.57473886e-01 2.27778
-1.57351816e-01 2.28662
-1.57290781e-01 2.52203
-1.57229745e-01 2.51362
-1.57107675e-01 2.34614
-1.56985605e-01 2.47411
-1.56863534e-01 2.24498
-1.56802499e-01 2.25296
-1.56741464e-01 2.24396
-1.56619394e-01 2.50171
-1.56497323e-01 2.3647
-1.56375253e-01 2.47019
-1.56314218e-01 2.50512
-1.56253183e-01 2.4967
-1.56131113e-01 2.30111
-1.56009042e-01 2.53352
-1.55886972e-01 2.36575
-1.55764902e-01 2.45671
-1.55642831e-01 2.48691
-1.55520761e-01 2.26197
-1.55398691e-01 2.40323
-1.55337656e-01 2.36093
-1.55276620e-01 2.35096
-1.55154550e-01 2.49481
-1.55032480e-01 2.31721
-1.54910409e-01 2.32764
-1.54849374e-01 2.45995
-1.54788339e-01 2.45145
-1.54666269e-01 2.38164
-1.54544198e-01 2.49728
-1.54422128e-01 2.2391
-1.54361093e-01 2.24756
-1.54300058e-01 2.40457
-1.54177988e-01 2.52374
-1.54055917e-01 2.38292
-1.53933847e-01 2.45262
-1.53872812e-01 2.45271
-1.53811777e-01 2.29734
-1.53689706e-01 2.42814
-1.53567636e-01 2.54294
-1.53445566e-01 2.35839
-1.53384531e-01 2.35854
-1.53323495e-01 2.43566
-1.53201425e-01 2.26716
-1.53079355e-01 2.27096
-1.52957284e-01 2.52252
-1.52896249e-01 2.52311
-1.52835214e-01 2.3767
-1.52713144e-01 2.48832
-1.52591073e-01 2.3326
-1.52469003e-01 2.33353
-1.52407968e-01 2.33456
-1.52346933e-01 2.55066
-1.52224863e-01 2.41493
-1.52102792e-01 2.48127
-1.51980722e-01 2.49073
-1.51858652e-01 2.26722
-1.51736581e-01 2.41057
-1.51614511e-01 2.38319
-1.51492441e-01 2.47335
-1.51431406e-01 2.47414
-1.51370370e-01 2.51365
-1.51248300e-01 2.3014
-1.51126230e-01 2.43681
-1.51004159e-01 2.36013
-1.50943124e-01 2.36052
-1.50882089e-01 2.36212
-1.50760019e-01 2.49571
-1.50637948e-01 2.25503
-1.50515878e-01 2.41247
-1.50454843e-01 2.35929
-1.50393808e-01 2.35597
-1.50271738e-01 2.39981
-1.50149667e-01 2.47659
-1.50027597e-01 2.33714
-1.49966562e-01 2.34626
-1.49905527e-01 2.46378
-1.49783456e-01 2.3818
-1.49661386e-01 2.39343
-1.49539316e-01 2.42905
-1.49478281e-01 2.4372
-1.49417245e-01 2.2679
-1.49295175e-01 2.39584
-1.49173105e-01 2.52501
-1.49051034e-01 2.3718
-1.48989999e-01 2.37267
-1.48928964e-01 2.45133
-1.48806894e-01 2.30222
-1.48684823e-01 2.30185
-1.48562753e-01 2.53482
-1.48501718e-01 2.53422
-1.48440683e-01 2.35704
-1.48318613e-01 2.45277
-1.48196542e-01 2.26866
-1.48074472e-01 2.26885
-1.47952402e-01 2.52162
-1.47830331e-01 2.38476
-1.47708261e-01 2.51737
-1.47586191e-01 2.53403
-1.47525156e-01 2.53334
-1.47464120e-01 2.33361
-1.47342050e-01 2.46238
-1.47219980e-01 2.3946
-1.47097909e-01 2.47918
-1.47036874e-01 2.47849
-1.46975839e-01 2.49172
-1.46853769e-01 2.26764
-1.46731698e-01 2.40921
-1.46609628e-01 2.35618
-1.46548593e-01 2.47486
-1.46487558e-01 2.47472
-1.46365488e-01 2.52214
-1.46243417e-01 2.29685
-1.46121347e-01 2.31636
-1.46060312e-01 2.53896
-1.45999277e-01 2.53888
-1.45877206e-01 2.46869
-1.45755136e-01 2.49623
-1.45633066e-01 2.24619
-1.45572031e-01 2.24616
-1.45510995e-01 2.41319
-1.45388925e-01 2.36564
-1.45266855e-01 2.39964
-1.45144784e-01 2.53674
-1.45083749e-01 2.53663
-1.45022714e-01 2.31691
-1.44900644e-01 2.46191
-1.44778573e-01 2.56501
-1.44656503e-01 2.38662
-1.44595468e-01 2.3865
-1.44534433e-01 2.42944
-1.44412363e-01 2.27332
-1.44290292e-01 2.39586
-1.44168222e-01 2.5176
-1.44046152e-01 2.36913
-1.43924081e-01 2.45415
-1.43802011e-01 2.30446
-1.43679941e-01 2.28738
-1.43618906e-01 2.28735
-1.43557870e-01 2.52736
-1.43435800e-01 2.35685
-1.43313730e-01 2.43279
-1.43191659e-01 2.24581
-1.43130624e-01 2.24581
-1.43069589e-01 2.25302
-1.42947519e-01 2.50762
-1.42825448e-01 2.3619
-1.42703378e-01 2.47496
-1.42642343e-01 2.46793
-1.42581308e-01 2.50345
-1.42459238e-01 2.30845
-1.42337167e-01 2.42001
-1.42215097e-01 2.53203
-1.42154062e-01 2.3715
-1.42093027e-01 2.3715
-1.41970956e-01 2.47515
-1.41848886e-01 2.24921
-1.41726816e-01 2.3777
-1.41665781e-01 2.3777
-1.41604745e-01 2.32711
-1.41482675e-01 2.4493
-1.41360605e-01 2.48514
-1.41238534e-01 2.24275
-1.41177499e-01 2.24274
-1.41116464e-01 2.39411
-1.40994394e-01 2.34381
-1.40872323e-01 2.39168
-1.40750253e-01 2.56128
-1.40689218e-01 2.56128
-1.40628183e-01 2.32767
-1.40506113e-01 2.56479
-1.40384042e-01 2.51157
-1.40261972e-01 2.47404
-1.40139902e-01 2.79387
-1.40017831e-01 2.98969
-1.39895761e-01 2.99574
-1.39773691e-01 2.99564
-1.39712656e-01 2.99564
-6.01838469e-02 2.99556
-6.01228118e-02 2.99555
-6.00617766e-02 2.99555
-5.99397063e-02 1.39607
-5.98176360e-02 1.30083
-5.96955657e-02 1.05917
-5.96345305e-02 1.05922
-5.95734954e-02 1.33847
-5.94514250e-02 1.11333
-5.93293547e-02 1.1845
-5.92072844e-02 1.46786
-5.91462493e-02 1.46801
-5.90852141e-02 1.3083
-5.89631438e-02 1.43707
-5.88410735e-02 1.29093
-5.87190032e-02 1.33614
-5.86579680e-02 1.33634
-5.85969329e-02 1.54806
-5.84748625e-02 1.45063
-5.83527922e-02 1.41348
-5.82307219e-02 1.33947
-5.81086516e-02 1.44209
-5.79865813e-02 1.65875
-5.78645110e-02 1.70789
-5.77424407e-02 1.71581
-5.76814055e-02 1.71604
-5.76203704e-02 1.66891
-5.74983000e-02 1.66866
-5.73762297e-02 1.76796
-5.72541594e-02 1.58317
-5.71931243e-02 1.58325
-5.71320891e-02 1.51281
-5.70100188e-02 1.53438
-5.68879485e-02 1.24492
-5.67658782e-02 1.38149
-5.67048430e-02 1.30047
-5.66438079e-02 1.30089
-5.65217375e-02 1.40346
-5.63996672e-02 1.47099
-5.62775969e-02 1.36085
-5.62165618e-02 1.45832
-5.61555266e-02 1.45961
-5.60334563e-02 1.55272
-5.59113860e-02 1.64148
-5.57893157e-02 1.6756
-5.57282805e-02 1.67692
-5.56672454e-02 1.53154
-5.55451750e-02 1.6475
-5.54231047e-02 1.76026
-5.53010344e-02 1.87397
-5.52399993e-02 1.8752
-5.51789641e-02 1.9968
-5.50568938e-02 1.86807
-5.49348235e-02 1.90478
-5.48127532e-02 2.03189
-5.47517180e-02 2.03275
-5.46906829e-02 1.80846
-5.45686125e-02 1.83262
-5.44465422e-02 1.56357
-5.43244719e-02 1.51078
-5.42024016e-02 1.70435
-5.40803313e-02 1.57861
-5.39582610e-02 1.67962
-5.38361907e-02 1.46382
-5.37751555e-02 1.46569
-5.37141204e-02 1.49653
-5.35920500e-02 1.72236
-5.34699797e-02 1.60675
-5.33479094e-02 1.59711
-5.32868743e-02 1.60243
-5.32258391e-02 1.52464
-5.31037688e-02 1.61738
-5.29816985e-02 1.8245
-5.28596282e-02 1.86234
-5.27985930e-02 1.92355
-5.27375579e-02 1.92957
-5.26154875e-02 1.9131
-5.24934172e-02 1.87515
-5.23713469e-02 1.89444
-5.23103118e-02 1.89853
-5.22492766e-02 1.90266
-5.21272063e-02 1.76899
-5.20051360e-02 1.82815
-5.18830657e-02 1.52102
-5.18220305e-02 1.52227
-5.17609954e-02 1.662
-5.16389250e-02 1.56989
-5.15168547e-02 1.6069
-5.13947844e-02 1.68465
-5.13337493e-02 1.68724
-5.12727141e-02 1.45352
-5.11506438e-02 1.62639
-5.10285735e-02 1.56888
-5.09065032e-02 1.62281
-5.08454680e-02 1.63461
-5.07844329e-02 1.67722
-5.06623625e-02 1.52935
-5.05402922e-02 1.6385
-5.04182219e-02 1.74281
-5.02961516e-02 1.88996
-5.01740813e-02 2.0166
-5.00520110e-02 1.89061
-4.99299407e-02 1.91319
-4.98689055e-02 2.01037
-4.98078704e-02 2.06232
-4.96858000e-02 1.84822
-4.95637297e-02 1.85837
-4.94416594e-02 1.57624
-4.93806243e-02 1.56121
-4.93195891e-02 1.54267
-4.91975188e-02 1.74469
-4.90754485e-02 1.6035
-4.89533782e-02 1.68073
-4.88923430e-02 1.65646
-4.88313079e-02 1.47761
-4.87092375e-02 1.4979
-4.85871672e-02 1.63026
-4.84650969e-02 1.5646
-4.84040618e-02 1.5633
-4.83430266e-02 1.58966
-4.82209563e-02 1.51186
-4.80988860e-02 1.51044
-4.79768157e-02 1.63497
-4.79157805e-02 1.74938
-4.78547454e-02 1.7263
-4.77326750e-02 1.88397
-4.76106047e-02 2.05009
-4.74885344e-02 1.87462
-4.74274993e-02 1.935
-4.73664641e-02 1.90775
-4.72443938e-02 1.89049
-4.71223235e-02 1.86892
-4.70002532e-02 1.83808
-4.69392180e-02 1.56208
-4.68781829e-02 1.53615
-4.67561125e-02 1.54949
-4.66340422e-02 1.5799
-4.65119719e-02 1.59078
-4.63899016e-02 1.6338
-4.62678313e-02 1.47586
-4.61457610e-02 1.51255
-4.60236907e-02 1.69459
-4.59626555e-02 1.56685
-4.59016204e-02 1.53467
-4.57795500e-02 1.65635
-4.56574797e-02 1.47977
-4.55354094e-02 1.57198
-4.54743743e-02 1.87033
-4.54133391e-02 1.85079
-4.52912688e-02 1.83097
-4.51691985e-02 1.87032
-4.50471282e-02 1.86831
-4.49860930e-02 1.88938
-4.49250579e-02 1.99712
-4.48029875e-02 1.87433
-4.46809172e-02 1.84866
-4.45588469e-02 1.84815
-4.44978118e-02 1.84693
-4.44367766e-02 1.57168
-4.43147063e-02 1.56955
-4.41926360e-02 1.74081
-4.40705657e-02 1.63128
-4.40095305e-02 1.57705
-4.39484954e-02 1.543
-4.38264250e-02 1.46043
-4.37043547e-02 1.39512
-4.35822844e-02 1.47911
-4.35212493e-02 1.35703
-4.34602141e-02 1.31711
-4.33381438e-02 1.3529
-4.32160735e-02 1.20595
-4.30940032e-02 1.21302
-4.30329680e-02 1.46189
-4.29719329e-02 1.43526
-4.28498625e-02 1.47719
-4.27277922e-02 1.61718
-4.26057219e-02 1.78703
-4.24836516e-02 1.59622
-4.23615813e-02 1.78081
-4.22395110e-02 1.68928
-4.21174407e-02 1.67993
-4.20564055e-02 1.69968
-4.19953704e-02 1.67671
-4.18733000e-02 1.36763
-4.17512297e-02 1.48393
-4.16291594e-02 1.36765
-4.15681243e-02 1.4344
-4.15070891e-02 1.40792
-4.13850188e-02 1.47329
-4.12629485e-02 1.29822
-4.11408782e-02 1.32193
-4.10798430e-02 1.30077
-4.10188079e-02 1.26536
-4.08967375e-02 1.3378
-4.07746672e-02 1.4177
-4.06525969e-02 1.12555
-4.05915618e-02 1.12543
-4.05305266e-02 1.15804
-4.04084563e-02 1.21783
-4.02863860e-02 1.10908
-4.01643157e-02 1.28525
-4.01032805e-02 2.03991
-4.00422454e-02 2.02644
-3.99201750e-02 2.99197
-3.97981047e-02 2.9919
-3.96760344e-02 2.99186
-3.96149993e-02 2.99193
-3.95539641e-02 2.99175
-3.94318938e-02 2.99179
-3.93098235e-02 2.99171
-3.91877532e-02 2.9917
-3.91267180e-02 2.99175
-3.90656829e-02 2.99157
-3.89436125e-02 2.99166
-3.88215422e-02 2.99154
-3.86994719e-02 2.99152
-3.86384368e-02 2.99158
-3.85774016e-02 2.99139
-3.84553313e-02 2.99143
-3.83332610e-02 2.99136
-3.82111907e-02 2.99143
-3.81501555e-02 2.9914
-3.80891204e-02 2.99121
-3.79670500e-02 2.99125
-3.78449797e-02 2.99119
-3.77229094e-02 2.99118
-3.76618743e-02 2.99123
-3.76008391e-02 2.99104
-3.74787688e-02 2.99107
-3.73566985e-02 2.99102
-3.72346282e-02 2.99101
-3.71735930e-02 2.99107
-3.71125579e-02 2.99087
-3.69904875e-02 2.99092
-3.68684172e-02 2.99098
-3.67463469e-02 2.99094
-3.66853118e-02 2.99094
-3.66242766e-02 2.99091
-3.65022063e-02 2.99088
-3.63801360e-02 2.9907
-3.62580657e-02 2.99077
-3.61970305e-02 2.99075
-3.61359954e-02 2.99054
-3.60139250e-02 2.9906
-3.58918547e-02 2.99054
-3.57697844e-02 2.9905
-3.57087493e-02 2.9906
-3.56477141e-02 2.99039
-3.55256438e-02 2.99045
-3.54035735e-02 2.99039
-3.52815032e-02 2.99038
-3.52204680e-02 2.99046
-3.51594329e-02 2.99024
-3.50373625e-02 2.99037
-3.49152922e-02 2.99025
-3.47932219e-02 2.99024
-3.46711516e-02 2.99009
-3.45490813e-02 2.99016
-3.44270110e-02 2.99011
-3.43049407e-02 2.99019
-3.42439055e-02 2.99018
-3.41828704e-02 2.98996
-3.40608000e-02 2.99002
-3.39387297e-02 2.98998
-3.38166594e-02 2.98996
-3.37556243e-02 2.99005
-3.36945891e-02 2.98982
-3.35725188e-02 2.9899
-3.34504485e-02 2.98985
-3.33283782e-02 2.98984
-3.32673430e-02 2.98993
-3.32063079e-02 2.9897
-3.30842375e-02 2.98977
-3.29621672e-02 2.98987
-3.28400969e-02 2.98984
-3.27790618e-02 2.98984
-3.27180266e-02 2.98982
-3.25959563e-02 2.9898
-3.24738860e-02 2.98961
-3.23518157e-02 2.9896
-3.22907805e-02 2.9897
-3.22297454e-02 2.98946
-3.21076750e-02 2.98954
-3.19856047e-02 2.98951
-3.18635344e-02 2.98947
-3.18024993e-02 2.98959
-3.17414641e-02 2.98936
-3.16193938e-02 2.98944
-3.14973235e-02 2.98941
-3.13752532e-02 2.98939
-3.13142180e-02 2.98949
-3.12531829e-02 2.98925
-3.11311125e-02 2.98934
-3.10090422e-02 2.98931
-3.08869719e-02 2.9893
-3.07649016e-02 2.98916
-3.06428313e-02 2.98925
-3.05207610e-02 2.98922
-3.03986907e-02 2.9893
-3.03376555e-02 2.98932
-3.02766204e-02 2.98907
-3.01545500e-02 2.98917
-3.00324797e-02 2.98914
-2.99104094e-02 2.98913
-2.98493743e-02 2.98924
-2.97883391e-02 2.98899
-2.96662688e-02 2.98907
-2.95441985e-02 2.98906
-2.94221282e-02 2.98892
-2.93610930e-02 2.98917
-2.93000579e-02 2.98912
-2.91779875e-02 2.98903
-2.90559172e-02 2.98915
-2.89338469e-02 2.98907
-2.88728118e-02 2.98907
-2.88117766e-02 2.98912
-2.86897063e-02 2.98912
-2.85676360e-02 2.98909
-2.84455657e-02 2.98901
-2.83845305e-02 2.98901
-2.83234954e-02 2.98909
-2.82014250e-02 2.98907
-2.80793547e-02 2.98904
-2.79572844e-02 2.98897
-2.78962493e-02 2.98897
-2.78352141e-02 2.98895
-2.77131438e-02 2.98902
-2.75910735e-02 2.989
-2.74690032e-02 2.98892
-2.74079680e-02 2.98892
-2.73469329e-02 2.98891
-2.72248625e-02 2.98917
-2.71027922e-02 2.98896
-2.69807219e-02 2.98889
-2.68586516e-02 2.98888
-2.67365813e-02 2.98895
5.39669669e-01 2.99879
5.39791739e-01 2.99879
5.39913809e-01 2.99874
5.39974844e-01 2.99874
5.40035880e-01 0.58402
5.40157950e-01 0.7211
5.40280020e-01 0.70554
5.42477286e-01 0.71669
5.42599356e-01 0.7304
5.42721427e-01 0.66996
5.42843497e-01 0.6174
5.42904532e-01 0.61822
5.42965567e-01 0.71303
5.43087637e-01 0.76677
5.43209708e-01 0.57434
5.43331778e-01 0.61568
5.43453848e-01 0.59248
5.43575919e-01 0.69873
5.43697989e-01 0.72558
5.43820059e-01 0.61138
5.43881094e-01 0.61221
5.43942130e-01 0.62166
5.44064200e-01 0.71168
5.44186270e-01 0.72715
5.44308341e-01 0.61245
5.44369376e-01 0.61328
5.44430411e-01 0.60434
5.44552481e-01 0.56354
5.44674552e-01 0.71922
5.44796622e-01 0.70166
5.44857657e-01 0.67895
5.44918692e-01 0.60754
5.45040762e-01 0.76772
5.45162833e-01 0.79204
5.45284903e-01 0.80955
5.45345938e-01 0.74874
5.45406973e-01 0.75219
5.45529044e-01 0.82293
5.45651114e-01 0.77528
5.45773184e-01 0.80005
5.45834219e-01 0.80356
5.45895255e-01 0.83616
5.46017325e-01 0.69207
5.46139395e-01 0.76796
5.46261466e-01 0.79239
5.46322501e-01 0.79627
5.46383536e-01 0.81139
5.46505606e-01 0.83629
5.46627677e-01 0.77773
5.46749747e-01 0.64372
5.46810782e-01 0.6476
5.46871817e-01 0.81151
5.46993887e-01 0.86498
5.47115958e-01 0.75094
5.47238028e-01 0.73275
5.47360098e-01 0.66281
5.47482169e-01 0.85441
5.47604239e-01 0.87483
5.47726309e-01 0.75938
5.47787344e-01 0.77548
5.47848380e-01 0.73908
5.47970450e-01 0.85082
5.48092520e-01 0.84855
5.48214591e-01 0.66246
5.48275626e-01 0.67818
5.48336661e-01 0.73739
5.48458731e-01 0.7317
5.48580802e-01 0.8134
5.48702872e-01 0.81316
5.48763907e-01 0.70963
5.48824942e-01 0.72799
5.48947012e-01 0.75481
5.49069083e-01 0.82409
5.49191153e-01 0.78974
5.49252188e-01 0.68472
5.49313223e-01 0.70278
5.49435294e-01 0.64955
5.49557364e-01 0.67088
5.49679434e-01 0.80431
5.49740469e-01 0.74047
5.49801505e-01 0.80993
5.49923575e-01 0.7405
5.50045645e-01 0.74682
5.50167716e-01 0.80179
5.50228751e-01 0.86431
5.50289786e-01 0.81524
5.50411856e-01 0.67916
5.50533927e-01 0.74621
5.50655997e-01 0.73649
5.50717032e-01 0.71964
5.50778067e-01 0.81571
5.50900137e-01 0.84624
5.51022208e-01 0.75542
5.51144278e-01 0.7291
5.51266348e-01 0.80787
5.51388419e-01 0.81268
5.51510489e-01 0.75773
5.51632559e-01 0.7341
5.51693594e-01 0.719
5.51754630e-01 0.6592
5.51876700e-01 0.83712
5.51998770e-01 0.843
5.52120841e-01 0.73095
5.52181876e-01 0.76458
5.52242911e-01 0.74824
5.52364981e-01 0.83348
5.52487052e-01 0.83884
5.52609122e-01 0.69874
5.52670157e-01 0.66977
5.52731192e-01 0.74435
5.52853262e-01 0.75986
5.52975333e-01 0.81386
5.53097403e-01 0.72955
5.53158438e-01 0.8156
5.53219473e-01 0.81182
5.53341544e-01 0.7218
5.53463614e-01 0.8374
5.53585684e-01 0.81305
5.53646719e-01 0.80925
5.53707755e-01 0.8356
5.53829825e-01 0.7677
5.53951895e-01 0.69251
5.54073966e-01 0.81151
5.54135001e-01 0.80806
5.54196036e-01 0.79714
5.54318106e-01 0.76881
5.54440177e-01 0.75873
5.54562247e-01 0.66221
5.54623282e-01 0.65876
5.54684317e-01 0.78912
5.54806387e-01 0.85178
5.54928458e-01 0.75733
5.55050528e-01 0.61652
5.55172598e-01 0.68797
5.55294669e-01 0.7329
5.55416739e-01 0.60902
5.55538809e-01 0.61592
5.55599844e-01 0.6151
5.55660880e-01 0.62267
5.55782950e-01 0.73337
5.55905020e-01 0.71812
5.56027091e-01 0.62512
5.56088126e-01 0.62431
5.56149161e-01 0.61529
5.56271231e-01 0.72018
5.56393302e-01 0.70138
5.56515372e-01 0.61999
5.56576407e-01 0.59402
5.56637442e-01 0.61522
5.56759512e-01 0.57395
5.56881583e-01 0.68148
5.57003653e-01 0.72896
5.57064688e-01 0.73421
5.57125723e-01 0.73339
5.57247794e-01 0.62977
5.57369864e-01 0.72222
5.57491934e-01 0.70369
5.57552969e-01 0.70289
5.59689200e-01 0.70579
5.59811270e-01 0.72134
5.59933341e-01 0.58425
5.59994376e-01 0.58402
5.60055411e-01 2.99809
5.60177481e-01 2.99813
5.60299552e-01 2.99813
5.60421622e-01 2.99817
5.60482657e-01 2.99815
5.60543692e-01 2.99815
5.60665762e-01 2.99819
5.60787833e-01 2.99816
5.60909903e-01 2.99816
5.60970938e-01 2.99817
5.61031973e-01 2.99817
5.61154044e-01 2.99819
5.61276114e-01 2.99825
5.61398184e-01 2.99827
5.61459219e-01 2.99827
5.61520255e-01 2.99828
5.61642325e-01 2.99831
5.61764395e-01 2.9983
5.61886466e-01 2.99832
5.61947501e-01 2.99832
5.62008536e-01 2.99832
5.62130606e-01 2.99837
5.62252677e-01 2.99836
5.62374747e-01 2.99838
5.62435782e-01 2.99838
5.62496817e-01 2.99838
5.62618887e-01 2.99844
5.62740958e-01 2.99842
5.62863028e-01 2.99844
5.62985098e-01 2.99843
5.63107169e-01 2.99848
5.63229239e-01 2.99851
5.63351309e-01 2.99849
5.63412344e-01 2.99849
5.63473380e-01 2.99849
5.63595450e-01 2.99853
5.63717520e-01 2.99852
5.63839591e-01 2.99854
5.63900626e-01 2.99854
5.63961661e-01 2.99854
5.64083731e-01 2.99858
5.64205802e-01 2.99857
5.64327872e-01 2.99861
5.64388907e-01 2.99859
5.64449942e-01 2.99859
5.64572012e-01 2.99863
5.64694083e-01 2.99861
5.64816153e-01 2.99861
5.64877188e-01 2.99862
5.64938223e-01 2.99862
5.65060294e-01 2.99863
5.65182364e-01 2.99867
5.65304434e-01 2.99869
5.65365469e-01 2.99869
5.65426505e-01 2.9987
5.65548575e-01 2.99873
5.65670645e-01 2.99872
5.65792716e-01 2.99874
5.65853751e-01 2.99874
5.65914786e-01 2.99874
5.66036856e-01 2.99877
5.66158927e-01 2.99877
5.66280997e-01 2.99879
5.66342032e-01 2.99879
5.66403067e-01 2.99878
5.66525137e-01 2.99883
5.66647208e-01 2.99881
5.66769278e-01 2.99883
5.66891348e-01 2.99883
5.67013419e-01 2.99886
5.67135489e-01 2.99889
5.67257559e-01 2.99887
5.67318594e-01 2.99887
5.67379630e-01 2.99887
5.67501700e-01 2.99891
5.67623770e-01 2.9989
5.67745841e-01 2.99892
5.67806876e-01 2.99892
5.67867911e-01 2.99892
5.67989981e-01 2.99895
5.68112052e-01 2.99894
5.68234122e-01 2.99897
5.68295157e-01 2.99896
5.68356192e-01 2.99896
5.68478262e-01 2.99899
5.68600333e-01 2.99897
5.68722403e-01 2.99897
5.68783438e-01 2.99898
5.68844473e-01 2.99898
5.68966544e-01 2.99899
5.69088614e-01 3
5.97897208e-01 3
5.98019278e-01 2.99898
5.98141348e-01 2.99898
9.99935782e-01 2.99344
9.99996817e-01 2.98909


==> figure/betas_2.txt <==
-1	2.57926588597825
-0.997997997997998	2.57413371608493
-0.995995995995996	2.57653510200441
-0.993993993993994	2.57653510200441
-0.991991991991992	2.57413371608493
-0.98998998998999	2.57413371608493
-0.987987987987988	2.57653510200441
-0.985985985985986	2.57653510200441
-0.983983983983984	2.57653510200441
-0.981981981981982	2.57413371608493
-0.97997997997998	2.57413371608493
-0.977977977977978	2.57653510200441
-0.975975975975976	2.57653510200441
-0.973973973973974	2.57653510200441
-0.971971971971972	2.57413371608493
-0.96996996996997	2.57413371608493
-0.967967967967968	2.57653510200441
-0.965965965965966	2.57653510200441
-0.963963963963964	2.57653510200441
-0.961961961961962	2.57413371608493
-0.95995995995996	2.57413371608493
-0.957957957957958	2.57653510200441
-0.955955955955956	2.57653510200441
-0.953953953953954	2.57653510200441
-0.951951951951952	2.57413371608493
-0.94994994994995	2.57413371608493
-0.947947947947948	2.57653510200441
-0.945945945945946	2.57653510200441
-0.943943943943944	2.57653510200441
-0.941941941941942	2.57413371608493
-0.93993993993994	2.57413371608493
-0.937937937937938	2.57653510200441
-0.935935935935936	2.57653510200441
-0.933933933933934	2.57653510200441
-0.931931931931932	2.57413371608493
-0.92992992992993	2.57413371608493
-0.927927927927928	2.57653510200441
-0.925925925925926	2.57653510200441
-0.923923923923924	2.57413371608493
-0.921921921921922	2.57413371608493
-0.91991991991992	2.57413371608493
-0.917917917917918	2.57653510200441
-0.915915915915916	2.57653510200441
-0.913913913913914	2.57413371608493
-0.911911911911912	2.57413371608493
-0.90990990990991	2.57413371608493
-0.907907907907908	2.57653510200441
-0.905905905905906	2.57653510200441
-0.903903903903904	2.57413371608493
-0.901901901901902	2.57413371608493
-0.8998998998999	2.57413371608493
-0.897897897897898	2.57653510200441
-0.895895895895896	2.57653510200441
-0.893893893893894	2.57413371608493
-0.891891891891892	2.57413371608493
-0.88988988988989	2.57413371608493
-0.887887887887888	2.57653510200441
-0.885885885885886	2.57653510200441
-0.883883883883884	2.57413371608493
-0.881881881881882	2.57413371608493
-0.87987987987988	2.57413371608493
-0.877877877877878	2.57653510200441
-0.875875875875876	2.57653510200441
-0.873873873873874	2.57413371608493
-0.871871871871872	2.57413371608493
-0.86986986986987	2.57413371608493
-0.867867867867868	2.57653510200441
-0.865865865865866	2.57653510200441
-0.863863863863864	2.57413371608493
-0.861861861861862	2.57413371608493
-0.85985985985986	2.57653510200441
-0.857857857857858	2.57653510200441
-0.855855855855856	2.57653510200441
-0.853853853853854	2.57413371608493
-0.851851851851852	2.57413371608493
-0.84984984984985	2.57653510200441
-0.847847847847848	2.57653510200441
-0.845845845845846	2.57653510200441
-0.843843843843844	2.57413371608493
-0.841841841841842	2.57413371608493
-0.83983983983984	2.57653510200441
-0.837837837837838	2.57653510200441
-0.835835835835836	2.57653510200441
-0.833833833833834	2.57413371608493
-0.831831831831832	2.57413371608493
-0.82982982982983	2.57653510200441
-0.827827827827828	2.57653510200441
-0.825825825825826	2.57653510200441
-0.823823823823824	2.57413371608493
-0.821821821821822	2.57413371608493
-0.81981981981982	2.57653510200441
-0.817817817817818	2.57653510200441
-0.815815815815816	2.57653510200441
-0.813813813813814	2.57413371608493
-0.811811811811812	2.57413371608493
-0.80980980980981	2.57653510200441
-0.807807807807808	2.57653510200441
-0.805805805805806	2.57653510200441
-0.803803803803804	2.57413371608493
-0.801801801801802	2.57413371608493
-0.7997997997998	2.57653510200441
-0.797797797797798	2.57653510200441
-0.795795795795796	2.57413371608493
-0.793793793793794	2.57413371608493
-0.791791791791792	2.57413371608493
-0.78978978978979	2.57653510200441
-0.787787787787788	2.57653510200441
-0.785785785785786	2.57413371608493
-0.783783783783784	2.57413371608493
-0.781781781781782	2.57413371608493
-0.77977977977978	2.57653510200441
-0.777777777777778	2.57653510200441
-0.775775775775776	2.57413371608493
-0.773773773773774	2.57413371608493
-0.771771771771772	2.57413371608493
-0.76976976976977	2.57653510200441
-0.767767767767768	2.57653510200441
-0.765765765765766	2.57413371608493
-0.763763763763764	2.57413371608493
-0.761761761761762	2.57413371608493
-0.75975975975976	2.57653510200441
-0.757757757757758	2.57653510200441
-0.755755755755756	2.57413371608493
-0.753753753753754	2.57413371608493
-0.751751751751752	2.57413371608493
-0.74974974974975	2.57653510200441
-0.747747747747748	2.57653510200441
-0.745745745745746	2.57413371608493
-0.743743743743744	2.57413371608493
-0.741741741741742	2.57413371608493
-0.73973973973974	2.57653510200441
-0.737737737737738	2.57653510200441
-0.735735735735736	2.57413371608493
-0.733733733733734	2.57413371608493
-0.731731731731732	2.57653510200441
-0.72972972972973	2.57653510200441
-0.727727727727728	2.57653510200441
-0.725725725725726	2.57413371608493
-0.723723723723724	2.57413371608493
-0.721721721721722	2.57653510200441
-0.71971971971972	2.57653510200441
-0.717717717717718	2.57653510200441
-0.715715715715716	2.57413371608493
-0.713713713713714	2.57413371608493
-0.711711711711712	2.57653510200441
-0.70970970970971	2.57653510200441
-0.707707707707708	2.57653510200441
-0.705705705705706	2.57413371608493
-0.703703703703704	2.57413371608493
-0.701701701701702	2.57653510200441
-0.6996996996997	2.57653510200441
-0.697697697697698	2.57653510200441
-0.695695695695696	2.57413371608493
-0.693693693693694	2.57413371608493
-0.691691691691692	2.57653510200441
-0.68968968968969	2.57653510200441
-0.687687687687688	2.57653510200441
-0.685685685685686	2.57413371608493
-0.683683683683684	2.57413371608493
-0.681681681681682	2.57653510200441
-0.67967967967968	2.57653510200441
-0.677677677677678	2.57653510200441
-0.675675675675676	2.57413371608493
-0.673673673673674	2.57413371608493
-0.671671671671672	2.57653510200441
-0.66966966966967	2.57653510200441
-0.667667667667668	2.57413371608493
-0.665665665665666	2.57413371608493
-0.663663663663664	2.57413371608493
-0.661661661661662	2.57653510200441
-0.65965965965966	2.57653510200441
-0.657657657657658	2.57413371608493
-0.655655655655656	2.57413371608493
-0.653653653653654	2.57413371608493
-0.651651651651652	2.57653510200441
-0.64964964964965	2.57653510200441
-0.647647647647648	2.57413371608493
-0.645645645645646	2.57413371608493
-0.643643643643644	2.57413371608493
-0.641641641641642	2.57653510200441
-0.63963963963964	2.57653510200441
-0.637637637637638	2.57413371608493
-0.635635635635636	2.57413371608493
-0.633633633633634	2.57413371608493
-0.631631631631632	2.57653510200441
-0.62962962962963	2.57653510200441
-0.627627627627628	2.57413371608493
-0.625625625625626	2.57413371608493
-0.623623623623624	2.57413371608493
-0.621621621621622	2.57653510200441
-0.61961961961962	2.57653510200441
-0.617617617617618	2.57413371608493
-0.615615615615616	2.57413371608493
-0.613613613613614	2.57413371608493
-0.611611611611612	2.57653510200441
-0.60960960960961	2.57653510200441
-0.607607607607608	2.57413371608493
-0.605605605605606	2.57413371608493
-0.603603603603604	2.57653510200441
-0.601601601601602	2.57653510200441
-0.5995995995996	2.57653510200441
-0.597597597597598	2.57413371608493
-0.595595595595596	2.57413371608493
-0.593593593593594	2.57653510200441
-0.591591591591592	2.57653510200441
-0.58958958958959	2.57653510200441
-0.587587587587588	2.57413371608493
-0.585585585585586	2.57413371608493
-0.583583583583584	2.57653510200441
-0.581581581581582	2.57653510200441
-0.57957957957958	2.57653510200441
-0.577577577577578	2.57413371608493
-0.575575575575576	2.57413371608493
-0.573573573573574	2.57653510200441
-0.571571571571572	2.57653510200441
-0.56956956956957	2.57653510200441
-0.567567567567568	2.57413371608493
-0.565565565565566	2.57413371608493
-0.563563563563564	2.57653510200441
-0.561561561561562	2.57653510200441
-0.55955955955956	2.57653510200441
-0.557557557557558	2.57413371608493
-0.555555555555556	2.57413371608493
-0.553553553553554	2.57653510200441
-0.551551551551552	2.57653510200441
-0.54954954954955	2.57653510200441
-0.547547547547548	2.57413371608493
-0.545545545545546	2.57413371608493
-0.543543543543544	2.57653510200441
-0.541541541541542	2.57653510200441
-0.539539539539539	2.57413371608493
-0.537537537537538	2.57413371608493
-0.535535535535536	2.57413371608493
-0.533533533533533	2.57653510200441
-0.531531531531532	2.57653510200441
-0.529529529529529	2.57413371608493
-0.527527527527528	2.57413371608493
-0.525525525525526	2.57413371608493
-0.523523523523523	2.57653510200441
-0.521521521521522	2.57653510200441
-0.519519519519519	2.57413371608493
-0.517517517517518	2.57413371608493
-0.515515515515516	2.57413371608493
-0.513513513513513	2.57653510200441
-0.511511511511512	2.57653510200441
-0.509509509509509	2.57413371608493
-0.507507507507508	2.57413371608493
-0.505505505505506	2.57413371608493
-0.503503503503503	2.57653510200441
-0.501501501501502	2.574714105451
-0.4994994994995	2.57165395846987
-0.497497497497497	2.57917655270599
-0.495495495495495	2.57308514696072
-0.493493493493493	2.57917655270599
-0.491491491491491	2.57308514696072
-0.48948948948949	2.57308514696072
-0.487487487487487	2.57917655270599
-0.485485485485485	2.57308514696072
-0.483483483483483	2.57917655270599
-0.481481481481481	2.57308514696072
-0.479479479479479	2.57308514696072
-0.477477477477477	2.57917655270599
-0.475475475475475	2.57308514696072
-0.473473473473473	2.57917655270599
-0.471471471471471	2.57308514696072
-0.469469469469469	2.57308514696072
-0.467467467467467	2.57917655270599
-0.465465465465465	2.57308514696072
-0.463463463463463	2.57917655270599
-0.461461461461461	2.57308514696072
-0.459459459459459	2.57917655270599
-0.457457457457457	2.57917655270599
-0.455455455455455	2.57308514696072
-0.453453453453453	2.57917655270599
-0.451451451451451	2.57308514696072
-0.449449449449449	2.57917655270599
-0.447447447447447	2.57917655270599
-0.445445445445445	2.57308514696072
-0.443443443443443	2.57917655270599
-0.441441441441441	2.57308514696072
-0.439439439439439	2.57917655270599
-0.437437437437437	2.57917655270599
-0.435435435435435	2.57308514696072
-0.433433433433433	2.57917655270599
-0.431431431431431	2.57308514696072
-0.429429429429429	2.57917655270599
-0.427427427427427	2.57308514696072
-0.425425425425425	2.57308514696072
-0.423423423423423	2.57917655270599
-0.421421421421421	2.57308514696072
-0.419419419419419	2.57917655270599
-0.417417417417417	2.57308514696072
-0.415415415415415	2.57308514696072
-0.413413413413413	2.57917655270599
-0.411411411411411	2.57308514696072
-0.409409409409409	2.57917655270599
-0.407407407407407	2.57308514696072
-0.405405405405405	2.57308514696072
-0.403403403403403	2.57917655270599
-0.401401401401401	2.57308514696072
-0.399399399399399	2.57917655270599
-0.397397397397397	2.57308514696072
-0.395395395395395	2.57917655270599
-0.393393393393393	2.57917655270599
-0.391391391391391	2.57308514696072
-0.389389389389389	2.57917655270599
-0.387387387387387	2.57308514696072
-0.385385385385385	2.57917655270599
-0.383383383383383	2.57917655270599
-0.381381381381381	2.57308514696072
-0.379379379379379	2.57917655270599
-0.377377377377377	2.57308514696072
-0.375375375375375	2.57917655270599
-0.373373373373373	2.57917655270599
-0.371371371371371	2.57308514696072
-0.369369369369369	2.57917655270599
-0.367367367367367	2.57308514696072
-0.365365365365365	2.57917655270599
-0.363363363363363	2.57308514696072
-0.361361361361361	2.57308514696072
-0.359359359359359	2.57917655270599
-0.357357357357357	2.57308514696072
-0.355355355355355	2.57917655270599
-0.353353353353353	2.57308514696072
-0.351351351351351	2.57308514696072
-0.349349349349349	2.57917655270599
-0.347347347347347	2.57308514696072
-0.345345345345345	2.57917655270599
-0.343343343343343	2.57308514696072
-0.341341341341341	2.57308514696072
-0.339339339339339	2.57917655270599
-0.337337337337337	2.57308514696072
-0.335335335335335	2.57917655270599
-0.333333333333333	2.57308514696072
-0.331331331331331	2.57917655270599
-0.329329329329329	2.57917655270599
-0.327327327327327	2.57308514696072
-0.325325325325325	2.57917655270599
-0.323323323323323	2.57308514696072
-0.321321321321321	2.57917655270599
-0.319319319319319	2.57917655270599
-0.317317317317317	2.57308514696072
-0.315315315315315	2.57917655270599
-0.313313313313313	2.57308514696072
-0.311311311311311	2.57917655270599
-0.309309309309309	2.57917655270599
-0.307307307307307	2.57308514696072
-0.305305305305305	2.57917655270599
-0.303303303303303	2.57308514696072
-0.301301301301301	2.57917655270599
-0.299299299299299	2.57308514696072
-0.297297297297297	2.57308514696072
-0.295295295295295	2.57917655270599
-0.293293293293293	2.57308514696072
-0.291291291291291	2.57917655270599
-0.289289289289289	2.57308514696072
-0.287287287287287	2.57308514696072
-0.285285285285285	2.57917655270599
-0.283283283283283	2.57308514696072
-0.281281281281281	2.57917655270599
-0.279279279279279	2.57308514696072
-0.277277277277277	2.57308514696072
-0.275275275275275	2.57917655270599
-0.273273273273273	2.57308514696072
-0.271271271271271	2.57917655270599
-0.269269269269269	2.57308514696072
-0.267267267267267	2.57917655270599
-0.265265265265265	2.57917655270599
-0.263263263263263	2.57308514696072
-0.261261261261261	2.57917655270599
-0.259259259259259	2.57308514696072
-0.257257257257257	2.57917655270599
-0.255255255255255	2.57917655270599
-0.253253253253253	2.57308514696072
-0.251251251251251	2.57706954821181
-0.249249249249249	2.57706998807473
-0.247247247247247	2.58231177763549
-0.245245245245245	2.58231177763549
-0.243243243243243	2.58231177763549
-0.241241241241241	2.57841668974287
-0.239239239239239	2.57841668974287
-0.237237237237237	2.58231177763549
-0.235235235235235	2.58231177763549
-0.233233233233233	2.58231177763549
-0.231231231231231	2.57841668974287
-0.229229229229229	2.57841668974287
-0.227227227227227	2.57841668974287
-0.225225225225225	2.58231177763549
-0.223223223223223	2.58231177763549
-0.221221221221221	2.57841668974287
-0.219219219219219	2.57841668974287
-0.217217217217217	2.57841668974287
-0.215215215215215	2.58231177763549
-0.213213213213213	2.58231177763549
-0.211211211211211	2.58231177763549
-0.209209209209209	2.57841668974287
-0.207207207207207	2.57841668974287
-0.205205205205205	2.58231177763549
-0.203203203203203	2.58231177763549
-0.201201201201201	2.58231177763549
-0.199199199199199	2.57841668974287
-0.197197197197197	2.57841668974287
-0.195195195195195	2.57841668974287
-0.193193193193193	2.58231177763549
-0.191191191191191	2.58231177763549
-0.189189189189189	2.57841668974287
-0.187187187187187	2.57841668974287
-0.185185185185185	2.57841668974287
-0.183183183183183	2.58231177763549
-0.181181181181181	2.58231177763549
-0.179179179179179	2.58231177763549
-0.177177177177177	2.57841668974287
-0.175175175175175	2.57841668974287
-0.173173173173173	2.58231177763549
-0.171171171171171	2.58231177763549
-0.169169169169169	2.58231177763549
-0.167167167167167	2.57841668974287
-0.165165165165165	2.57841668974287
-0.163163163163163	2.57841668974287
-0.161161161161161	2.58231177763549
-0.159159159159159	2.58231177763549
-0.157157157157157	2.57841668974287
-0.155155155155155	2.57841668974287
-0.153153153153153	2.57841668974287
-0.151151151151151	2.58231177763549
-0.149149149149149	2.58231177763549
-0.147147147147147	2.58231177763549
-0.145145145145145	2.57841668974287
-0.143143143143143	2.57841668974287
-0.141141141141141	2.58231177763549
-0.139139139139139	2.58231177763549
-0.137137137137137	2.58231177763549
-0.135135135135135	2.57841668974287
-0.133133133133133	2.57841668974287
-0.131131131131131	2.57841668974287
-0.129129129129129	2.58231177763549
-0.127127127127127	2.58231177763549
-0.125125125125125	2.58148204761304
-0.123123123123123	2.57972696343205
-0.121121121121121	2.58053532327343
-0.119119119119119	2.58053532327343
-0.117117117117117	2.576518141235
-0.115115115115115	2.58053532327343
-0.113113113113113	2.576518141235
-0.111111111111111	2.576518141235
-0.109109109109109	2.58053532327343
-0.107107107107107	2.576518141235
-0.105105105105105	2.58053532327343
-0.103103103103103	2.58053532327343
-0.101101101101101	2.576518141235
-0.0990990990990991	2.58053532327343
-0.0970970970970971	2.576518141235
-0.0950950950950951	2.576518141235
-0.0930930930930931	2.58053532327343
-0.0910910910910911	2.576518141235
-0.0890890890890891	2.58053532327343
-0.0870870870870871	2.58053532327343
-0.0850850850850851	2.576518141235
-0.0830830830830831	2.58053532327343
-0.0810810810810811	2.576518141235
-0.0790790790790791	2.576518141235
-0.0770770770770771	2.58053532327343
-0.0750750750750751	2.576518141235
-0.0730730730730731	2.58053532327343
-0.0710710710710711	2.58053532327343
-0.0690690690690691	2.576518141235
-0.0670670670670671	2.58053532327343
-0.0650650650650651	2.576518141235
-0.0630630630630631	2.58236041409944
-0.0610610610610611	2.58156530431661
-0.0590590590590591	2.58261229272812
-0.0570570570570571	2.57918076193418
-0.0550550550550551	2.57918076193418
-0.0530530530530531	2.58261229272812
-0.0510510510510511	2.58261229272812
-0.049049049049049	2.57918076193418
-0.047047047047047	2.57918076193418
-0.045045045045045	2.58261229272812
-0.043043043043043	2.58261229272812
-0.041041041041041	2.57918076193418
-0.039039039039039	2.57918076193418
-0.037037037037037	2.58261229272812
-0.035035035035035	2.58261229272812
-0.033033033033033	2.57879140985153
-0.031031031031031	2.57812450768718
-0.029029029029029	2.57827265134375
-0.027027027027027	2.57827265134375
-0.025025025025025	2.57827265134375
-0.023023023023023	2.57827265134375
-0.021021021021021	2.57827265134375
-0.019019019019019	2.57827265134375
-0.017017017017017	2.58260816976815
-0.015015015015015	2.57776800509091
-0.013013013013013	2.57858913133474
-0.011011011011011	2.57858913133474
-0.00900900900900901	2.57767474406384
-0.00700700700700701	2.578012775291
-0.005005005005005	2.57695546418998
-0.003003003003003	2.57695546418998
-0.001001001001001	2.57695546418998
0.001001001001001	2.57695546418998
0.003003003003003	2.57695546418998
0.005005005005005	2.57695546418998
0.00700700700700701	2.57785002692944
0.00900900900900901	2.57760797665606
0.011011011011011	2.57858913133474
0.013013013013013	2.57858913133474
0.015015015015015	2.5800628694918
0.017017017017017	2.58396612715791
0.019019019019019	2.57827265134375
0.021021021021021	2.57827265134375
0.023023023023023	2.57827265134375
0.025025025025025	2.57827265134375
0.027027027027027	2.57827265134375
0.029029029029029	2.57827265134375
0.031031031031031	2.57898890477366
0.033033033033033	2.5762141816646
0.035035035035035	2.58261229272812
0.037037037037037	2.58261229272812
0.039039039039039	2.57918076193418
0.041041041041041	2.57918076193418
0.043043043043043	2.58261229272812
0.045045045045045	2.58261229272812
0.047047047047047	2.57918076193418
0.049049049049049	2.57918076193418
0.0510510510510511	2.58261229272812
0.0530530530530531	2.58261229272812
0.0550550550550551	2.57918076193418
0.0570570570570571	2.57918076193418
0.0590590590590591	2.58261229272812
0.0610610610610611	2.58249957560004
0.0630630630630631	2.58242206688293
0.0650650650650651	2.576518141235
0.0670670670670671	2.58053532327343
0.0690690690690691	2.576518141235
0.0710710710710711	2.58053532327343
0.0730730730730731	2.58053532327343
0.0750750750750751	2.576518141235
0.0770770770770771	2.58053532327343
0.0790790790790791	2.576518141235
0.0810810810810811	2.576518141235
0.0830830830830831	2.58053532327343
0.0850850850850851	2.576518141235
0.0870870870870871	2.58053532327343
0.0890890890890891	2.58053532327343
0.0910910910910911	2.576518141235
0.0930930930930931	2.58053532327343
0.0950950950950951	2.576518141235
0.0970970970970971	2.576518141235
0.0990990990990991	2.58053532327343
0.101101101101101	2.576518141235
0.103103103103103	2.58053532327343
0.105105105105105	2.58053532327343
0.107107107107107	2.576518141235
0.109109109109109	2.58053532327343
0.111111111111111	2.576518141235
0.113113113113113	2.576518141235
0.115115115115115	2.58053532327343
0.117117117117117	2.576518141235
0.119119119119119	2.58053532327343
0.121121121121121	2.58053532327343
0.123123123123123	2.57841138899012
0.125125125125125	2.57879287087723
0.127127127127127	2.58231177763549
0.129129129129129	2.58231177763549
0.131131131131131	2.57841668974287
0.133133133133133	2.57841668974287
0.135135135135135	2.57841668974287
0.137137137137137	2.58231177763549
0.139139139139139	2.58231177763549
0.141141141141141	2.58231177763549
0.143143143143143	2.57841668974287
0.145145145145145	2.57841668974287
0.147147147147147	2.58231177763549
0.149149149149149	2.58231177763549
0.151151151151151	2.58231177763549
0.153153153153153	2.57841668974287
0.155155155155155	2.57841668974287
0.157157157157157	2.57841668974287
0.159159159159159	2.58231177763549
0.161161161161161	2.58231177763549
0.163163163163163	2.57841668974287
0.165165165165165	2.57841668974287
0.167167167167167	2.57841668974287
0.169169169169169	2.58231177763549
0.171171171171171	2.58231177763549
0.173173173173173	2.58231177763549
0.175175175175175	2.57841668974287
0.177177177177177	2.57841668974287
0.179179179179179	2.58231177763549
0.181181181181181	2.58231177763549
0.183183183183183	2.58231177763549
0.185185185185185	2.57841668974287
0.187187187187187	2.57841668974287
0.189189189189189	2.57841668974287
0.191191191191191	2.58231177763549
0.193193193193193	2.58231177763549
0.195195195195195	2.57841668974287
0.197197197197197	2.57841668974287
0.199199199199199	2.57841668974287
0.201201201201201	2.58231177763549
0.203203203203203	2.58231177763549
0.205205205205205	2.58231177763549
0.207207207207207	2.57841668974287
0.209209209209209	2.57841668974287
0.211211211211211	2.58231177763549
0.213213213213213	2.58231177763549
0.215215215215215	2.58231177763549
0.217217217217217	2.57841668974287
0.219219219219219	2.57841668974287
0.221221221221221	2.57841668974287
0.223223223223223	2.58231177763549
0.225225225225225	2.58231177763549
0.227227227227227	2.57841668974287
0.229229229229229	2.57841668974287
0.231231231231231	2.57841668974287
0.233233233233233	2.58231177763549
0.235235235235235	2.58231177763549
0.237237237237237	2.58231177763549
0.239239239239239	2.57841668974287
0.241241241241241	2.57841668974287
0.243243243243243	2.58231177763549
0.245245245245245	2.58231177763549
0.247247247247247	2.58231177763549
0.249249249249249	2.57641296844645
0.251251251251251	2.57951587144466
0.253253253253253	2.57308514696072
0.255255255255255	2.57917655270599
0.257257257257257	2.57917655270599
0.259259259259259	2.57308514696072
0.261261261261261	2.57917655270599
0.263263263263263	2.57308514696072
0.265265265265265	2.57917655270599
0.267267267267267	2.57917655270599
0.269269269269269	2.57308514696072
0.271271271271271	2.57917655270599
0.273273273273273	2.57308514696072
0.275275275275275	2.57917655270599
0.277277277277277	2.57308514696072
0.279279279279279	2.57308514696072
0.281281281281281	2.57917655270599
0.283283283283283	2.57308514696072
0.285285285285285	2.57917655270599
0.287287287287287	2.57308514696072
0.289289289289289	2.57308514696072
0.291291291291291	2.57917655270599
0.293293293293293	2.57308514696072
0.295295295295295	2.57917655270599
0.297297297297297	2.57308514696072
0.299299299299299	-0.018825866546031
0.301301301301301	-0.0485456919753169
0.303303303303303	2.57373885317854
0.305305305305305	2.57938467370511
0.307307307307307	2.57373885317854
0.309309309309309	2.57938467370511
0.311311311311311	2.57938467370511
0.313313313313313	2.57373885317854
0.315315315315315	2.57938467370511
0.317317317317317	2.57373885317854
0.319319319319319	2.57938467370511
0.321321321321321	2.57938467370511
0.323323323323323	2.57373885317854
0.325325325325325	2.57938467370511
0.327327327327327	2.57373885317854
0.329329329329329	2.57938467370511
0.331331331331331	2.57938467370511
0.333333333333333	2.57373885317854
0.335335335335335	2.57938467370511
0.337337337337337	2.57373885317854
0.339339339339339	2.57938467370511
0.341341341341341	2.57373885317854
0.343343343343343	2.57373885317854
0.345345345345345	2.57938467370511
0.347347347347347	2.57373885317854
0.349349349349349	2.57938467370511
0.351351351351351	2.57373885317854
0.353353353353353	2.57373885317854
0.355355355355355	2.57938467370511
0.357357357357357	2.57373885317854
0.359359359359359	2.57938467370511
0.361361361361361	2.57373885317854
0.363363363363363	2.57373885317854
0.365365365365365	2.57938467370511
0.367367367367367	2.57373885317854
0.369369369369369	2.57938467370511
0.371371371371371	2.57373885317854
0.373373373373373	2.57938467370511
0.375375375375375	2.57938467370511
0.377377377377377	2.57373885317854
0.379379379379379	2.57938467370511
0.381381381381381	2.57373885317854
0.383383383383383	2.57938467370511
0.385385385385385	2.57938467370511
0.387387387387387	2.57373885317854
0.389389389389389	2.57938467370511
0.391391391391391	2.57373885317854
0.393393393393393	2.57938467370511
0.395395395395395	2.57938467370511
0.397397397397397	2.57373885317854
0.399399399399399	2.57938467370511
0.401401401401401	2.57373885317854
0.403403403403403	2.57938467370511
0.405405405405405	2.57373885317854
0.407407407407407	2.57373885317854
0.409409409409409	2.57938467370511
0.411411411411411	2.57373885317854
0.413413413413413	2.57938467370511
0.415415415415415	2.57373885317854
0.417417417417417	2.57373885317854
0.419419419419419	2.57938467370511
0.421421421421421	2.57373885317854
0.423423423423423	2.57938467370511
0.425425425425425	2.57373885317854
0.427427427427427	2.57373885317854
0.429429429429429	2.57938467370511
0.431431431431431	2.57373885317854
0.433433433433433	2.57938467370511
0.435435435435435	2.57373885317854
0.437437437437437	2.57938467370511
0.439439439439439	2.57938467370511
0.441441441441441	2.57373885317854
0.443443443443443	2.57938467370511
0.445445445445445	2.57373885317854
0.447447447447447	2.57938467370511
0.449449449449449	2.57938467370511
0.451451451451451	2.57373885317854
0.453453453453453	2.57938467370511
0.455455455455455	2.57373885317854
0.457457457457457	2.57938467370511
0.459459459459459	2.57938467370511
0.461461461461461	2.57373885317854
0.463463463463463	2.57938467370511
0.465465465465465	2.57373885317854
0.467467467467467	2.57938467370511
0.469469469469469	2.57373885317854
0.471471471471471	2.57373885317854
0.473473473473473	2.57938467370511
0.475475475475475	2.57373885317854
0.477477477477477	2.57938467370511
0.479479479479479	2.57373885317854
0.481481481481481	2.57373885317854
0.483483483483483	2.57938467370511
0.485485485485485	2.57373885317854
0.487487487487487	2.57938467370511
0.48948948948949	2.57373885317854
0.491491491491491	2.57373885317854
0.493493493493493	2.57938467370511
0.495495495495495	2.57373885317854
0.497497497497497	2.57938467370511
0.4994994994995	2.5785622266783
0.501501501501502	2.57688549259454
0.503503503503503	2.57669806298318
0.505505505505506	2.57636886726977
0.507507507507508	2.57636886726977
0.509509509509509	2.57636886726977
0.511511511511512	2.57669806298318
0.513513513513513	2.57669806298318
0.515515515515516	2.57636886726977
0.517517517517518	2.57636886726977
0.519519519519519	2.57636886726977
0.521521521521522	2.57669806298318
0.523523523523523	2.57669806298318
0.525525525525526	2.57636886726977
0.527527527527528	2.57636886726977
0.529529529529529	2.57636886726977
0.531531531531532	2.57669806298318
0.533533533533533	2.57669806298318
0.535535535535536	2.57636886726977
0.537537537537538	2.57636886726977
0.539539539539539	2.57636886726977
0.541541541541542	2.57669806298318
0.543543543543544	2.57669806298318
0.545545545545546	2.57636886726977
0.547547547547548	2.57636886726977
0.54954954954955	2.57669806298318
0.551551551551552	2.57669806298318
0.553553553553554	2.57669806298318
0.555555555555556	2.57636886726977
0.557557557557558	2.57636886726977
0.55955955955956	2.57669806298318
0.561561561561562	2.57669806298318
0.563563563563564	2.57669806298318
0.565565565565566	2.57636886726977
0.567567567567568	2.57636886726977
0.56956956956957	2.57669806298318
0.571571571571572	2.57669806298318
0.573573573573574	2.57669806298318
0.575575575575576	2.57636886726977
0.577577577577578	2.57636886726977
0.57957957957958	2.57669806298318
0.581581581581582	2.57669806298318
0.583583583583584	2.57669806298318
0.585585585585586	2.57636886726977
0.587587587587588	2.57636886726977
0.58958958958959	2.57669806298318
0.591591591591592	2.57669806298318
0.593593593593594	2.57669806298318
0.595595595595596	2.57636886726977
0.597597597597598	2.57636886726977
0.5995995995996	2.57669806298318
0.601601601601602	2.57669806298318
0.603603603603604	2.57669806298318
0.605605605605606	2.57636886726977
0.607607607607608	2.57636886726977
0.60960960960961	2.57669806298318
0.611611611611612	2.57669806298318
0.613613613613614	2.57636886726977
0.615615615615616	2.57636886726977
0.617617617617618	2.57636886726977
0.61961961961962	2.57669806298318
0.621621621621622	2.57669806298318
0.623623623623624	2.57636886726977
0.625625625625626	2.57636886726977
0.627627627627628	2.57636886726977
0.62962962962963	2.57669806298318
0.631631631631632	2.57669806298318
0.633633633633634	2.57636886726977
0.635635635635636	2.57636886726977
0.637637637637638	2.57636886726977
0.63963963963964	2.57669806298318
0.641641641641642	2.57669806298318
0.643643643643644	2.57636886726977
0.645645645645646	2.57636886726977
0.647647647647648	2.57636886726977
0.64964964964965	2.57669806298318
0.651651651651652	2.57669806298318
0.653653653653654	2.57636886726977
0.655655655655656	2.57636886726977
0.657657657657658	2.57636886726977
0.65965965965966	2.57669806298318
0.661661661661662	2.57669806298318
0.663663663663664	2.57636886726977
0.665665665665666	2.57636886726977
0.667667667667668	2.57636886726977
0.66966966966967	2.57669806298318
0.671671671671672	2.57669806298318
0.673673673673674	2.57636886726977
0.675675675675676	2.57636886726977
0.677677677677678	2.57669806298318
0.67967967967968	2.57669806298318
0.681681681681682	2.57669806298318
0.683683683683684	2.57636886726977
0.685685685685686	2.57636886726977
0.687687687687688	2.57669806298318
0.68968968968969	2.57669806298318
0.691691691691692	2.57669806298318
0.693693693693694	2.57636886726977
0.695695695695696	2.57636886726977
0.697697697697698	2.57669806298318
0.6996996996997	2.57669806298318
0.701701701701702	2.57669806298318
0.703703703703704	2.57636886726977
0.705705705705706	2.57636886726977
0.707707707707708	2.57669806298318
0.70970970970971	2.57669806298318
0.711711711711712	2.57669806298318
0.713713713713714	2.57636886726977
0.715715715715716	2.57636886726977
0.717717717717718	2.57669806298318
0.71971971971972	2.57669806298318
0.721721721721722	2.57669806298318
0.723723723723724	2.57636886726977
0.725725725725726	2.57636886726977
0.727727727727728	2.57669806298318
0.72972972972973	2.57669806298318
0.731731731731732	2.57669806298318
0.733733733733734	2.57636886726977
0.735735735735736	2.57636886726977
0.737737737737738	2.57669806298318
0.73973973973974	2.57669806298318
0.741741741741742	2.57636886726977
0.743743743743744	2.57636886726977
0.745745745745746	2.57636886726977
0.747747747747748	2.57669806298318
0.74974974974975	2.57669806298318
0.751751751751752	2.57636886726977
0.753753753753754	2.57636886726977
0.755755755755756	2.57636886726977
0.757757757757758	2.57669806298318
0.75975975975976	2.57669806298318
0.761761761761762	2.57636886726977
0.763763763763764	2.57636886726977
0.765765765765766	2.57636886726977
0.767767767767768	2.57669806298318
0.76976976976977	2.57669806298318
0.771771771771772	2.57636886726977
0.773773773773774	2.57636886726977
0.775775775775776	2.57636886726977
0.777777777777778	2.57669806298318
0.77977977977978	2.57669806298318
0.781781781781782	2.57636886726977
0.783783783783784	2.57636886726977
0.785785785785786	2.57636886726977
0.787787787787788	2.57669806298318
0.78978978978979	2.57669806298318
0.791791791791792	2.57636886726977
0.793793793793794	2.57636886726977
0.795795795795796	2.57636886726977
0.797797797797798	2.57669806298318
0.7997997997998	2.57669806298318
0.801801801801802	2.57636886726977
0.803803803803804	2.57636886726977
0.805805805805806	2.57669806298318
0.807807807807808	2.57669806298318
0.80980980980981	2.57669806298318
0.811811811811812	2.57636886726977
0.813813813813814	2.57636886726977
0.815815815815816	2.57669806298318
0.817817817817818	2.57669806298318
0.81981981981982	2.57669806298318
0.821821821821822	2.57636886726977
0.823823823823824	2.57636886726977
0.825825825825826	2.57669806298318
0.827827827827828	2.57669806298318
0.82982982982983	2.57669806298318
0.831831831831832	2.57636886726977
0.833833833833834	2.57636886726977
0.835835835835836	2.57669806298318
0.837837837837838	2.57669806298318
0.83983983983984	2.57669806298318
0.841841841841842	2.57636886726977
0.843843843843844	2.57636886726977
0.845845845845846	2.57669806298318
0.847847847847848	2.57669806298318
0.84984984984985	2.57669806298318
0.851851851851852	2.57636886726977
0.853853853853854	2.57636886726977
0.855855855855856	2.57669806298318
0.857857857857858	2.57669806298318
0.85985985985986	2.57669806298318
0.861861861861862	2.57636886726977
0.863863863863864	2.57636886726977
0.865865865865866	2.57669806298318
0.867867867867868	2.57669806298318
0.86986986986987	2.57636886726977
0.871871871871872	2.57636886726977
0.873873873873874	2.57636886726977
0.875875875875876	2.57669806298318
0.877877877877878	2.57669806298318
0.87987987987988	2.57636886726977
0.881881881881882	2.57636886726977
0.883883883883884	2.57636886726977
0.885885885885886	2.57669806298318
0.887887887887888	2.57669806298318
0.88988988988989	2.57636886726977
0.891891891891892	2.57636886726977
0.893893893893894	2.57636886726977
0.895895895895896	2.57669806298318
0.897897897897898	2.57669806298318
0.8998998998999	2.57636886726977
0.901901901901902	2.57636886726977
0.903903903903904	2.57636886726977
0.905905905905906	2.57669806298318
0.907907907907908	2.57669806298318
0.90990990990991	2.57636886726977
0.911911911911912	2.57636886726977
0.913913913913914	2.57636886726977
0.915915915915916	2.57669806298318
0.917917917917918	2.57669806298318
0.91991991991992	2.57636886726977
0.921921921921922	2.57636886726977
0.923923923923924	2.57636886726977
0.925925925925926	2.57669806298318
0.927927927927928	2.57669806298318
0.92992992992993	2.57636886726977
0.931931931931932	2.57636886726977
0.933933933933934	2.57669806298318
0.935935935935936	2.57669806298318
0.937937937937938	2.57669806298318
0.93993993993994	2.57636886726977
0.941941941941942	2.57636886726977
0.943943943943944	2.57669806298318
0.945945945945946	2.57669806298318
0.947947947947948	2.57669806298318
0.94994994994995	2.57636886726977
0.951951951951952	2.57636886726977
0.953953953953954	2.57669806298318
0.955955955955956	2.57669806298318
0.957957957957958	2.57669806298318
0.95995995995996	2.57636886726977
0.961961961961962	2.57636886726977
0.963963963963964	2.57669806298318
0.965965965965966	2.57669806298318
0.967967967967968	2.57669806298318
0.96996996996997	2.57636886726977
0.971971971971972	2.57636886726977
0.973973973973974	2.57669806298318
0.975975975975976	2.57669806298318
0.977977977977978	2.57669806298318
0.97997997997998	2.57636886726977
0.981981981981982	2.57636886726977
0.983983983983984	2.57669806298318
0.985985985985986	2.57669806298318
0.987987987987988	2.57669806298318
0.98998998998999	2.57636886726977
0.991991991991992	2.57636886726977
0.993993993993994	2.57669806298318
0.995995995995996	2.57669806298318
0.997997997997998	2.57636886726977
1	2.57775097057906


==> figure/betas_2_corner.txt <==
-1	2.57974097827534
-0.997997997997998	2.57506436104609
-0.995995995995996	2.57662105439399
-0.993993993993994	2.57662105439399
-0.991991991991992	2.57506436104609
-0.98998998998999	2.57506436104609
-0.987987987987988	2.57662105439399
-0.985985985985986	2.57662105439399
-0.983983983983984	2.57662105439399
-0.981981981981982	2.57506436104609
-0.97997997997998	2.57506436104609
-0.977977977977978	2.57662105439399
-0.975975975975976	2.57662105439399
-0.973973973973974	2.57662105439399
-0.971971971971972	2.57506436104609
-0.96996996996997	2.57506436104609
-0.967967967967968	2.57662105439399
-0.965965965965966	2.57662105439399
-0.963963963963964	2.57662105439399
-0.961961961961962	2.57506436104609
-0.95995995995996	2.57506436104609
-0.957957957957958	2.57662105439399
-0.955955955955956	2.57662105439399
-0.953953953953954	2.57662105439399
-0.951951951951952	2.57506436104609
-0.94994994994995	2.57506436104609
-0.947947947947948	2.57662105439399
-0.945945945945946	2.57662105439399
-0.943943943943944	2.57662105439399
-0.941941941941942	2.57506436104609
-0.93993993993994	2.57506436104609
-0.937937937937938	2.57662105439399
-0.935935935935936	2.57662105439399
-0.933933933933934	2.57662105439399
-0.931931931931932	2.57506436104609
-0.92992992992993	2.57506436104609
-0.927927927927928	2.57662105439399
-0.925925925925926	2.57662105439399
-0.923923923923924	2.57506436104609
-0.921921921921922	2.57506436104609
-0.91991991991992	2.57506436104609
-0.917917917917918	2.57662105439399
-0.915915915915916	2.57662105439399
-0.913913913913914	2.57506436104609
-0.911911911911912	2.57506436104609
-0.90990990990991	2.57506436104609
-0.907907907907908	2.57662105439399
-0.905905905905906	2.57662105439399
-0.903903903903904	2.57506436104609
-0.901901901901902	2.57506436104609
-0.8998998998999	2.57506436104609
-0.897897897897898	2.57662105439399
-0.895895895895896	2.57662105439399
-0.893893893893894	2.57506436104609
-0.891891891891892	2.57506436104609
-0.88988988988989	2.57506436104609
-0.887887887887888	2.57662105439399
-0.885885885885886	2.57662105439399
-0.883883883883884	2.57506436104609
-0.881881881881882	2.57506436104609
-0.87987987987988	2.57506436104609
-0.877877877877878	2.57662105439399
-0.875875875875876	2.57662105439399
-0.873873873873874	2.57506436104609
-0.871871871871872	2.57506436104609
-0.86986986986987	2.57506436104609
-0.867867867867868	2.57662105439399
-0.865865865865866	2.57662105439399
-0.863863863863864	2.57506436104609
-0.861861861861862	2.57506436104609
-0.85985985985986	2.57662105439399
-0.857857857857858	2.57662105439399
-0.855855855855856	2.57662105439399
-0.853853853853854	2.57506436104609
-0.851851851851852	2.57506436104609
-0.84984984984985	2.57662105439399
-0.847847847847848	2.57662105439399
-0.845845845845846	2.57662105439399
-0.843843843843844	2.57506436104609
-0.841841841841842	2.57506436104609
-0.83983983983984	2.57662105439399
-0.837837837837838	2.57662105439399
-0.835835835835836	2.57662105439399
-0.833833833833834	2.57506436104609
-0.831831831831832	2.57506436104609
-0.82982982982983	2.57662105439399
-0.827827827827828	2.57662105439399
-0.825825825825826	2.57662105439399
-0.823823823823824	2.57506436104609
-0.821821821821822	2.57506436104609
-0.81981981981982	2.57662105439399
-0.817817817817818	2.57662105439399
-0.815815815815816	2.57662105439399
-0.813813813813814	2.57506436104609
-0.811811811811812	2.57506436104609
-0.80980980980981	2.57662105439399
-0.807807807807808	2.57662105439399
-0.805805805805806	2.57662105439399
-0.803803803803804	2.57506436104609
-0.801801801801802	2.57506436104609
-0.7997997997998	2.57662105439399
-0.797797797797798	2.57662105439399
-0.795795795795796	2.57506436104609
-0.793793793793794	2.57506436104609
-0.791791791791792	2.57506436104609
-0.78978978978979	2.57662105439399
-0.787787787787788	2.57662105439399
-0.785785785785786	2.57506436104609
-0.783783783783784	2.57506436104609
-0.781781781781782	2.57506436104609
-0.77977977977978	2.57662105439399
-0.777777777777778	2.57662105439399
-0.775775775775776	2.57506436104609
-0.773773773773774	2.57506436104609
-0.771771771771772	2.57506436104609
-0.76976976976977	2.57662105439399
-0.767767767767768	2.57662105439399
-0.765765765765766	2.57506436104609
-0.763763763763764	2.57506436104609
-0.761761761761762	2.57506436104609
-0.75975975975976	2.57662105439399
-0.757757757757758	2.57662105439399
-0.755755755755756	2.57506436104609
-0.753753753753754	2.57506436104609
-0.751751751751752	2.57506436104609
-0.74974974974975	2.57662105439399
-0.747747747747748	2.57662105439399
-0.745745745745746	2.57506436104609
-0.743743743743744	2.57506436104609
-0.741741741741742	2.57506436104609
-0.73973973973974	2.57662105439399
-0.737737737737738	2.57662105439399
-0.735735735735736	2.57506436104609
-0.733733733733734	2.57506436104609
-0.731731731731732	2.57662105439399
-0.72972972972973	2.57662105439399
-0.727727727727728	2.57662105439399
-0.725725725725726	2.57506436104609
-0.723723723723724	2.57506436104609
-0.721721721721722	2.57662105439399
-0.71971971971972	2.57662105439399
-0.717717717717718	2.57662105439399
-0.715715715715716	2.57506436104609
-0.713713713713714	2.57506436104609
-0.711711711711712	2.57662105439399
-0.70970970970971	2.57662105439399
-0.707707707707708	2.57662105439399
-0.705705705705706	2.57506436104609
-0.703703703703704	2.57506436104609
-0.701701701701702	2.57662105439399
-0.6996996996997	2.57662105439399
-0.697697697697698	2.57662105439399
-0.695695695695696	2.57506436104609
-0.693693693693694	2.57506436104609
-0.691691691691692	2.57662105439399
-0.68968968968969	2.57662105439399
-0.687687687687688	2.57662105439399
-0.685685685685686	2.57506436104609
-0.683683683683684	2.57506436104609
-0.681681681681682	2.57662105439399
-0.67967967967968	2.57662105439399
-0.677677677677678	2.57662105439399
-0.675675675675676	2.57506436104609
-0.673673673673674	2.57506436104609
-0.671671671671672	2.57662105439399
-0.66966966966967	2.57662105439399
-0.667667667667668	2.57506436104609
-0.665665665665666	2.57506436104609
-0.663663663663664	2.57506436104609
-0.661661661661662	2.57662105439399
-0.65965965965966	2.57662105439399
-0.657657657657658	2.57506436104609
-0.655655655655656	2.57506436104609
-0.653653653653654	2.57506436104609
-0.651651651651652	2.57662105439399
-0.64964964964965	2.57662105439399
-0.647647647647648	2.57506436104609
-0.645645645645646	2.57506436104609
-0.643643643643644	2.57506436104609
-0.641641641641642	2.57662105439399
-0.63963963963964	2.57662105439399
-0.637637637637638	2.57506436104609
-0.635635635635636	2.57506436104609
-0.633633633633634	2.57506436104609
-0.631631631631632	2.57662105439399
-0.62962962962963	2.57662105439399
-0.627627627627628	2.57506436104609
-0.625625625625626	2.57506436104609
-0.623623623623624	2.57506436104609
-0.621621621621622	2.57662105439399
-0.61961961961962	2.57662105439399
-0.617617617617618	2.57506436104609
-0.615615615615616	2.57506436104609
-0.613613613613614	2.57506436104609
-0.611611611611612	2.57662105439399
-0.60960960960961	2.57662105439399
-0.607607607607608	2.57506436104609
-0.605605605605606	2.57506436104609
-0.603603603603604	2.57662105439399
-0.601601601601602	2.57662105439399
-0.5995995995996	2.57662105439399
-0.597597597597598	2.57506436104609
-0.595595595595596	2.57506436104609
-0.593593593593594	2.57662105439399
-0.591591591591592	2.57662105439399
-0.58958958958959	2.57662105439399
-0.587587587587588	2.57506436104609
-0.585585585585586	2.57506436104609
-0.583583583583584	2.57662105439399
-0.581581581581582	2.57662105439399
-0.57957957957958	2.57662105439399
-0.577577577577578	2.57506436104609
-0.575575575575576	2.57506436104609
-0.573573573573574	2.57662105439399
-0.571571571571572	2.57662105439399
-0.56956956956957	2.57662105439399
-0.567567567567568	2.57506436104609
-0.565565565565566	2.57506436104609
-0.563563563563564	2.57662105439399
-0.561561561561562	2.57662105439399
-0.55955955955956	2.57662105439399
-0.557557557557558	2.57506436104609
-0.555555555555556	2.57506436104609
-0.553553553553554	2.57662105439399
-0.551551551551552	2.57662105439399
-0.54954954954955	2.57662105439399
-0.547547547547548	2.57506436104609
-0.545545545545546	2.57506436104609
-0.543543543543544	2.57662105439399
-0.541541541541542	2.57662105439399
-0.539539539539539	2.57506436104609
-0.537537537537538	2.57506436104609
-0.535535535535536	2.57506436104609
-0.533533533533533	2.57662105439399
-0.531531531531532	2.57662105439399
-0.529529529529529	2.57506436104609
-0.527527527527528	2.57506436104609
-0.525525525525526	2.57506436104609
-0.523523523523523	2.57662105439399
-0.521521521521522	2.57662105439399
-0.519519519519519	2.57506436104609
-0.517517517517518	2.57506436104609
-0.515515515515516	2.57506436104609
-0.513513513513513	2.57662105439399
-0.511511511511512	2.57662105439399
-0.509509509509509	2.57506436104609
-0.507507507507508	2.57506436104609
-0.505505505505506	2.57506436104609
-0.503503503503503	2.57662105439399
-0.501501501501502	2.57482174991068
-0.4994994994995	2.57348299768364
-0.497497497497497	2.57933973985895
-0.495495495495495	2.57403266031109
-0.493493493493493	2.57933973985895
-0.491491491491491	2.57403266031109
-0.48948948948949	2.57403266031109
-0.487487487487487	2.57933973985895
-0.485485485485485	2.57403266031109
-0.483483483483483	2.57933973985895
-0.481481481481481	2.57403266031109
-0.479479479479479	2.57403266031109
-0.477477477477477	2.57933973985895
-0.475475475475475	2.57403266031109
-0.473473473473473	2.57933973985895
-0.471471471471471	2.57403266031109
-0.469469469469469	2.57403266031109
-0.467467467467467	2.57933973985895
-0.465465465465465	2.57403266031109
-0.463463463463463	2.57933973985895
-0.461461461461461	2.57403266031109
-0.459459459459459	2.57933973985895
-0.457457457457457	2.57933973985895
-0.455455455455455	2.57403266031109
-0.453453453453453	2.57933973985895
-0.451451451451451	2.57403266031109
-0.449449449449449	2.57933973985895
-0.447447447447447	2.57933973985895
-0.445445445445445	2.57403266031109
-0.443443443443443	2.57933973985895
-0.441441441441441	2.57403266031109
-0.439439439439439	2.57933973985895
-0.437437437437437	2.57933973985895
-0.435435435435435	2.57403266031109
-0.433433433433433	2.57933973985895
-0.431431431431431	2.57403266031109
-0.429429429429429	2.57933973985895
-0.427427427427427	2.57403266031109
-0.425425425425425	2.57403266031109
-0.423423423423423	2.57933973985895
-0.421421421421421	2.57403266031109
-0.419419419419419	2.57933973985895
-0.417417417417417	2.57403266031109
-0.415415415415415	2.57403266031109
-0.413413413413413	2.57933973985895
-0.411411411411411	2.57403266031109
-0.409409409409409	2.57933973985895
-0.407407407407407	2.57403266031109
-0.405405405405405	2.57403266031109
-0.403403403403403	2.57933973985895
-0.401401401401401	2.57403266031109
-0.399399399399399	2.57933973985895
-0.397397397397397	2.57403266031109
-0.395395395395395	2.57933973985895
-0.393393393393393	2.57933973985895
-0.391391391391391	2.57403266031109
-0.389389389389389	2.57933973985895
-0.387387387387387	2.57403266031109
-0.385385385385385	2.57933973985895
-0.383383383383383	2.57933973985895
-0.381381381381381	2.57403266031109
-0.379379379379379	2.57933973985895
-0.377377377377377	2.57403266031109
-0.375375375375375	2.57933973985895
-0.373373373373373	2.57933973985895
-0.371371371371371	2.57403266031109
-0.369369369369369	2.57933973985895
-0.367367367367367	2.57403266031109
-0.365365365365365	2.57933973985895
-0.363363363363363	2.57403266031109
-0.361361361361361	2.57403266031109
-0.359359359359359	2.57933973985895
-0.357357357357357	2.57403266031109
-0.355355355355355	2.57933973985895
-0.353353353353353	2.57403266031109
-0.351351351351351	2.57403266031109
-0.349349349349349	2.57933973985895
-0.347347347347347	2.57403266031109
-0.345345345345345	2.57933973985895
-0.343343343343343	2.57403266031109
-0.341341341341341	2.57403266031109
-0.339339339339339	2.57933973985895
-0.337337337337337	2.57403266031109
-0.335335335335335	2.57933973985895
-0.333333333333333	2.57403266031109
-0.331331331331331	2.57933973985895
-0.329329329329329	2.57933973985895
-0.327327327327327	2.57403266031109
-0.325325325325325	2.57933973985895
-0.323323323323323	2.57403266031109
-0.321321321321321	2.57933973985895
-0.319319319319319	2.57933973985895
-0.317317317317317	2.57403266031109
-0.315315315315315	2.57933973985895
-0.313313313313313	2.57403266031109
-0.311311311311311	2.57933973985895
-0.309309309309309	2.57933973985895
-0.307307307307307	2.57403266031109
-0.305305305305305	2.57933973985895
-0.303303303303303	2.57403266031109
-0.301301301301301	2.57933973985895
-0.299299299299299	2.57403266031109
-0.297297297297297	2.57403266031109
-0.295295295295295	2.57933973985895
-0.293293293293293	2.57403266031109
-0.291291291291291	2.57933973985895
-0.289289289289289	2.57403266031109
-0.287287287287287	2.57403266031109
-0.285285285285285	2.57933973985895
-0.283283283283283	2.57403266031109
-0.281281281281281	2.57933973985895
-0.279279279279279	2.57403266031109
-0.277277277277277	2.57403266031109
-0.275275275275275	2.57933973985895
-0.273273273273273	2.57403266031109
-0.271271271271271	2.57933973985895
-0.269269269269269	2.57403266031109
-0.267267267267267	2.57933973985895
-0.265265265265265	2.57933973985895
-0.263263263263263	2.57403266031109
-0.261261261261261	2.57933973985895
-0.259259259259259	2.57403266031109
-0.257257257257257	2.57933973985895
-0.255255255255255	2.57933973985895
-0.253253253253253	2.57403266031109
-0.251251251251251	2.57834876589056
-0.249249249249249	2.57655137300856
-0.247247247247247	2.58097796535295
-0.245245245245245	2.58097796535295
-0.243243243243243	2.58097796535295
-0.241241241241241	2.57939260166903
-0.239239239239239	2.57939260166903
-0.237237237237237	2.58097796535295
-0.235235235235235	2.58097796535295
-0.233233233233233	2.58097796535295
-0.231231231231231	2.57939260166903
-0.229229229229229	2.57939260166903
-0.227227227227227	2.57939260166903
-0.225225225225225	2.58097796535295
-0.223223223223223	2.58097796535295
-0.221221221221221	2.57939260166903
-0.219219219219219	2.57939260166903
-0.217217217217217	2.57939260166903
-0.215215215215215	2.58097796535295
-0.213213213213213	2.58097796535295
-0.211211211211211	2.58097796535295
-0.209209209209209	2.57939260166903
-0.207207207207207	2.57939260166903
-0.205205205205205	2.58097796535295
-0.203203203203203	2.58097796535295
-0.201201201201201	2.58097796535295
-0.199199199199199	2.57939260166903
-0.197197197197197	2.57939260166903
-0.195195195195195	2.57939260166903
-0.193193193193193	2.58097796535295
-0.191191191191191	2.58097796535295
-0.189189189189189	2.57939260166903
-0.187187187187187	2.57939260166903
-0.185185185185185	2.57939260166903
-0.183183183183183	2.58097796535295
-0.181181181181181	2.58097796535295
-0.179179179179179	2.58097796535295
-0.177177177177177	2.57939260166903
-0.175175175175175	2.57939260166903
-0.173173173173173	2.58097796535295
-0.171171171171171	2.58097796535295
-0.169169169169169	2.58097796535295
-0.167167167167167	2.57939260166903
-0.165165165165165	2.57939260166903
-0.163163163163163	2.57939260166903
-0.161161161161161	2.58097796535295
-0.159159159159159	2.58097796535295
-0.157157157157157	2.57939260166903
-0.155155155155155	2.57939260166903
-0.153153153153153	2.57939260166903
-0.151151151151151	2.58097796535295
-0.149149149149149	2.58097796535295
-0.147147147147147	2.58097796535295
-0.145145145145145	2.57939260166903
-0.143143143143143	2.57939260166903
-0.141141141141141	2.58097796535295
-0.139139139139139	2.58097796535295
-0.137137137137137	2.58097796535295
-0.135135135135135	2.57939260166903
-0.133133133133133	2.57939260166903
-0.131131131131131	2.57939260166903
-0.129129129129129	2.58097796535295
-0.127127127127127	2.58097796535295
-0.125125125125125	2.58247585155562
-0.123123123123123	2.58057123927555
-0.121121121121121	2.5817123986396
-0.119119119119119	2.5817123986396
-0.117117117117117	2.57698542857115
-0.115115115115115	2.5817123986396
-0.113113113113113	2.57698542857115
-0.111111111111111	2.57698542857115
-0.109109109109109	2.5817123986396
-0.107107107107107	2.57698542857115
-0.105105105105105	2.5817123986396
-0.103103103103103	2.5817123986396
-0.101101101101101	2.57698542857115
-0.0990990990990991	2.5817123986396
-0.0970970970970971	2.57698542857115
-0.0950950950950951	2.57698542857115
-0.0930930930930931	2.5817123986396
-0.0910910910910911	2.57698542857115
-0.0890890890890891	2.5817123986396
-0.0870870870870871	2.5817123986396
-0.0850850850850851	2.57698542857115
-0.0830830830830831	2.5817123986396
-0.0810810810810811	2.57698542857115
-0.0790790790790791	2.57698542857115
-0.0770770770770771	2.5817123986396
-0.0750750750750751	2.57698542857115
-0.0730730730730731	2.5817123986396
-0.0710710710710711	2.5817123986396
-0.0690690690690691	2.57698542857115
-0.0670670670670671	2.5817123986396
-0.0650650650650651	2.57698542857115
-0.0630630630630631	2.58141143028672
-0.0610610610610611	2.58176509534329
-0.0590590590590591	2.58345870029166
-0.0570570570570571	2.57734734410973
-0.0550550550550551	2.57734734410973
-0.0530530530530531	2.58345870029166
-0.0510510510510511	2.58345870029166
-0.049049049049049	2.57734734410973
-0.047047047047047	2.57734734410973
-0.045045045045045	2.58345870029166
-0.043043043043043	2.58345870029166
-0.041041041041041	2.57734734410973
-0.039039039039039	2.57734734410973
-0.037037037037037	2.58345870029166
-0.035035035035035	2.58345870029166
-0.033033033033033	2.57957456422266
-0.031031031031031	2.57883778028483
-0.029029029029029	2.57847294070469
-0.027027027027027	2.57847294070469
-0.025025025025025	2.57847294070469
-0.023023023023023	2.57847294070469
-0.021021021021021	2.57847294070469
-0.019019019019019	2.57847294070469
-0.017017017017017	2.582541977639
-0.015015015015015	2.57728460320153
-0.013013013013013	2.57913038179849
-0.011011011011011	2.57913038179849
-0.00900900900900901	2.57835827129717
-0.00700700700700701	2.57902847266139
-0.005005005005005	2.57782477930623
-0.003003003003003	2.57782477930623
-0.001001001001001	2.57782477930623
0.001001001001001	2.57782477930623
0.003003003003003	2.57782477930623
0.005005005005005	2.57782477930623
0.00700700700700701	2.57844357564466
0.00900900900900901	2.57798141857676
0.011011011011011	2.57913038179849
0.013013013013013	2.57913038179849
0.015015015015015	2.5810611439937
0.017017017017017	2.58418690759219
0.019019019019019	2.57847294070469
0.021021021021021	2.57847294070469
0.023023023023023	2.57847294070469
0.025025025025025	2.57847294070469
0.027027027027027	2.57847294070469
0.029029029029029	2.57847294070469
0.031031031031031	2.58024112974532
0.033033033033033	2.57617908843644
0.035035035035035	2.58345870029166
0.037037037037037	2.58345870029166
0.039039039039039	2.57734734410973
0.041041041041041	2.57734734410973
0.043043043043043	2.58345870029166
0.045045045045045	2.58345870029166
0.047047047047047	2.57734734410973
0.049049049049049	2.57734734410973
0.0510510510510511	2.58345870029166
0.0530530530530531	2.58345870029166
0.0550550550550551	2.57734734410973
0.0570570570570571	2.57734734410973
0.0590590590590591	2.58345870029166
0.0610610610610611	2.58263481467223
0.0630630630630631	2.58291798033942
0.0650650650650651	2.57698542857115
0.0670670670670671	2.5817123986396
0.0690690690690691	2.57698542857115
0.0710710710710711	2.5817123986396
0.0730730730730731	2.5817123986396
0.0750750750750751	2.57698542857115
0.0770770770770771	2.5817123986396
0.0790790790790791	2.57698542857115
0.0810810810810811	2.57698542857115
0.0830830830830831	2.5817123986396
0.0850850850850851	2.57698542857115
0.0870870870870871	2.5817123986396
0.0890890890890891	2.5817123986396
0.0910910910910911	2.57698542857115
0.0930930930930931	2.5817123986396
0.0950950950950951	2.57698542857115
0.0970970970970971	2.57698542857115
0.0990990990990991	2.5817123986396
0.101101101101101	2.57698542857115
0.103103103103103	2.5817123986396
0.105105105105105	2.5817123986396
0.107107107107107	2.57698542857115
0.109109109109109	2.5817123986396
0.111111111111111	2.57698542857115
0.113113113113113	2.57698542857115
0.115115115115115	2.5817123986396
0.117117117117117	2.57698542857115
0.119119119119119	2.5817123986396
0.121121121121121	2.5817123986396
0.123123123123123	2.57736263374339
0.125125125125125	2.57911518504849
0.127127127127127	2.58097796535295
0.129129129129129	2.58097796535295
0.131131131131131	2.57939260166903
0.133133133133133	2.57939260166903
0.135135135135135	2.57939260166903
0.137137137137137	2.58097796535295
0.139139139139139	2.58097796535295
0.141141141141141	2.58097796535295
0.143143143143143	2.57939260166903
0.145145145145145	2.57939260166903
0.147147147147147	2.58097796535295
0.149149149149149	2.58097796535295
0.151151151151151	2.58097796535295
0.153153153153153	2.57939260166903
0.155155155155155	2.57939260166903
0.157157157157157	2.57939260166903
0.159159159159159	2.58097796535295
0.161161161161161	2.58097796535295
0.163163163163163	2.57939260166903
0.165165165165165	2.57939260166903
0.167167167167167	2.57939260166903
0.169169169169169	2.58097796535295
0.171171171171171	2.58097796535295
0.173173173173173	2.58097796535295
0.175175175175175	2.57939260166903
0.177177177177177	2.57939260166903
0.179179179179179	2.58097796535295
0.181181181181181	2.58097796535295
0.183183183183183	2.58097796535295
0.185185185185185	2.57939260166903
0.187187187187187	2.57939260166903
0.189189189189189	2.57939260166903
0.191191191191191	2.58097796535295
0.193193193193193	2.58097796535295
0.195195195195195	2.57939260166903
0.197197197197197	2.57939260166903
0.199199199199199	2.57939260166903
0.201201201201201	2.58097796535295
0.203203203203203	2.58097796535295
0.205205205205205	2.58097796535295
0.207207207207207	2.57939260166903
0.209209209209209	2.57939260166903
0.211211211211211	2.58097796535295
0.213213213213213	2.58097796535295
0.215215215215215	2.58097796535295
0.217217217217217	2.57939260166903
0.219219219219219	2.57939260166903
0.221221221221221	2.57939260166903
0.223223223223223	2.58097796535295
0.225225225225225	2.58097796535295
0.227227227227227	2.57939260166903
0.229229229229229	2.57939260166903
0.231231231231231	2.57939260166903
0.233233233233233	2.58097796535295
0.235235235235235	2.58097796535295
0.237237237237237	2.58097796535295
0.239239239239239	2.57939260166903
0.241241241241241	2.57939260166903
0.243243243243243	2.58097796535295
0.245245245245245	2.58097796535295
0.247247247247247	2.58097796535295
0.249249249249249	2.57744925988726
0.251251251251251	2.57906265275075
0.253253253253253	2.57403266031109
0.255255255255255	2.57933973985895
0.257257257257257	2.57933973985895
0.259259259259259	2.57403266031109
0.261261261261261	2.57933973985895
0.263263263263263	2.57403266031109
0.265265265265265	2.57933973985895
0.267267267267267	2.57933973985895
0.269269269269269	2.57403266031109
0.271271271271271	2.57933973985895
0.273273273273273	2.57403266031109
0.275275275275275	2.57933973985895
0.277277277277277	2.57403266031109
0.279279279279279	2.57403266031109
0.281281281281281	2.57933973985895
0.283283283283283	2.57403266031109
0.285285285285285	2.57933973985895
0.287287287287287	2.57403266031109
0.289289289289289	2.57403266031109
0.291291291291291	2.57933973985895
0.293293293293293	2.57403266031109
0.295295295295295	2.57933973985895
0.297297297297297	2.57403266031109
0.299299299299299	0.926929637923045
0.301301301301301	0.876791827017713
0.303303303303303	2.76380510674411
0.305305305305305	2.77155385446389
0.307307307307307	2.77091737008767
0.309309309309309	2.77578285541266
0.311311311311311	2.77740515369378
0.313313313313313	2.77296071192104
0.315315315315315	2.77800816006625
0.317317317317317	2.76940810392899
0.319319319319319	2.77616688534976
0.321321321321321	2.77131393957631
0.323323323323323	2.76222079293054
0.325325325325325	2.76755544613809
0.327327327327327	2.75476723415484
0.329329329329329	2.76009648503731
0.331331331331331	2.75657839566884
0.333333333333333	2.74107848282949
0.335335335335335	2.74623395932204
0.337337337337337	2.73103259362616
0.339339339339339	2.73643440645522
0.341341341341341	2.72019712585048
0.343343343343343	2.71621274627368
0.345345345345345	2.72212454401316
0.347347347347347	2.70564109926272
0.349349349349349	2.71291431140599
0.351351351351351	2.69735468064311
0.353353353353353	2.69224235213883
0.355355355355355	2.69882325406556
0.357357357357357	2.68401669479849
0.359359359359359	2.68982020368783
0.361361361361361	2.67398298260345
0.363363363363363	2.67078468567685
0.365365365365365	2.6751354555148
0.367367367367367	2.66351401745752
0.369369369369369	2.66926162427518
0.371371371371371	2.65638951113109
0.373373373373373	2.66130507797725
0.375375375375375	2.65876920855446
0.377377377377377	2.64616801895441
0.379379379379379	2.65031249610905
0.381381381381381	2.63887990338355
0.383383383383383	2.64303191420751
0.385385385385385	2.64271777342963
0.387387387387387	2.63143317979069
0.389389389389389	2.63643706990529
0.391391391391391	2.62379511281797
0.393393393393393	2.63056493218859
0.395395395395395	2.62787009290749
0.397397397397397	2.61865099184115
0.399399399399399	2.62332230531121
0.401401401401401	2.61281688359347
0.403403403403403	2.61875842519053
0.405405405405405	2.6088909699702
0.407407407407407	2.60736039739637
0.409409409409409	2.61239813571682
0.411411411411411	2.60277016209345
0.413413413413413	2.60345913212801
0.415415415415415	2.5969116954959
0.417417417417417	2.5963593914257
0.419419419419419	2.60212655047528
0.421421421421421	2.59392782836498
0.423423423423423	2.59904956677455
0.425425425425425	2.59117586944937
0.427427427427427	2.58935151043028
0.429429429429429	2.59198483473935
0.431431431431431	2.58639630613566
0.433433433433433	2.59220597216805
0.435435435435435	2.58412652531615
0.437437437437437	2.59005214344605
0.439439439439439	2.58665035947149
0.441441441441441	2.58135239209744
0.443443443443443	2.58607044267711
0.445445445445445	2.57859708868519
0.447447447447447	2.58501190273768
0.449449449449449	2.58417390815617
0.451451451451451	2.57763453901293
0.453453453453453	2.58229703969263
0.455455455455455	2.57627466481885
0.457457457457457	2.58061518105834
0.459459459459459	2.58071076192532
0.461461461461461	2.57491979852109
0.463463463463463	2.58049283790828
0.465465465465465	2.57545115098924
0.467467467467467	2.57924439819301
0.469469469469469	2.57369804124868
0.471471471471471	2.5747574065795
0.473473473473473	2.57687043813659
0.475475475475475	2.57290535775195
0.477477477477477	2.57976499669778
0.479479479479479	2.57353560736622
0.481481481481481	2.57576933202861
0.483483483483483	2.58166366836492
0.485485485485485	2.57630371849587
0.487487487487487	2.57942663050653
0.48948948948949	2.57768492010462
0.491491491491491	2.57782151836793
0.493493493493493	2.5819957234013
0.495495495495495	2.57623440343122
0.497497497497497	2.58458750848594
0.4994994994995	2.58660931610694
0.501501501501502	2.58379284608234
0.503503503503503	2.58490995450563
0.505505505505506	2.5856647392884
0.507507507507508	2.58678704395134
0.509509509509509	2.58784233099318
0.511511511511512	2.59054540832744
0.513513513513513	2.59259659803978
0.515515515515516	2.5924245289524
0.517517517517518	2.59462304466917
0.519519519519519	2.5951866646153
0.521521521521522	2.59774430962892
0.523523523523523	2.60034611722661
0.525525525525526	2.6010755190118
0.527527527527528	2.60260761734642
0.529529529529529	2.60484209337573
0.531531531531532	2.60760704401018
0.533533533533533	2.60956497425403
0.535535535535536	2.6121242773314
0.537537537537538	2.61374640811054
0.539539539539539	2.61415772719614
0.541541541541542	2.61891778494051
0.543543543543544	2.61967905947643
0.545545545545546	2.62154682792231
0.547547547547548	2.62450105394501
0.54954954954955	2.6296411208844
0.551551551551552	2.6326126887851
0.553553553553554	2.63498269075543
0.555555555555556	2.63732650233341
0.557557557557558	2.63939451580861
0.55955955955956	2.64490570587409
0.561561561561562	2.64688835201293
0.563563563563564	2.65081602956505
0.565565565565566	2.65368751512247
0.567567567567568	2.65603862840348
0.56956956956957	2.65905371595674
0.571571571571572	2.66535266130818
0.573573573573574	2.66836349781896
0.575575575575576	2.67013471736661
0.577577577577578	2.67191885557965
0.57957957957958	2.68104238667214
0.581581581581582	2.68482065703162
0.583583583583584	2.68985950162301
0.585585585585586	2.69303182971615
0.587587587587588	2.69439011009956
0.58958958958959	2.70297661503938
0.591591591591592	2.70748518431727
0.593593593593594	2.71238313785101
0.595595595595596	2.71635836713989
0.597597597597598	2.72144036643216
0.5995995995996	2.72739232484076
0.601601601601602	2.73142992330831
0.603603603603604	2.73673406249252
0.605605605605606	2.74122751423744
0.607607607607608	2.7460972857374
0.60960960960961	2.75133149510986
0.611611611611612	2.75625766121901
0.613613613613614	2.75870396474656
0.615615615615616	2.76285529957053
0.617617617617618	2.76635151611157
0.61961961961962	2.77033375148649
0.621621621621622	2.77294576905616
0.623623623623624	2.77284986573791
0.625625625625626	2.77359816303635
0.627627627627628	2.77491535077357
0.62962962962963	2.7749691648541
0.631631631631632	2.77518126919603
0.633633633633634	2.77174848167852
0.635635635635636	2.76647426844443
0.637637637637638	2.76656838696584
0.63963963963964	2.76426985770159
0.641641641641642	2.76074705656435
0.643643643643644	2.75464789519093
0.645645645645646	2.7493839880858
0.647647647647648	2.74534364166134
0.64964964964965	2.74121386835746
0.651651651651652	2.73623880935692
0.653653653653654	2.73076911581352
0.655655655655656	2.72594640177768
0.657657657657658	2.72105000681884
0.65965965965966	2.71726592727793
0.661661661661662	2.71281146178198
0.663663663663664	2.70386487687775
0.665665665665666	2.70219801581125
0.667667667667668	2.69630340658556
0.66966966966967	2.69386566078414
0.671671671671672	2.68922700959399
0.673673673673674	2.68413323202253
0.675675675675676	2.67947502595883
0.677677677677678	2.67694386437324
0.67967967967968	2.67276853597727
0.681681681681682	2.66896524178835
0.683683683683684	2.66343249574426
0.685685685685686	2.66004389982698
0.687687687687688	2.6575632143617
0.68968968968969	2.65432624379812
0.691691691691692	2.65062859467359
0.693693693693694	2.64623957052037
0.695695695695696	2.64347894611644
0.697697697697698	2.64141001375266
0.6996996996997	2.63847765513302
0.701701701701702	2.63525687200671
0.703703703703704	2.63188916822286
0.705705705705706	2.62677618692659
0.707707707707708	2.62717672472876
0.70970970970971	2.62424002024901
0.711711711711712	2.61904775542638
0.713713713713714	2.61802343233596
0.715715715715716	2.61608713231104
0.717717717717718	2.61543663640376
0.71971971971972	2.61213481979276
0.721721721721722	2.60988100562537
0.723723723723724	2.60641394097694
0.725725725725726	2.60509680126466
0.727727727727728	2.60429438975389
0.72972972972973	2.60292354894879
0.731731731731732	2.59982901672138
0.733733733733734	2.59824739493275
0.735735735735736	2.59548285927214
0.737737737737738	2.59568827221652
0.73973973973974	2.59439600180405
0.741741741741742	2.59184642205031
0.743743743743744	2.59026358916121
0.745745745745746	2.58925018409925
0.747747747747748	2.58797537146522
0.74974974974975	2.58655828987005
0.751751751751752	2.58475302945835
0.753753753753754	2.58331830516839
0.755755755755756	2.58206451591375
0.757757757757758	2.58314416516696
0.75975975975976	2.58210104990123
0.761761761761762	2.57800967136855
0.763763763763764	2.57879185296682
0.765765765765766	2.57865183934218
0.767767767767768	2.57916043967343
0.76976976976977	2.57856363428707
0.771771771771772	2.57600817942247
0.773773773773774	2.57514540029035
0.775775775775776	2.57636552105975
0.777777777777778	2.57626294691652
0.77977977977978	2.57702626765907
0.781781781781782	2.57360245817747
0.783783783783784	2.5743492948174
0.785785785785786	2.57552421501129
0.787787787787788	2.57704669101706
0.78978978978979	2.57715321478036
0.791791791791792	2.57666496924945
0.793793793793794	2.57629921341917
0.795795795795796	2.57676657651396
0.797797797797798	2.57818806828168
0.7997997997998	2.5774393295151
0.801801801801802	2.57533067588677
0.803803803803804	2.57838299407849
0.805805805805806	2.5793372710775
0.807807807807808	2.58087114769201
0.80980980980981	2.5814307176817
0.811811811811812	2.57873461054747
0.813813813813814	2.58304903912512
0.815815815815816	2.58519078940924
0.817817817817818	2.58202184231124
0.81981981981982	2.58606862074633
0.821821821821822	2.58746080939928
0.823823823823824	2.58737993315194
0.825825825825826	2.59064870835369
0.827827827827828	2.59277650549497
0.82982982982983	2.59424642468736
0.831831831831832	2.59130988867902
0.833833833833834	2.59641632382388
0.835835835835836	2.59881569407085
0.837837837837838	2.59960674036
0.83983983983984	2.60118306730598
0.841841841841842	2.60308724926651
0.843843843843844	2.60578777083914
0.845845845845846	2.60794663211779
0.847847847847848	2.61027877518503
0.84984984984985	2.61274691441881
0.851851851851852	2.61382226382089
0.853853853853854	2.61513228520458
0.855855855855856	2.61959539417147
0.857857857857858	2.62200354952127
0.85985985985986	2.62484090262603
0.861861861861862	2.626169341836
0.863863863863864	2.62806805852148
0.865865865865866	2.63237783549204
0.867867867867868	2.63527813890822
0.86986986986987	2.63739587024568
0.871871871871872	2.64059151836563
0.873873873873874	2.64363837754185
0.875875875875876	2.64659861640337
0.877877877877878	2.65088524369709
0.87987987987988	2.65365996392226
0.881881881881882	2.6571263807725
0.883883883883884	2.6585497656204
0.885885885885886	2.66444463616823
0.887887887887888	2.6676770204735
0.88988988988989	2.67010859209096
0.891891891891892	2.67560018105336
0.893893893893894	2.67983553282444
0.895895895895896	2.68502145583312
0.897897897897898	2.68898489320358
0.8998998998999	2.69360094100083
0.901901901901902	2.69735436589165
0.903903903903904	2.7024604037771
0.905905905905906	2.7073008247589
0.907907907907908	2.71306108151183
0.90990990990991	2.71656375508564
0.911911911911912	2.72167977866475
0.913913913913914	2.72597947312704
0.915915915915916	2.73091962691359
0.917917917917918	2.73690458821103
0.91991991991992	2.74039257392281
0.921921921921922	2.74649053797466
0.923923923923924	2.75068325539394
0.925925925925926	2.75626714168781
0.927927927927928	2.75910596394434
0.92992992992993	2.76345963040924
0.931931931931932	2.76661377005745
0.933933933933934	2.7707568236531
0.935935935935936	2.77308250072435
0.937937937937938	2.77468651757259
0.93993993993994	2.7742998362116
0.941941941941942	2.77445265152269
0.943943943943944	2.77533959951256
0.945945945945946	2.77381258709136
0.947947947947948	2.77317503909541
0.94994994994995	2.76917385979272
0.951951951951952	2.76526914195436
0.953953953953954	2.76365200389441
0.955955955955956	2.76019254679807
0.957957957957958	2.75493619487845
0.95995995995996	2.74996263964961
0.961961961961962	2.74494298107986
0.963963963963964	2.74176982664999
0.965965965965966	2.73727664059909
0.967967967967968	2.73177536885405
0.96996996996997	2.72538578939831
0.971971971971972	2.72033848624512
0.973973973973974	2.71699540627208
0.975975975975976	2.71211426600813
0.977977977977978	2.70734946889633
0.97997997997998	2.70107273766988
0.981981981981982	2.69668290330587
0.983983983983984	2.69360995483476
0.985985985985986	2.68928711025987
0.987987987987988	2.68454309668754
0.98998998998999	2.6793897943888
0.991991991991992	2.67451979353284
0.993993993993994	2.67252065001219
0.995995995995996	2.66875828619748
0.997997997997998	2.66299981080942
1	2.6628852334213


==> figure/betas_inf.txt <==
-1	2.65251322624149
-0.997997997997998	2.64829726524838
-0.995995995995996	2.64995537655986
-0.993993993993994	2.64995537655986
-0.991991991991992	2.64829726524838
-0.98998998998999	2.64829726524838
-0.987987987987988	2.64995537655986
-0.985985985985986	2.64995537655986
-0.983983983983984	2.64995537655986
-0.981981981981982	2.64829726524838
-0.97997997997998	2.64829726524838
-0.977977977977978	2.64995537655986
-0.975975975975976	2.64995537655986
-0.973973973973974	2.64995537655986
-0.971971971971972	2.64829726524838
-0.96996996996997	2.64829726524838
-0.967967967967968	2.64995537655986
-0.965965965965966	2.64995537655986
-0.963963963963964	2.64995537655986
-0.961961961961962	2.64829726524838
-0.95995995995996	2.64829726524838
-0.957957957957958	2.64995537655986
-0.955955955955956	2.64995537655986
-0.953953953953954	2.64995537655986
-0.951951951951952	2.64829726524838
-0.94994994994995	2.64829726524838
-0.947947947947948	2.64995537655986
-0.945945945945946	2.64995537655986
-0.943943943943944	2.64995537655986
-0.941941941941942	2.64829726524838
-0.93993993993994	2.64829726524838
-0.937937937937938	2.64995537655986
-0.935935935935936	2.64995537655986
-0.933933933933934	2.64995537655986
-0.931931931931932	2.64829726524838
-0.92992992992993	2.64829726524838
-0.927927927927928	2.64995537655986
-0.925925925925926	2.64995537655986
-0.923923923923924	2.64829726524838
-0.921921921921922	2.64829726524838
-0.91991991991992	2.64829726524838
-0.917917917917918	2.64995537655986
-0.915915915915916	2.64995537655986
-0.913913913913914	2.64829726524838
-0.911911911911912	2.64829726524838
-0.90990990990991	2.64829726524838
-0.907907907907908	2.64995537655986
-0.905905905905906	2.64995537655986
-0.903903903903904	2.64829726524838
-0.901901901901902	2.64829726524838
-0.8998998998999	2.64829726524838
-0.897897897897898	2.64995537655986
-0.895895895895896	2.64995537655986
-0.893893893893894	2.64829726524838
-0.891891891891892	2.64829726524838
-0.88988988988989	2.64829726524838
-0.887887887887888	2.64995537655986
-0.885885885885886	2.64995537655986
-0.883883883883884	2.64829726524838
-0.881881881881882	2.64829726524838
-0.87987987987988	2.64829726524838
-0.877877877877878	2.64995537655986
-0.875875875875876	2.64995537655986
-0.873873873873874	2.64829726524838
-0.871871871871872	2.64829726524838
-0.86986986986987	2.64829726524838
-0.867867867867868	2.64995537655986
-0.865865865865866	2.64995537655986
-0.863863863863864	2.64829726524838
-0.861861861861862	2.64829726524838
-0.85985985985986	2.64995537655986
-0.857857857857858	2.64995537655986
-0.855855855855856	2.64995537655986
-0.853853853853854	2.64829726524838
-0.851851851851852	2.64829726524838
-0.84984984984985	2.64995537655986
-0.847847847847848	2.64995537655986
-0.845845845845846	2.64995537655986
-0.843843843843844	2.64829726524838
-0.841841841841842	2.64829726524838
-0.83983983983984	2.64995537655986
-0.837837837837838	2.64995537655986
-0.835835835835836	2.64995537655986
-0.833833833833834	2.64829726524838
-0.831831831831832	2.64829726524838
-0.82982982982983	2.64995537655986
-0.827827827827828	2.64995537655986
-0.825825825825826	2.64995537655986
-0.823823823823824	2.64829726524838
-0.821821821821822	2.64829726524838
-0.81981981981982	2.64995537655986
-0.817817817817818	2.64995537655986
-0.815815815815816	2.64995537655986
-0.813813813813814	2.64829726524838
-0.811811811811812	2.64829726524838
-0.80980980980981	2.64995537655986
-0.807807807807808	2.64995537655986
-0.805805805805806	2.64995537655986
-0.803803803803804	2.64829726524838
-0.801801801801802	2.64829726524838
-0.7997997997998	2.64995537655986
-0.797797797797798	2.64995537655986
-0.795795795795796	2.64829726524838
-0.793793793793794	2.64829726524838
-0.791791791791792	2.64829726524838
-0.78978978978979	2.64995537655986
-0.787787787787788	2.64995537655986
-0.785785785785786	2.64829726524838
-0.783783783783784	2.64829726524838
-0.781781781781782	2.64829726524838
-0.77977977977978	2.64995537655986
-0.777777777777778	2.64995537655986
-0.775775775775776	2.64829726524838
-0.773773773773774	2.64829726524838
-0.771771771771772	2.64829726524838
-0.76976976976977	2.64995537655986
-0.767767767767768	2.64995537655986
-0.765765765765766	2.64829726524838
-0.763763763763764	2.64829726524838
-0.761761761761762	2.64829726524838
-0.75975975975976	2.64995537655986
-0.757757757757758	2.64995537655986
-0.755755755755756	2.64829726524838
-0.753753753753754	2.64829726524838
-0.751751751751752	2.64829726524838
-0.74974974974975	2.64995537655986
-0.747747747747748	2.64995537655986
-0.745745745745746	2.64829726524838
-0.743743743743744	2.64829726524838
-0.741741741741742	2.64829726524838
-0.73973973973974	2.64995537655986
-0.737737737737738	2.64995537655986
-0.735735735735736	2.64829726524838
-0.733733733733734	2.64829726524838
-0.731731731731732	2.64995537655986
-0.72972972972973	2.64995537655986
-0.727727727727728	2.64995537655986
-0.725725725725726	2.64829726524838
-0.723723723723724	2.64829726524838
-0.721721721721722	2.64995537655986
-0.71971971971972	2.64995537655986
-0.717717717717718	2.64995537655986
-0.715715715715716	2.64829726524838
-0.713713713713714	2.64829726524838
-0.711711711711712	2.64995537655986
-0.70970970970971	2.64995537655986
-0.707707707707708	2.64995537655986
-0.705705705705706	2.64829726524838
-0.703703703703704	2.64829726524838
-0.701701701701702	2.64995537655986
-0.6996996996997	2.64995537655986
-0.697697697697698	2.64995537655986
-0.695695695695696	2.64829726524838
-0.693693693693694	2.64829726524838
-0.691691691691692	2.64995537655986
-0.68968968968969	2.64995537655986
-0.687687687687688	2.64995537655986
-0.685685685685686	2.64829726524838
-0.683683683683684	2.64829726524838
-0.681681681681682	2.64995537655986
-0.67967967967968	2.64995537655986
-0.677677677677678	2.64995537655986
-0.675675675675676	2.64829726524838
-0.673673673673674	2.64829726524838
-0.671671671671672	2.64995537655986
-0.66966966966967	2.64995537655986
-0.667667667667668	2.64829726524838
-0.665665665665666	2.64829726524838
-0.663663663663664	2.64829726524838
-0.661661661661662	2.64995537655986
-0.65965965965966	2.64995537655986
-0.657657657657658	2.64829726524838
-0.655655655655656	2.64829726524838
-0.653653653653654	2.64829726524838
-0.651651651651652	2.64995537655986
-0.64964964964965	2.64995537655986
-0.647647647647648	2.64829726524838
-0.645645645645646	2.64829726524838
-0.643643643643644	2.64829726524838
-0.641641641641642	2.64995537655986
-0.63963963963964	2.64995537655986
-0.637637637637638	2.64829726524838
-0.635635635635636	2.64829726524838
-0.633633633633634	2.64829726524838
-0.631631631631632	2.64995537655986
-0.62962962962963	2.64995537655986
-0.627627627627628	2.64829726524838
-0.625625625625626	2.64829726524838
-0.623623623623624	2.64829726524838
-0.621621621621622	2.64995537655986
-0.61961961961962	2.64995537655986
-0.617617617617618	2.64829726524838
-0.615615615615616	2.64829726524838
-0.613613613613614	2.64829726524838
-0.611611611611612	2.64995537655986
-0.60960960960961	2.64995537655986
-0.607607607607608	2.64829726524838
-0.605605605605606	2.64829726524838
-0.603603603603604	2.64995537655986
-0.601601601601602	2.64995537655986
-0.5995995995996	2.64995537655986
-0.597597597597598	2.64829726524838
-0.595595595595596	2.64829726524838
-0.593593593593594	2.64995537655986
-0.591591591591592	2.64995537655986
-0.58958958958959	2.64995537655986
-0.587587587587588	2.64829726524838
-0.585585585585586	2.64829726524838
-0.583583583583584	2.64995537655986
-0.581581581581582	2.64995537655986
-0.57957957957958	2.64995537655986
-0.577577577577578	2.64829726524838
-0.575575575575576	2.64829726524838
-0.573573573573574	2.64995537655986
-0.571571571571572	2.64995537655986
-0.56956956956957	2.64995537655986
-0.567567567567568	2.64829726524838
-0.565565565565566	2.64829726524838
-0.563563563563564	2.64995537655986
-0.561561561561562	2.64995537655986
-0.55955955955956	2.64995537655986
-0.557557557557558	2.64829726524838
-0.555555555555556	2.64829726524838
-0.553553553553554	2.64995537655986
-0.551551551551552	2.64995537655986
-0.54954954954955	2.64995537655986
-0.547547547547548	2.64829726524838
-0.545545545545546	2.64829726524838
-0.543543543543544	2.64995537655986
-0.541541541541542	2.64995537655986
-0.539539539539539	2.64829726524838
-0.537537537537538	2.64829726524838
-0.535535535535536	2.64829726524838
-0.533533533533533	2.64995537655986
-0.531531531531532	2.64995537655986
-0.529529529529529	2.64829726524838
-0.527527527527528	2.64829726524838
-0.525525525525526	2.64829726524838
-0.523523523523523	2.64995537655986
-0.521521521521522	2.64995537655986
-0.519519519519519	2.64829726524838
-0.517517517517518	2.64829726524838
-0.515515515515516	2.64829726524838
-0.513513513513513	2.64995537655986
-0.511511511511512	2.64995537655986
-0.509509509509509	2.64829726524838
-0.507507507507508	2.64829726524838
-0.505505505505506	2.64829726524838
-0.503503503503503	2.64995537655986
-0.501501501501502	2.64883633811763
-0.4994994994995	2.64680626013524
-0.497497497497497	2.64979764872467
-0.495495495495495	2.64709906236892
-0.493493493493493	2.64979764872467
-0.491491491491491	2.64709906236892
-0.48948948948949	2.64709906236892
-0.487487487487487	2.64979764872467
-0.485485485485485	2.64709906236892
-0.483483483483483	2.64979764872467
-0.481481481481481	2.64709906236892
-0.479479479479479	2.64709906236892
-0.477477477477477	2.64979764872467
-0.475475475475475	2.64709906236892
-0.473473473473473	2.64979764872467
-0.471471471471471	2.64709906236892
-0.469469469469469	2.64709906236892
-0.467467467467467	2.64979764872467
-0.465465465465465	2.64709906236892
-0.463463463463463	2.64979764872467
-0.461461461461461	2.64709906236892
-0.459459459459459	2.64979764872467
-0.457457457457457	2.64979764872467
-0.455455455455455	2.64709906236892
-0.453453453453453	2.64979764872467
-0.451451451451451	2.64709906236892
-0.449449449449449	2.64979764872467
-0.447447447447447	2.64979764872467
-0.445445445445445	2.64709906236892
-0.443443443443443	2.64979764872467
-0.441441441441441	2.64709906236892
-0.439439439439439	2.64979764872467
-0.437437437437437	2.64979764872467
-0.435435435435435	2.64709906236892
-0.433433433433433	2.64979764872467
-0.431431431431431	2.64709906236892
-0.429429429429429	2.64979764872467
-0.427427427427427	2.64709906236892
-0.425425425425425	2.64709906236892
-0.423423423423423	2.64979764872467
-0.421421421421421	2.64709906236892
-0.419419419419419	2.64979764872467
-0.417417417417417	2.64709906236892
-0.415415415415415	2.64709906236892
-0.413413413413413	2.64979764872467
-0.411411411411411	2.64709906236892
-0.409409409409409	2.64979764872467
-0.407407407407407	2.64709906236892
-0.405405405405405	2.64709906236892
-0.403403403403403	2.64979764872467
-0.401401401401401	2.64709906236892
-0.399399399399399	2.64979764872467
-0.397397397397397	2.64709906236892
-0.395395395395395	2.64979764872467
-0.393393393393393	2.64979764872467
-0.391391391391391	2.64709906236892
-0.389389389389389	2.64979764872467
-0.387387387387387	2.64709906236892
-0.385385385385385	2.64979764872467
-0.383383383383383	2.64979764872467
-0.381381381381381	2.64709906236892
-0.379379379379379	2.64979764872467
-0.377377377377377	2.64709906236892
-0.375375375375375	2.64979764872467
-0.373373373373373	2.64979764872467
-0.371371371371371	2.64709906236892
-0.369369369369369	2.64979764872467
-0.367367367367367	2.64709906236892
-0.365365365365365	2.64979764872467
-0.363363363363363	2.64709906236892
-0.361361361361361	2.64709906236892
-0.359359359359359	2.64979764872467
-0.357357357357357	2.64709906236892
-0.355355355355355	2.64979764872467
-0.353353353353353	2.64709906236892
-0.351351351351351	2.64709906236892
-0.349349349349349	2.64979764872467
-0.347347347347347	2.64709906236892
-0.345345345345345	2.64979764872467
-0.343343343343343	2.64709906236892
-0.341341341341341	2.64709906236892
-0.339339339339339	2.64979764872467
-0.337337337337337	2.64709906236892
-0.335335335335335	2.64979764872467
-0.333333333333333	2.64709906236892
-0.331331331331331	2.64979764872467
-0.329329329329329	2.64979764872467
-0.327327327327327	2.64709906236892
-0.325325325325325	2.64979764872467
-0.323323323323323	2.64709906236892
-0.321321321321321	2.64979764872467
-0.319319319319319	2.64979764872467
-0.317317317317317	2.64709906236892
-0.315315315315315	2.64979764872467
-0.313313313313313	2.64709906236892
-0.311311311311311	2.64979764872467
-0.309309309309309	2.64979764872467
-0.307307307307307	2.64709906236892
-0.305305305305305	2.64979764872467
-0.303303303303303	2.64709906236892
-0.301301301301301	2.64979764872467
-0.299299299299299	2.64709906236892
-0.297297297297297	2.64709906236892
-0.295295295295295	2.64979764872467
-0.293293293293293	2.64709906236892
-0.291291291291291	2.64979764872467
-0.289289289289289	2.64709906236892
-0.287287287287287	2.64709906236892
-0.285285285285285	2.64979764872467
-0.283283283283283	2.64709906236892
-0.281281281281281	2.64979764872467
-0.279279279279279	2.64709906236892
-0.277277277277277	2.64709906236892
-0.275275275275275	2.64979764872467
-0.273273273273273	2.64709906236892
-0.271271271271271	2.64979764872467
-0.269269269269269	2.64709906236892
-0.267267267267267	2.64979764872467
-0.265265265265265	2.64979764872467
-0.263263263263263	2.64709906236892
-0.261261261261261	2.64979764872467
-0.259259259259259	2.64709906236892
-0.257257257257257	2.64979764872467
-0.255255255255255	2.64979764872467
-0.253253253253253	2.64709906236892
-0.251251251251251	2.64894844414053
-0.249249249249249	2.64927514375054
-0.247247247247247	2.64797440138173
-0.245245245245245	2.64797440138173
-0.243243243243243	2.64797440138173
-0.241241241241241	2.65019682561085
-0.239239239239239	2.65019682561085
-0.237237237237237	2.64797440138173
-0.235235235235235	2.64797440138173
-0.233233233233233	2.64797440138173
-0.231231231231231	2.65019682561085
-0.229229229229229	2.65019682561085
-0.227227227227227	2.65019682561085
-0.225225225225225	2.64797440138173
-0.223223223223223	2.64797440138173
-0.221221221221221	2.65019682561085
-0.219219219219219	2.65019682561085
-0.217217217217217	2.65019682561085
-0.215215215215215	2.64797440138173
-0.213213213213213	2.64797440138173
-0.211211211211211	2.64797440138173
-0.209209209209209	2.65019682561085
-0.207207207207207	2.65019682561085
-0.205205205205205	2.64797440138173
-0.203203203203203	2.64797440138173
-0.201201201201201	2.64797440138173
-0.199199199199199	2.65019682561085
-0.197197197197197	2.65019682561085
-0.195195195195195	2.65019682561085
-0.193193193193193	2.64797440138173
-0.191191191191191	2.64797440138173
-0.189189189189189	2.65019682561085
-0.187187187187187	2.65019682561085
-0.185185185185185	2.65019682561085
-0.183183183183183	2.64797440138173
-0.181181181181181	2.64797440138173
-0.179179179179179	2.64797440138173
-0.177177177177177	2.65019682561085
-0.175175175175175	2.65019682561085
-0.173173173173173	2.64797440138173
-0.171171171171171	2.64797440138173
-0.169169169169169	2.64797440138173
-0.167167167167167	2.65019682561085
-0.165165165165165	2.65019682561085
-0.163163163163163	2.65019682561085
-0.161161161161161	2.64797440138173
-0.159159159159159	2.64797440138173
-0.157157157157157	2.65019682561085
-0.155155155155155	2.65019682561085
-0.153153153153153	2.65019682561085
-0.151151151151151	2.64797440138173
-0.149149149149149	2.64797440138173
-0.147147147147147	2.64797440138173
-0.145145145145145	2.65019682561085
-0.143143143143143	2.65019682561085
-0.141141141141141	2.64797440138173
-0.139139139139139	2.64797440138173
-0.137137137137137	2.64797440138173
-0.135135135135135	2.65019682561085
-0.133133133133133	2.65019682561085
-0.131131131131131	2.65019682561085
-0.129129129129129	2.64797440138173
-0.127127127127127	2.64797440138173
-0.125125125125125	2.64929915866901
-0.123123123123123	2.65090142486171
-0.121121121121121	2.6541642717487
-0.119119119119119	2.6541642717487
-0.117117117117117	2.65296402640673
-0.115115115115115	2.6541642717487
-0.113113113113113	2.65296402640673
-0.111111111111111	2.65296402640673
-0.109109109109109	2.6541642717487
-0.107107107107107	2.65296402640673
-0.105105105105105	2.6541642717487
-0.103103103103103	2.6541642717487
-0.101101101101101	2.65296402640673
-0.0990990990990991	2.6541642717487
-0.0970970970970971	2.65296402640673
-0.0950950950950951	2.65296402640673
-0.0930930930930931	2.6541642717487
-0.0910910910910911	2.65296402640673
-0.0890890890890891	2.6541642717487
-0.0870870870870871	2.6541642717487
-0.0850850850850851	2.65296402640673
-0.0830830830830831	2.6541642717487
-0.0810810810810811	2.65296402640673
-0.0790790790790791	2.65296402640673
-0.0770770770770771	2.6541642717487
-0.0750750750750751	2.65296402640673
-0.0730730730730731	2.6541642717487
-0.0710710710710711	2.6541642717487
-0.0690690690690691	2.65296402640673
-0.0670670670670671	2.6541642717487
-0.0650650650650651	2.65296402640673
-0.0630630630630631	2.65499449970912
-0.0610610610610611	2.65695237415565
-0.0590590590590591	2.65634810340224
-0.0570570570570571	2.65617930572206
-0.0550550550550551	2.65617930572206
-0.0530530530530531	2.65634810340224
-0.0510510510510511	2.65634810340224
-0.049049049049049	2.65617930572206
-0.047047047047047	2.65617930572206
-0.045045045045045	2.65634810340224
-0.043043043043043	2.65634810340224
-0.041041041041041	2.65617930572206
-0.039039039039039	2.65617930572206
-0.037037037037037	2.65634810340224
-0.035035035035035	2.65634810340224
-0.033033033033033	2.65136203471752
-0.031031031031031	2.65454473975479
-0.029029029029029	2.65637076001591
-0.027027027027027	2.65637076001591
-0.025025025025025	2.65637076001591
-0.023023023023023	2.65637076001591
-0.021021021021021	2.65637076001591
-0.019019019019019	2.65637076001591
-0.017017017017017	2.65402482083035
-0.015015015015015	2.65015828728195
-0.013013013013013	2.65223287876174
-0.011011011011011	2.65223287876174
-0.00900900900900901	2.65223287876174
-0.00700700700700701	2.65223287876174
-0.005005005005005	2.65223287876174
-0.003003003003003	2.65223287876174
-0.001001001001001	2.65223287876174
0.001001001001001	2.65223287876174
0.003003003003003	2.65223287876174
0.005005005005005	2.65223287876174
0.00700700700700701	2.65223287876174
0.00900900900900901	2.65223287876174
0.011011011011011	2.65223287876174
0.013013013013013	2.65223287876174
0.015015015015015	2.65520425773081
0.017017017017017	2.65309129498098
0.019019019019019	2.65637076001591
0.021021021021021	2.65637076001591
0.023023023023023	2.65637076001591
0.025025025025025	2.65637076001591
0.027027027027027	2.65637076001591
0.029029029029029	2.65637076001591
0.031031031031031	2.65273855959265
0.033033033033033	2.65366644289404
0.035035035035035	2.65634810340224
0.037037037037037	2.65634810340224
0.039039039039039	2.65617930572206
0.041041041041041	2.65617930572206
0.043043043043043	2.65634810340224
0.045045045045045	2.65634810340224
0.047047047047047	2.65617930572206
0.049049049049049	2.65617930572206
0.0510510510510511	2.65634810340224
0.0530530530530531	2.65634810340224
0.0550550550550551	2.65617930572206
0.0570570570570571	2.65617930572206
0.0590590590590591	2.65634810340224
0.0610610610610611	2.65569004993213
0.0630630630630631	2.65463450844742
0.0650650650650651	2.65296402640673
0.0670670670670671	2.6541642717487
0.0690690690690691	2.65296402640673
0.0710710710710711	2.6541642717487
0.0730730730730731	2.6541642717487
0.0750750750750751	2.65296402640673
0.0770770770770771	2.6541642717487
0.0790790790790791	2.65296402640673
0.0810810810810811	2.65296402640673
0.0830830830830831	2.6541642717487
0.0850850850850851	2.65296402640673
0.0870870870870871	2.6541642717487
0.0890890890890891	2.6541642717487
0.0910910910910911	2.65296402640673
0.0930930930930931	2.6541642717487
0.0950950950950951	2.65296402640673
0.0970970970970971	2.65296402640673
0.0990990990990991	2.6541642717487
0.101101101101101	2.65296402640673
0.103103103103103	2.6541642717487
0.105105105105105	2.6541642717487
0.107107107107107	2.65296402640673
0.109109109109109	2.6541642717487
0.111111111111111	2.65296402640673
0.113113113113113	2.65296402640673
0.115115115115115	2.6541642717487
0.117117117117117	2.65296402640673
0.119119119119119	2.6541642717487
0.121121121121121	2.6541642717487
0.123123123123123	2.65025679982273
0.125125125125125	2.65332819941093
0.127127127127127	2.64797440138173
0.129129129129129	2.64797440138173
0.131131131131131	2.65019682561085
0.133133133133133	2.65019682561085
0.135135135135135	2.65019682561085
0.137137137137137	2.64797440138173
0.139139139139139	2.64797440138173
0.141141141141141	2.64797440138173
0.143143143143143	2.65019682561085
0.145145145145145	2.65019682561085
0.147147147147147	2.64797440138173
0.149149149149149	2.64797440138173
0.151151151151151	2.64797440138173
0.153153153153153	2.65019682561085
0.155155155155155	2.65019682561085
0.157157157157157	2.65019682561085
0.159159159159159	2.64797440138173
0.161161161161161	2.64797440138173
0.163163163163163	2.65019682561085
0.165165165165165	2.65019682561085
0.167167167167167	2.65019682561085
0.169169169169169	2.64797440138173
0.171171171171171	2.64797440138173
0.173173173173173	2.64797440138173
0.175175175175175	2.65019682561085
0.177177177177177	2.65019682561085
0.179179179179179	2.64797440138173
0.181181181181181	2.64797440138173
0.183183183183183	2.64797440138173
0.185185185185185	2.65019682561085
0.187187187187187	2.65019682561085
0.189189189189189	2.65019682561085
0.191191191191191	2.64797440138173
0.193193193193193	2.64797440138173
0.195195195195195	2.65019682561085
0.197197197197197	2.65019682561085
0.199199199199199	2.65019682561085
0.201201201201201	2.64797440138173
0.203203203203203	2.64797440138173
0.205205205205205	2.64797440138173
0.207207207207207	2.65019682561085
0.209209209209209	2.65019682561085
0.211211211211211	2.64797440138173
0.213213213213213	2.64797440138173
0.215215215215215	2.64797440138173
0.217217217217217	2.65019682561085
0.219219219219219	2.65019682561085
0.221221221221221	2.65019682561085
0.223223223223223	2.64797440138173
0.225225225225225	2.64797440138173
0.227227227227227	2.65019682561085
0.229229229229229	2.65019682561085
0.231231231231231	2.65019682561085
0.233233233233233	2.64797440138173
0.235235235235235	2.64797440138173
0.237237237237237	2.64797440138173
0.239239239239239	2.65019682561085
0.241241241241241	2.65019682561085
0.243243243243243	2.64797440138173
0.245245245245245	2.64797440138173
0.247247247247247	2.64797440138173
0.249249249249249	2.64889570401957
0.251251251251251	2.64759000136051
0.253253253253253	2.64709906236892
0.255255255255255	2.64979764872467
0.257257257257257	2.64979764872467
0.259259259259259	2.64709906236892
0.261261261261261	2.64979764872467
0.263263263263263	2.64709906236892
0.265265265265265	2.64979764872467
0.267267267267267	2.64979764872467
0.269269269269269	2.64709906236892
0.271271271271271	2.64979764872467
0.273273273273273	2.64709906236892
0.275275275275275	2.64979764872467
0.277277277277277	2.64709906236892
0.279279279279279	2.64709906236892
0.281281281281281	2.64979764872467
0.283283283283283	2.64709906236892
0.285285285285285	2.64979764872467
0.287287287287287	2.64709906236892
0.289289289289289	2.64709906236892
0.291291291291291	2.64979764872467
0.293293293293293	2.64709906236892
0.295295295295295	2.64979764872467
0.297297297297297	2.64709906236892
0.299299299299299	0.0178956244228693
0.301301301301301	-0.0124564752988617
0.303303303303303	2.65003470390374
0.305305305305305	2.6518027235556
0.307307307307307	2.65003470390374
0.309309309309309	2.6518027235556
0.311311311311311	2.6518027235556
0.313313313313313	2.65003470390374
0.315315315315315	2.6518027235556
0.317317317317317	2.65003470390374
0.319319319319319	2.6518027235556
0.321321321321321	2.6518027235556
0.323323323323323	2.65003470390374
0.325325325325325	2.6518027235556
0.327327327327327	2.65003470390374
0.329329329329329	2.6518027235556
0.331331331331331	2.6518027235556
0.333333333333333	2.65003470390374
0.335335335335335	2.6518027235556
0.337337337337337	2.65003470390374
0.339339339339339	2.6518027235556
0.341341341341341	2.65003470390374
0.343343343343343	2.65003470390374
0.345345345345345	2.6518027235556
0.347347347347347	2.65003470390374
0.349349349349349	2.6518027235556
0.351351351351351	2.65003470390374
0.353353353353353	2.65003470390374
0.355355355355355	2.6518027235556
0.357357357357357	2.65003470390374
0.359359359359359	2.6518027235556
0.361361361361361	2.65003470390374
0.363363363363363	2.65003470390374
0.365365365365365	2.6518027235556
0.367367367367367	2.65003470390374
0.369369369369369	2.6518027235556
0.371371371371371	2.65003470390374
0.373373373373373	2.6518027235556
0.375375375375375	2.6518027235556
0.377377377377377	2.65003470390374
0.379379379379379	2.6518027235556
0.381381381381381	2.65003470390374
0.383383383383383	2.6518027235556
0.385385385385385	2.6518027235556
0.387387387387387	2.65003470390374
0.389389389389389	2.6518027235556
0.391391391391391	2.65003470390374
0.393393393393393	2.6518027235556
0.395395395395395	2.6518027235556
0.397397397397397	2.65003470390374
0.399399399399399	2.6518027235556
0.401401401401401	2.65003470390374
0.403403403403403	2.6518027235556
0.405405405405405	2.65003470390374
0.407407407407407	2.65003470390374
0.409409409409409	2.6518027235556
0.411411411411411	2.65003470390374
0.413413413413413	2.6518027235556
0.415415415415415	2.65003470390374
0.417417417417417	2.65003470390374
0.419419419419419	2.6518027235556
0.421421421421421	2.65003470390374
0.423423423423423	2.6518027235556
0.425425425425425	2.65003470390374
0.427427427427427	2.65003470390374
0.429429429429429	2.6518027235556
0.431431431431431	2.65003470390374
0.433433433433433	2.6518027235556
0.435435435435435	2.65003470390374
0.437437437437437	2.6518027235556
0.439439439439439	2.6518027235556
0.441441441441441	2.65003470390374
0.443443443443443	2.6518027235556
0.445445445445445	2.65003470390374
0.447447447447447	2.6518027235556
0.449449449449449	2.6518027235556
0.451451451451451	2.65003470390374
0.453453453453453	2.6518027235556
0.455455455455455	2.65003470390374
0.457457457457457	2.6518027235556
0.459459459459459	2.6518027235556
0.461461461461461	2.65003470390374
0.463463463463463	2.6518027235556
0.465465465465465	2.65003470390374
0.467467467467467	2.6518027235556
0.469469469469469	2.65003470390374
0.471471471471471	2.65003470390374
0.473473473473473	2.6518027235556
0.475475475475475	2.65003470390374
0.477477477477477	2.6518027235556
0.479479479479479	2.65003470390374
0.481481481481481	2.65003470390374
0.483483483483483	2.6518027235556
0.485485485485485	2.65003470390374
0.487487487487487	2.6518027235556
0.48948948948949	2.65003470390374
0.491491491491491	2.65003470390374
0.493493493493493	2.6518027235556
0.495495495495495	2.65003470390374
0.497497497497497	2.6518027235556
0.4994994994995	2.65121677981218
0.501501501501502	2.65062747022111
0.503503503503503	2.6500816123656
0.505505505505506	2.65015707724975
0.507507507507508	2.65015707724975
0.509509509509509	2.65015707724975
0.511511511511512	2.6500816123656
0.513513513513513	2.6500816123656
0.515515515515516	2.65015707724975
0.517517517517518	2.65015707724975
0.519519519519519	2.65015707724975
0.521521521521522	2.6500816123656
0.523523523523523	2.6500816123656
0.525525525525526	2.65015707724975
0.527527527527528	2.65015707724975
0.529529529529529	2.65015707724975
0.531531531531532	2.6500816123656
0.533533533533533	2.6500816123656
0.535535535535536	2.65015707724975
0.537537537537538	2.65015707724975
0.539539539539539	2.65015707724975
0.541541541541542	2.6500816123656
0.543543543543544	2.6500816123656
0.545545545545546	2.65015707724975
0.547547547547548	2.65015707724975
0.54954954954955	2.6500816123656
0.551551551551552	2.6500816123656
0.553553553553554	2.6500816123656
0.555555555555556	2.65015707724975
0.557557557557558	2.65015707724975
0.55955955955956	2.6500816123656
0.561561561561562	2.6500816123656
0.563563563563564	2.6500816123656
0.565565565565566	2.65015707724975
0.567567567567568	2.65015707724975
0.56956956956957	2.6500816123656
0.571571571571572	2.6500816123656
0.573573573573574	2.6500816123656
0.575575575575576	2.65015707724975
0.577577577577578	2.65015707724975
0.57957957957958	2.6500816123656
0.581581581581582	2.6500816123656
0.583583583583584	2.6500816123656
0.585585585585586	2.65015707724975
0.587587587587588	2.65015707724975
0.58958958958959	2.6500816123656
0.591591591591592	2.6500816123656
0.593593593593594	2.6500816123656
0.595595595595596	2.65015707724975
0.597597597597598	2.65015707724975
0.5995995995996	2.6500816123656
0.601601601601602	2.6500816123656
0.603603603603604	2.6500816123656
0.605605605605606	2.65015707724975
0.607607607607608	2.65015707724975
0.60960960960961	2.6500816123656
0.611611611611612	2.6500816123656
0.613613613613614	2.65015707724975
0.615615615615616	2.65015707724975
0.617617617617618	2.65015707724975
0.61961961961962	2.6500816123656
0.621621621621622	2.6500816123656
0.623623623623624	2.65015707724975
0.625625625625626	2.65015707724975
0.627627627627628	2.65015707724975
0.62962962962963	2.6500816123656
0.631631631631632	2.6500816123656
0.633633633633634	2.65015707724975
0.635635635635636	2.65015707724975
0.637637637637638	2.65015707724975
0.63963963963964	2.6500816123656
0.641641641641642	2.6500816123656
0.643643643643644	2.65015707724975
0.645645645645646	2.65015707724975
0.647647647647648	2.65015707724975
0.64964964964965	2.6500816123656
0.651651651651652	2.6500816123656
0.653653653653654	2.65015707724975
0.655655655655656	2.65015707724975
0.657657657657658	2.65015707724975
0.65965965965966	2.6500816123656
0.661661661661662	2.6500816123656
0.663663663663664	2.65015707724975
0.665665665665666	2.65015707724975
0.667667667667668	2.65015707724975
0.66966966966967	2.6500816123656
0.671671671671672	2.6500816123656
0.673673673673674	2.65015707724975
0.675675675675676	2.65015707724975
0.677677677677678	2.6500816123656
0.67967967967968	2.6500816123656
0.681681681681682	2.6500816123656
0.683683683683684	2.65015707724975
0.685685685685686	2.65015707724975
0.687687687687688	2.6500816123656
0.68968968968969	2.6500816123656
0.691691691691692	2.6500816123656
0.693693693693694	2.65015707724975
0.695695695695696	2.65015707724975
0.697697697697698	2.6500816123656
0.6996996996997	2.6500816123656
0.701701701701702	2.6500816123656
0.703703703703704	2.65015707724975
0.705705705705706	2.65015707724975
0.707707707707708	2.6500816123656
0.70970970970971	2.6500816123656
0.711711711711712	2.6500816123656
0.713713713713714	2.65015707724975
0.715715715715716	2.65015707724975
0.717717717717718	2.6500816123656
0.71971971971972	2.6500816123656
0.721721721721722	2.6500816123656
0.723723723723724	2.65015707724975
0.725725725725726	2.65015707724975
0.727727727727728	2.6500816123656
0.72972972972973	2.6500816123656
0.731731731731732	2.6500816123656
0.733733733733734	2.65015707724975
0.735735735735736	2.65015707724975
0.737737737737738	2.6500816123656
0.73973973973974	2.6500816123656
0.741741741741742	2.65015707724975
0.743743743743744	2.65015707724975
0.745745745745746	2.65015707724975
0.747747747747748	2.6500816123656
0.74974974974975	2.6500816123656
0.751751751751752	2.65015707724975
0.753753753753754	2.65015707724975
0.755755755755756	2.65015707724975
0.757757757757758	2.6500816123656
0.75975975975976	2.6500816123656
0.761761761761762	2.65015707724975
0.763763763763764	2.65015707724975
0.765765765765766	2.65015707724975
0.767767767767768	2.6500816123656
0.76976976976977	2.6500816123656
0.771771771771772	2.65015707724975
0.773773773773774	2.65015707724975
0.775775775775776	2.65015707724975
0.777777777777778	2.6500816123656
0.77977977977978	2.6500816123656
0.781781781781782	2.65015707724975
0.783783783783784	2.65015707724975
0.785785785785786	2.65015707724975
0.787787787787788	2.6500816123656
0.78978978978979	2.6500816123656
0.791791791791792	2.65015707724975
0.793793793793794	2.65015707724975
0.795795795795796	2.65015707724975
0.797797797797798	2.6500816123656
0.7997997997998	2.6500816123656
0.801801801801802	2.65015707724975
0.803803803803804	2.65015707724975
0.805805805805806	2.6500816123656
0.807807807807808	2.6500816123656
0.80980980980981	2.6500816123656
0.811811811811812	2.65015707724975
0.813813813813814	2.65015707724975
0.815815815815816	2.6500816123656
0.817817817817818	2.6500816123656
0.81981981981982	2.6500816123656
0.821821821821822	2.65015707724975
0.823823823823824	2.65015707724975
0.825825825825826	2.6500816123656
0.827827827827828	2.6500816123656
0.82982982982983	2.6500816123656
0.831831831831832	2.65015707724975
0.833833833833834	2.65015707724975
0.835835835835836	2.6500816123656
0.837837837837838	2.6500816123656
0.83983983983984	2.6500816123656
0.841841841841842	2.65015707724975
0.843843843843844	2.65015707724975
0.845845845845846	2.6500816123656
0.847847847847848	2.6500816123656
0.84984984984985	2.6500816123656
0.851851851851852	2.65015707724975
0.853853853853854	2.65015707724975
0.855855855855856	2.6500816123656
0.857857857857858	2.6500816123656
0.85985985985986	2.6500816123656
0.861861861861862	2.65015707724975
0.863863863863864	2.65015707724975
0.865865865865866	2.6500816123656
0.867867867867868	2.6500816123656
0.86986986986987	2.65015707724975
0.871871871871872	2.65015707724975
0.873873873873874	2.65015707724975
0.875875875875876	2.6500816123656
0.877877877877878	2.6500816123656
0.87987987987988	2.65015707724975
0.881881881881882	2.65015707724975
0.883883883883884	2.65015707724975
0.885885885885886	2.6500816123656
0.887887887887888	2.6500816123656
0.88988988988989	2.65015707724975
0.891891891891892	2.65015707724975
0.893893893893894	2.65015707724975
0.895895895895896	2.6500816123656
0.897897897897898	2.6500816123656
0.8998998998999	2.65015707724975
0.901901901901902	2.65015707724975
0.903903903903904	2.65015707724975
0.905905905905906	2.6500816123656
0.907907907907908	2.6500816123656
0.90990990990991	2.65015707724975
0.911911911911912	2.65015707724975
0.913913913913914	2.65015707724975
0.915915915915916	2.6500816123656
0.917917917917918	2.6500816123656
0.91991991991992	2.65015707724975
0.921921921921922	2.65015707724975
0.923923923923924	2.65015707724975
0.925925925925926	2.6500816123656
0.927927927927928	2.6500816123656
0.92992992992993	2.65015707724975
0.931931931931932	2.65015707724975
0.933933933933934	2.6500816123656
0.935935935935936	2.6500816123656
0.937937937937938	2.6500816123656
0.93993993993994	2.65015707724975
0.941941941941942	2.65015707724975
0.943943943943944	2.6500816123656
0.945945945945946	2.6500816123656
0.947947947947948	2.6500816123656
0.94994994994995	2.65015707724975
0.951951951951952	2.65015707724975
0.953953953953954	2.6500816123656
0.955955955955956	2.6500816123656
0.957957957957958	2.6500816123656
0.95995995995996	2.65015707724975
0.961961961961962	2.65015707724975
0.963963963963964	2.6500816123656
0.965965965965966	2.6500816123656
0.967967967967968	2.6500816123656
0.96996996996997	2.65015707724975
0.971971971971972	2.65015707724975
0.973973973973974	2.6500816123656
0.975975975975976	2.6500816123656
0.977977977977978	2.6500816123656
0.97997997997998	2.65015707724975
0.981981981981982	2.65015707724975
0.983983983983984	2.6500816123656
0.985985985985986	2.6500816123656
0.987987987987988	2.6500816123656
0.98998998998999	2.65015707724975
0.991991991991992	2.65015707724975
0.993993993993994	2.6500816123656
0.995995995995996	2.6500816123656
0.997997997997998	2.65015707724975
1	2.64978521240708


==> figure/betas_inf_corner.txt <==
-1	2.65368244445455
-0.997997997997998	2.64889729673095
-0.995995995995996	2.64921160561566
-0.993993993993994	2.64921160561566
-0.991991991991992	2.64889729673095
-0.98998998998999	2.64889729673095
-0.987987987987988	2.64921160561566
-0.985985985985986	2.64921160561566
-0.983983983983984	2.64921160561566
-0.981981981981982	2.64889729673095
-0.97997997997998	2.64889729673095
-0.977977977977978	2.64921160561566
-0.975975975975976	2.64921160561566
-0.973973973973974	2.64921160561566
-0.971971971971972	2.64889729673095
-0.96996996996997	2.64889729673095
-0.967967967967968	2.64921160561566
-0.965965965965966	2.64921160561566
-0.963963963963964	2.64921160561566
-0.961961961961962	2.64889729673095
-0.95995995995996	2.64889729673095
-0.957957957957958	2.64921160561566
-0.955955955955956	2.64921160561566
-0.953953953953954	2.64921160561566
-0.951951951951952	2.64889729673095
-0.94994994994995	2.64889729673095
-0.947947947947948	2.64921160561566
-0.945945945945946	2.64921160561566
-0.943943943943944	2.64921160561566
-0.941941941941942	2.64889729673095
-0.93993993993994	2.64889729673095
-0.937937937937938	2.64921160561566
-0.935935935935936	2.64921160561566
-0.933933933933934	2.64921160561566
-0.931931931931932	2.64889729673095
-0.92992992992993	2.64889729673095
-0.927927927927928	2.64921160561566
-0.925925925925926	2.64921160561566
-0.923923923923924	2.64889729673095
-0.921921921921922	2.64889729673095
-0.91991991991992	2.64889729673095
-0.917917917917918	2.64921160561566
-0.915915915915916	2.64921160561566
-0.913913913913914	2.64889729673095
-0.911911911911912	2.64889729673095
-0.90990990990991	2.64889729673095
-0.907907907907908	2.64921160561566
-0.905905905905906	2.64921160561566
-0.903903903903904	2.64889729673095
-0.901901901901902	2.64889729673095
-0.8998998998999	2.64889729673095
-0.897897897897898	2.64921160561566
-0.895895895895896	2.64921160561566
-0.893893893893894	2.64889729673095
-0.891891891891892	2.64889729673095
-0.88988988988989	2.64889729673095
-0.887887887887888	2.64921160561566
-0.885885885885886	2.64921160561566
-0.883883883883884	2.64889729673095
-0.881881881881882	2.64889729673095
-0.87987987987988	2.64889729673095
-0.877877877877878	2.64921160561566
-0.875875875875876	2.64921160561566
-0.873873873873874	2.64889729673095
-0.871871871871872	2.64889729673095
-0.86986986986987	2.64889729673095
-0.867867867867868	2.64921160561566
-0.865865865865866	2.64921160561566
-0.863863863863864	2.64889729673095
-0.861861861861862	2.64889729673095
-0.85985985985986	2.64921160561566
-0.857857857857858	2.64921160561566
-0.855855855855856	2.64921160561566
-0.853853853853854	2.64889729673095
-0.851851851851852	2.64889729673095
-0.84984984984985	2.64921160561566
-0.847847847847848	2.64921160561566
-0.845845845845846	2.64921160561566
-0.843843843843844	2.64889729673095
-0.841841841841842	2.64889729673095
-0.83983983983984	2.64921160561566
-0.837837837837838	2.64921160561566
-0.835835835835836	2.64921160561566
-0.833833833833834	2.64889729673095
-0.831831831831832	2.64889729673095
-0.82982982982983	2.64921160561566
-0.827827827827828	2.64921160561566
-0.825825825825826	2.64921160561566
-0.823823823823824	2.64889729673095
-0.821821821821822	2.64889729673095
-0.81981981981982	2.64921160561566
-0.817817817817818	2.64921160561566
-0.815815815815816	2.64921160561566
-0.813813813813814	2.64889729673095
-0.811811811811812	2.64889729673095
-0.80980980980981	2.64921160561566
-0.807807807807808	2.64921160561566
-0.805805805805806	2.64921160561566
-0.803803803803804	2.64889729673095
-0.801801801801802	2.64889729673095
-0.7997997997998	2.64921160561566
-0.797797797797798	2.64921160561566
-0.795795795795796	2.64889729673095
-0.793793793793794	2.64889729673095
-0.791791791791792	2.64889729673095
-0.78978978978979	2.64921160561566
-0.787787787787788	2.64921160561566
-0.785785785785786	2.64889729673095
-0.783783783783784	2.64889729673095
-0.781781781781782	2.64889729673095
-0.77977977977978	2.64921160561566
-0.777777777777778	2.64921160561566
-0.775775775775776	2.64889729673095
-0.773773773773774	2.64889729673095
-0.771771771771772	2.64889729673095
-0.76976976976977	2.64921160561566
-0.767767767767768	2.64921160561566
-0.765765765765766	2.64889729673095
-0.763763763763764	2.64889729673095
-0.761761761761762	2.64889729673095
-0.75975975975976	2.64921160561566
-0.757757757757758	2.64921160561566
-0.755755755755756	2.64889729673095
-0.753753753753754	2.64889729673095
-0.751751751751752	2.64889729673095
-0.74974974974975	2.64921160561566
-0.747747747747748	2.64921160561566
-0.745745745745746	2.64889729673095
-0.743743743743744	2.64889729673095
-0.741741741741742	2.64889729673095
-0.73973973973974	2.64921160561566
-0.737737737737738	2.64921160561566
-0.735735735735736	2.64889729673095
-0.733733733733734	2.64889729673095
-0.731731731731732	2.64921160561566
-0.72972972972973	2.64921160561566
-0.727727727727728	2.64921160561566
-0.725725725725726	2.64889729673095
-0.723723723723724	2.64889729673095
-0.721721721721722	2.64921160561566
-0.71971971971972	2.64921160561566
-0.717717717717718	2.64921160561566
-0.715715715715716	2.64889729673095
-0.713713713713714	2.64889729673095
-0.711711711711712	2.64921160561566
-0.70970970970971	2.64921160561566
-0.707707707707708	2.64921160561566
-0.705705705705706	2.64889729673095
-0.703703703703704	2.64889729673095
-0.701701701701702	2.64921160561566
-0.6996996996997	2.64921160561566
-0.697697697697698	2.64921160561566
-0.695695695695696	2.64889729673095
-0.693693693693694	2.64889729673095
-0.691691691691692	2.64921160561566
-0.68968968968969	2.64921160561566
-0.687687687687688	2.64921160561566
-0.685685685685686	2.64889729673095
-0.683683683683684	2.64889729673095
-0.681681681681682	2.64921160561566
-0.67967967967968	2.64921160561566
-0.677677677677678	2.64921160561566
-0.675675675675676	2.64889729673095
-0.673673673673674	2.64889729673095
-0.671671671671672	2.64921160561566
-0.66966966966967	2.64921160561566
-0.667667667667668	2.64889729673095
-0.665665665665666	2.64889729673095
-0.663663663663664	2.64889729673095
-0.661661661661662	2.64921160561566
-0.65965965965966	2.64921160561566
-0.657657657657658	2.64889729673095
-0.655655655655656	2.64889729673095
-0.653653653653654	2.64889729673095
-0.651651651651652	2.64921160561566
-0.64964964964965	2.64921160561566
-0.647647647647648	2.64889729673095
-0.645645645645646	2.64889729673095
-0.643643643643644	2.64889729673095
-0.641641641641642	2.64921160561566
-0.63963963963964	2.64921160561566
-0.637637637637638	2.64889729673095
-0.635635635635636	2.64889729673095
-0.633633633633634	2.64889729673095
-0.631631631631632	2.64921160561566
-0.62962962962963	2.64921160561566
-0.627627627627628	2.64889729673095
-0.625625625625626	2.64889729673095
-0.623623623623624	2.64889729673095
-0.621621621621622	2.64921160561566
-0.61961961961962	2.64921160561566
-0.617617617617618	2.64889729673095
-0.615615615615616	2.64889729673095
-0.613613613613614	2.64889729673095
-0.611611611611612	2.64921160561566
-0.60960960960961	2.64921160561566
-0.607607607607608	2.64889729673095
-0.605605605605606	2.64889729673095
-0.603603603603604	2.64921160561566
-0.601601601601602	2.64921160561566
-0.5995995995996	2.64921160561566
-0.597597597597598	2.64889729673095
-0.595595595595596	2.64889729673095
-0.593593593593594	2.64921160561566
-0.591591591591592	2.64921160561566
-0.58958958958959	2.64921160561566
-0.587587587587588	2.64889729673095
-0.585585585585586	2.64889729673095
-0.583583583583584	2.64921160561566
-0.581581581581582	2.64921160561566
-0.57957957957958	2.64921160561566
-0.577577577577578	2.64889729673095
-0.575575575575576	2.64889729673095
-0.573573573573574	2.64921160561566
-0.571571571571572	2.64921160561566
-0.56956956956957	2.64921160561566
-0.567567567567568	2.64889729673095
-0.565565565565566	2.64889729673095
-0.563563563563564	2.64921160561566
-0.561561561561562	2.64921160561566
-0.55955955955956	2.64921160561566
-0.557557557557558	2.64889729673095
-0.555555555555556	2.64889729673095
-0.553553553553554	2.64921160561566
-0.551551551551552	2.64921160561566
-0.54954954954955	2.64921160561566
-0.547547547547548	2.64889729673095
-0.545545545545546	2.64889729673095
-0.543543543543544	2.64921160561566
-0.541541541541542	2.64921160561566
-0.539539539539539	2.64889729673095
-0.537537537537538	2.64889729673095
-0.535535535535536	2.64889729673095
-0.533533533533533	2.64921160561566
-0.531531531531532	2.64921160561566
-0.529529529529529	2.64889729673095
-0.527527527527528	2.64889729673095
-0.525525525525526	2.64889729673095
-0.523523523523523	2.64921160561566
-0.521521521521522	2.64921160561566
-0.519519519519519	2.64889729673095
-0.517517517517518	2.64889729673095
-0.515515515515516	2.64889729673095
-0.513513513513513	2.64921160561566
-0.511511511511512	2.64921160561566
-0.509509509509509	2.64889729673095
-0.507507507507508	2.64889729673095
-0.505505505505506	2.64889729673095
-0.503503503503503	2.64921160561566
-0.501501501501502	2.65036421233329
-0.4994994994995	2.64491930114938
-0.497497497497497	2.64974173729352
-0.495495495495495	2.65041514280082
-0.493493493493493	2.64974173729352
-0.491491491491491	2.65041514280082
-0.48948948948949	2.65041514280082
-0.487487487487487	2.64974173729352
-0.485485485485485	2.65041514280082
-0.483483483483483	2.64974173729352
-0.481481481481481	2.65041514280082
-0.479479479479479	2.65041514280082
-0.477477477477477	2.64974173729352
-0.475475475475475	2.65041514280082
-0.473473473473473	2.64974173729352
-0.471471471471471	2.65041514280082
-0.469469469469469	2.65041514280082
-0.467467467467467	2.64974173729352
-0.465465465465465	2.65041514280082
-0.463463463463463	2.64974173729352
-0.461461461461461	2.65041514280082
-0.459459459459459	2.64974173729352
-0.457457457457457	2.64974173729352
-0.455455455455455	2.65041514280082
-0.453453453453453	2.64974173729352
-0.451451451451451	2.65041514280082
-0.449449449449449	2.64974173729352
-0.447447447447447	2.64974173729352
-0.445445445445445	2.65041514280082
-0.443443443443443	2.64974173729352
-0.441441441441441	2.65041514280082
-0.439439439439439	2.64974173729352
-0.437437437437437	2.64974173729352
-0.435435435435435	2.65041514280082
-0.433433433433433	2.64974173729352
-0.431431431431431	2.65041514280082
-0.429429429429429	2.64974173729352
-0.427427427427427	2.65041514280082
-0.425425425425425	2.65041514280082
-0.423423423423423	2.64974173729352
-0.421421421421421	2.65041514280082
-0.419419419419419	2.64974173729352
-0.417417417417417	2.65041514280082
-0.415415415415415	2.65041514280082
-0.413413413413413	2.64974173729352
-0.411411411411411	2.65041514280082
-0.409409409409409	2.64974173729352
-0.407407407407407	2.65041514280082
-0.405405405405405	2.65041514280082
-0.403403403403403	2.64974173729352
-0.401401401401401	2.65041514280082
-0.399399399399399	2.64974173729352
-0.397397397397397	2.65041514280082
-0.395395395395395	2.64974173729352
-0.393393393393393	2.64974173729352
-0.391391391391391	2.65041514280082
-0.389389389389389	2.64974173729352
-0.387387387387387	2.65041514280082
-0.385385385385385	2.64974173729352
-0.383383383383383	2.64974173729352
-0.381381381381381	2.65041514280082
-0.379379379379379	2.64974173729352
-0.377377377377377	2.65041514280082
-0.375375375375375	2.64974173729352
-0.373373373373373	2.64974173729352
-0.371371371371371	2.65041514280082
-0.369369369369369	2.64974173729352
-0.367367367367367	2.65041514280082
-0.365365365365365	2.64974173729352
-0.363363363363363	2.65041514280082
-0.361361361361361	2.65041514280082
-0.359359359359359	2.64974173729352
-0.357357357357357	2.65041514280082
-0.355355355355355	2.64974173729352
-0.353353353353353	2.65041514280082
-0.351351351351351	2.65041514280082
-0.349349349349349	2.64974173729352
-0.347347347347347	2.65041514280082
-0.345345345345345	2.64974173729352
-0.343343343343343	2.65041514280082
-0.341341341341341	2.65041514280082
-0.339339339339339	2.64974173729352
-0.337337337337337	2.65041514280082
-0.335335335335335	2.64974173729352
-0.333333333333333	2.65041514280082
-0.331331331331331	2.64974173729352
-0.329329329329329	2.64974173729352
-0.327327327327327	2.65041514280082
-0.325325325325325	2.64974173729352
-0.323323323323323	2.65041514280082
-0.321321321321321	2.64974173729352
-0.319319319319319	2.64974173729352
-0.317317317317317	2.65041514280082
-0.315315315315315	2.64974173729352
-0.313313313313313	2.65041514280082
-0.311311311311311	2.64974173729352
-0.309309309309309	2.64974173729352
-0.307307307307307	2.65041514280082
-0.305305305305305	2.64974173729352
-0.303303303303303	2.65041514280082
-0.301301301301301	2.64974173729352
-0.299299299299299	2.65041514280082
-0.297297297297297	2.65041514280082
-0.295295295295295	2.64974173729352
-0.293293293293293	2.65041514280082
-0.291291291291291	2.64974173729352
-0.289289289289289	2.65041514280082
-0.287287287287287	2.65041514280082
-0.285285285285285	2.64974173729352
-0.283283283283283	2.65041514280082
-0.281281281281281	2.64974173729352
-0.279279279279279	2.65041514280082
-0.277277277277277	2.65041514280082
-0.275275275275275	2.64974173729352
-0.273273273273273	2.65041514280082
-0.271271271271271	2.64974173729352
-0.269269269269269	2.65041514280082
-0.267267267267267	2.64974173729352
-0.265265265265265	2.64974173729352
-0.263263263263263	2.65041514280082
-0.261261261261261	2.64974173729352
-0.259259259259259	2.65041514280082
-0.257257257257257	2.64974173729352
-0.255255255255255	2.64974173729352
-0.253253253253253	2.65041514280082
-0.251251251251251	2.64941679472371
-0.249249249249249	2.64858946184769
-0.247247247247247	2.64600960096425
-0.245245245245245	2.64600960096425
-0.243243243243243	2.64600960096425
-0.241241241241241	2.64888628430149
-0.239239239239239	2.64888628430149
-0.237237237237237	2.64600960096425
-0.235235235235235	2.64600960096425
-0.233233233233233	2.64600960096425
-0.231231231231231	2.64888628430149
-0.229229229229229	2.64888628430149
-0.227227227227227	2.64888628430149
-0.225225225225225	2.64600960096425
-0.223223223223223	2.64600960096425
-0.221221221221221	2.64888628430149
-0.219219219219219	2.64888628430149
-0.217217217217217	2.64888628430149
-0.215215215215215	2.64600960096425
-0.213213213213213	2.64600960096425
-0.211211211211211	2.64600960096425
-0.209209209209209	2.64888628430149
-0.207207207207207	2.64888628430149
-0.205205205205205	2.64600960096425
-0.203203203203203	2.64600960096425
-0.201201201201201	2.64600960096425
-0.199199199199199	2.64888628430149
-0.197197197197197	2.64888628430149
-0.195195195195195	2.64888628430149
-0.193193193193193	2.64600960096425
-0.191191191191191	2.64600960096425
-0.189189189189189	2.64888628430149
-0.187187187187187	2.64888628430149
-0.185185185185185	2.64888628430149
-0.183183183183183	2.64600960096425
-0.181181181181181	2.64600960096425
-0.179179179179179	2.64600960096425
-0.177177177177177	2.64888628430149
-0.175175175175175	2.64888628430149
-0.173173173173173	2.64600960096425
-0.171171171171171	2.64600960096425
-0.169169169169169	2.64600960096425
-0.167167167167167	2.64888628430149
-0.165165165165165	2.64888628430149
-0.163163163163163	2.64888628430149
-0.161161161161161	2.64600960096425
-0.159159159159159	2.64600960096425
-0.157157157157157	2.64888628430149
-0.155155155155155	2.64888628430149
-0.153153153153153	2.64888628430149
-0.151151151151151	2.64600960096425
-0.149149149149149	2.64600960096425
-0.147147147147147	2.64600960096425
-0.145145145145145	2.64888628430149
-0.143143143143143	2.64888628430149
-0.141141141141141	2.64600960096425
-0.139139139139139	2.64600960096425
-0.137137137137137	2.64600960096425
-0.135135135135135	2.64888628430149
-0.133133133133133	2.64888628430149
-0.131131131131131	2.64888628430149
-0.129129129129129	2.64600960096425
-0.127127127127127	2.64600960096425
-0.125125125125125	2.6503611616005
-0.123123123123123	2.6505924382684
-0.121121121121121	2.65563725752241
-0.119119119119119	2.65563725752241
-0.117117117117117	2.65483714200351
-0.115115115115115	2.65563725752241
-0.113113113113113	2.65483714200351
-0.111111111111111	2.65483714200351
-0.109109109109109	2.65563725752241
-0.107107107107107	2.65483714200351
-0.105105105105105	2.65563725752241
-0.103103103103103	2.65563725752241
-0.101101101101101	2.65483714200351
-0.0990990990990991	2.65563725752241
-0.0970970970970971	2.65483714200351
-0.0950950950950951	2.65483714200351
-0.0930930930930931	2.65563725752241
-0.0910910910910911	2.65483714200351
-0.0890890890890891	2.65563725752241
-0.0870870870870871	2.65563725752241
-0.0850850850850851	2.65483714200351
-0.0830830830830831	2.65563725752241
-0.0810810810810811	2.65483714200351
-0.0790790790790791	2.65483714200351
-0.0770770770770771	2.65563725752241
-0.0750750750750751	2.65483714200351
-0.0730730730730731	2.65563725752241
-0.0710710710710711	2.65563725752241
-0.0690690690690691	2.65483714200351
-0.0670670670670671	2.65563725752241
-0.0650650650650651	2.65483714200351
-0.0630630630630631	2.65417185316312
-0.0610610610610611	2.65714024399478
-0.0590590590590591	2.65633439926584
-0.0570570570570571	2.65699927906821
-0.0550550550550551	2.65699927906821
-0.0530530530530531	2.65633439926584
-0.0510510510510511	2.65633439926584
-0.049049049049049	2.65699927906821
-0.047047047047047	2.65699927906821
-0.045045045045045	2.65633439926584
-0.043043043043043	2.65633439926584
-0.041041041041041	2.65699927906821
-0.039039039039039	2.65699927906821
-0.037037037037037	2.65633439926584
-0.035035035035035	2.65633439926584
-0.033033033033033	2.65355865973664
-0.031031031031031	2.65210963996314
-0.029029029029029	2.65610641822909
-0.027027027027027	2.65610641822909
-0.025025025025025	2.65610641822909
-0.023023023023023	2.65610641822909
-0.021021021021021	2.65610641822909
-0.019019019019019	2.65610641822909
-0.017017017017017	2.65493890692245
-0.015015015015015	2.64997825278972
-0.013013013013013	2.64998098127726
-0.011011011011011	2.64998098127726
-0.00900900900900901	2.64998098127726
-0.00700700700700701	2.64998098127726
-0.005005005005005	2.64998098127726
-0.003003003003003	2.64998098127726
-0.001001001001001	2.64998098127726
0.001001001001001	2.64998098127726
0.003003003003003	2.64998098127726
0.005005005005005	2.64998098127726
0.00700700700700701	2.64998098127726
0.00900900900900901	2.64998098127726
0.011011011011011	2.64998098127726
0.013013013013013	2.64998098127726
0.015015015015015	2.65313933277964
0.017017017017017	2.654905307431
0.019019019019019	2.65610641822909
0.021021021021021	2.65610641822909
0.023023023023023	2.65610641822909
0.025025025025025	2.65610641822909
0.027027027027027	2.65610641822909
0.029029029029029	2.65610641822909
0.031031031031031	2.65335662871094
0.033033033033033	2.6556284049659
0.035035035035035	2.65633439926584
0.037037037037037	2.65633439926584
0.039039039039039	2.65699927906821
0.041041041041041	2.65699927906821
0.043043043043043	2.65633439926584
0.045045045045045	2.65633439926584
0.047047047047047	2.65699927906821
0.049049049049049	2.65699927906821
0.0510510510510511	2.65633439926584
0.0530530530530531	2.65633439926584
0.0550550550550551	2.65699927906821
0.0570570570570571	2.65699927906821
0.0590590590590591	2.65633439926584
0.0610610610610611	2.65530102128187
0.0630630630630631	2.65373470103609
0.0650650650650651	2.65483714200351
0.0670670670670671	2.65563725752241
0.0690690690690691	2.65483714200351
0.0710710710710711	2.65563725752241
0.0730730730730731	2.65563725752241
0.0750750750750751	2.65483714200351
0.0770770770770771	2.65563725752241
0.0790790790790791	2.65483714200351
0.0810810810810811	2.65483714200351
0.0830830830830831	2.65563725752241
0.0850850850850851	2.65483714200351
0.0870870870870871	2.65563725752241
0.0890890890890891	2.65563725752241
0.0910910910910911	2.65483714200351
0.0930930930930931	2.65563725752241
0.0950950950950951	2.65483714200351
0.0970970970970971	2.65483714200351
0.0990990990990991	2.65563725752241
0.101101101101101	2.65483714200351
0.103103103103103	2.65563725752241
0.105105105105105	2.65563725752241
0.107107107107107	2.65483714200351
0.109109109109109	2.65563725752241
0.111111111111111	2.65483714200351
0.113113113113113	2.65483714200351
0.115115115115115	2.65563725752241
0.117117117117117	2.65483714200351
0.119119119119119	2.65563725752241
0.121121121121121	2.65563725752241
0.123123123123123	2.65058102714556
0.125125125125125	2.65336812721826
0.127127127127127	2.64600960096425
0.129129129129129	2.64600960096425
0.131131131131131	2.64888628430149
0.133133133133133	2.64888628430149
0.135135135135135	2.64888628430149
0.137137137137137	2.64600960096425
0.139139139139139	2.64600960096425
0.141141141141141	2.64600960096425
0.143143143143143	2.64888628430149
0.145145145145145	2.64888628430149
0.147147147147147	2.64600960096425
0.149149149149149	2.64600960096425
0.151151151151151	2.64600960096425
0.153153153153153	2.64888628430149
0.155155155155155	2.64888628430149
0.157157157157157	2.64888628430149
0.159159159159159	2.64600960096425
0.161161161161161	2.64600960096425
0.163163163163163	2.64888628430149
0.165165165165165	2.64888628430149
0.167167167167167	2.64888628430149
0.169169169169169	2.64600960096425
0.171171171171171	2.64600960096425
0.173173173173173	2.64600960096425
0.175175175175175	2.64888628430149
0.177177177177177	2.64888628430149
0.179179179179179	2.64600960096425
0.181181181181181	2.64600960096425
0.183183183183183	2.64600960096425
0.185185185185185	2.64888628430149
0.187187187187187	2.64888628430149
0.189189189189189	2.64888628430149
0.191191191191191	2.64600960096425
0.193193193193193	2.64600960096425
0.195195195195195	2.64888628430149
0.197197197197197	2.64888628430149
0.199199199199199	2.64888628430149
0.201201201201201	2.64600960096425
0.203203203203203	2.64600960096425
0.205205205205205	2.64600960096425
0.207207207207207	2.64888628430149
0.209209209209209	2.64888628430149
0.211211211211211	2.64600960096425
0.213213213213213	2.64600960096425
0.215215215215215	2.64600960096425
0.217217217217217	2.64888628430149
0.219219219219219	2.64888628430149
0.221221221221221	2.64888628430149
0.223223223223223	2.64600960096425
0.225225225225225	2.64600960096425
0.227227227227227	2.64888628430149
0.229229229229229	2.64888628430149
0.231231231231231	2.64888628430149
0.233233233233233	2.64600960096425
0.235235235235235	2.64600960096425
0.237237237237237	2.64600960096425
0.239239239239239	2.64888628430149
0.241241241241241	2.64888628430149
0.243243243243243	2.64600960096425
0.245245245245245	2.64600960096425
0.247247247247247	2.64600960096425
0.249249249249249	2.64927070551225
0.251251251251251	2.64712193557387
0.253253253253253	2.65041514280082
0.255255255255255	2.64974173729352
0.257257257257257	2.64974173729352
0.259259259259259	2.65041514280082
0.261261261261261	2.64974173729352
0.263263263263263	2.65041514280082
0.265265265265265	2.64974173729352
0.267267267267267	2.64974173729352
0.269269269269269	2.65041514280082
0.271271271271271	2.64974173729352
0.273273273273273	2.65041514280082
0.275275275275275	2.64974173729352
0.277277277277277	2.65041514280082
0.279279279279279	2.65041514280082
0.281281281281281	2.64974173729352
0.283283283283283	2.65041514280082
0.285285285285285	2.64974173729352
0.287287287287287	2.65041514280082
0.289289289289289	2.65041514280082
0.291291291291291	2.64974173729352
0.293293293293293	2.65041514280082
0.295295295295295	2.64974173729352
0.297297297297297	2.65041514280082
0.299299299299299	0.957715737568771
0.301301301301301	0.91189277922511
0.303303303303303	2.81012833824164
0.305305305305305	2.81733032708034
0.307307307307307	2.82167140817629
0.309309309309309	2.83043333512373
0.311311311311311	2.83415923523008
0.313313313313313	2.84270113691352
0.315315315315315	2.84605092587832
0.317317317317317	2.83675482735948
0.319319319319319	2.83328342008344
0.321321321321321	2.82544039687731
0.323323323323323	2.82217572120213
0.325325325325325	2.8163312269661
0.327327327327327	2.81108715373171
0.329329329329329	2.80677746855705
0.331331331331331	2.80396081770751
0.333333333333333	2.79775080884981
0.335335335335335	2.79553782892341
0.337337337337337	2.79071190819087
0.339339339339339	2.78831124620541
0.341341341341341	2.78250436998707
0.343343343343343	2.77982187372363
0.345345345345345	2.77955932751101
0.347347347347347	2.77291943368417
0.349349349349349	2.77403795356723
0.351351351351351	2.76826663142097
0.353353353353353	2.76744880640285
0.355355355355355	2.76559651158616
0.357357357357357	2.75998626241357
0.359359359359359	2.76083375125839
0.361361361361361	2.75343791311788
0.363363363363363	2.75378339316131
0.365365365365365	2.7520808383525
0.367367367367367	2.74813032845718
0.369369369369369	2.74949558317136
0.371371371371371	2.74389924581812
0.373373373373373	2.74539139524934
0.375375375375375	2.74278718386002
0.377377377377377	2.73768231528788
0.379379379379379	2.73795117370176
0.381381381381381	2.73455057415494
0.383383383383383	2.73451361333101
0.385385385385385	2.73481202877142
0.387387387387387	2.72912930545052
0.389389389389389	2.73020970888784
0.391391391391391	2.72362461427831
0.393393393393393	2.72486848996902
0.395395395395395	2.72423701114414
0.397397397397397	2.7204986869353
0.399399399399399	2.72231374501014
0.401401401401401	2.71626892091833
0.403403403403403	2.7170575607473
0.405405405405405	2.713416537789
0.407407407407407	2.71221110237306
0.409409409409409	2.71259446282955
0.411411411411411	2.70807971247015
0.413413413413413	2.70763487273093
0.415415415415415	2.70412482982645
0.417417417417417	2.70144982731082
0.419419419419419	2.70369161310246
0.421421421421421	2.69996060770608
0.423423423423423	2.70125447170919
0.425425425425425	2.69720759333915
0.427427427427427	2.69732287491099
0.429429429429429	2.69643652176592
0.431431431431431	2.69248910359261
0.433433433433433	2.69299755708856
0.435435435435435	2.68767397113447
0.437437437437437	2.69068140377947
0.439439439439439	2.68649516976282
0.441441441441441	2.6844608733516
0.443443443443443	2.68483845140054
0.445445445445445	2.67980011741063
0.447447447447447	2.6810401979856
0.449449449449449	2.6801713277055
0.451451451451451	2.67404771795497
0.453453453453453	2.67620983349117
0.455455455455455	2.67066125735006
0.457457457457457	2.67032570844573
0.459459459459459	2.67039351347988
0.461461461461461	2.66484233351682
0.463463463463463	2.66401314003996
0.465465465465465	2.66072911582229
0.467467467467467	2.65616217119463
0.469469469469469	2.65415565875955
0.471471471471471	2.65080219009473
0.473473473473473	2.65057666915461
0.475475475475475	2.65428577143964
0.477477477477477	2.65598865292471
0.479479479479479	2.65747479708162
0.481481481481481	2.66009114243349
0.483483483483483	2.66546172154417
0.485485485485485	2.66816142910955
0.487487487487487	2.66525693307815
0.48948948948949	2.66912473689231
0.491491491491491	2.66972843946611
0.493493493493493	2.67144778431919
0.495495495495495	2.67078767954988
0.497497497497497	2.67613408964148
0.4994994994995	2.67991302152923
0.501501501501502	2.67891333349684
0.503503503503503	2.68408839277065
0.505505505505506	2.68278170895123
0.507507507507508	2.68436786400629
0.509509509509509	2.68695126841632
0.511511511511512	2.68892592722932
0.513513513513513	2.69080025646337
0.515515515515516	2.69115554203002
0.517517517517518	2.6931092836158
0.519519519519519	2.69816800607259
0.521521521521522	2.69765139074848
0.523523523523523	2.69872544472852
0.525525525525526	2.70164004679923
0.527527527527528	2.70330807934794
0.529529529529529	2.70280220619264
0.531531531531532	2.70433834688944
0.533533533533533	2.70710815544243
0.535535535535536	2.70866283981807
0.537537537537538	2.71020759220948
0.539539539539539	2.71080757345549
0.541541541541542	2.7117251720047
0.543543543543544	2.7131366773493
0.545545545545546	2.71475487897995
0.547547547547548	2.71645264849596
0.54954954954955	2.71988975251108
0.551551551551552	2.7226168645298
0.553553553553554	2.72577756080119
0.555555555555556	2.72471911176391
0.557557557557558	2.72605649166799
0.55955955955956	2.72895725468955
0.561561561561562	2.72996386984412
0.563563563563564	2.73249353938376
0.565565565565566	2.73564460047181
0.567567567567568	2.73894677998771
0.56956956956957	2.73594018576855
0.571571571571572	2.74131318597376
0.573573573573574	2.74243593867416
0.575575575575576	2.74296953416219
0.577577577577578	2.74362198867477
0.57957957957958	2.74979655483149
0.581581581581582	2.7530316646753
0.583583583583584	2.75489196324571
0.585585585585586	2.75585386826827
0.587587587587588	2.75677464496221
0.58958958958959	2.76124287937623
0.591591591591592	2.7645892923752
0.593593593593594	2.76737723751718
0.595595595595596	2.76938006180067
0.597597597597598	2.77257069054523
0.5995995995996	2.77684007954705
0.601601601601602	2.77807764128326
0.603603603603604	2.78192114843696
0.605605605605606	2.78663698417009
0.607607607607608	2.78957837177964
0.60960960960961	2.7930636398575
0.611611611611612	2.7983041609293
0.613613613613614	2.80134330497171
0.615615615615616	2.80638831662924
0.617617617617618	2.81062279987788
0.61961961961962	2.81714619948295
0.621621621621622	2.82294279223423
0.623623623623624	2.82937059820478
0.625625625625626	2.83187170711238
0.627627627627628	2.84192101886608
0.62962962962963	2.84807757048298
0.631631631631632	2.84421491892551
0.633633633633634	2.83651486250368
0.635635635635636	2.82612031869393
0.637637637637638	2.82493207264393
0.63963963963964	2.8192846373299
0.641641641641642	2.81532348981783
0.643643643643644	2.81074756712294
0.645645645645646	2.80420445079538
0.647647647647648	2.80172396265365
0.64964964964965	2.79826208748165
0.651651651651652	2.7928343123892
0.653653653653654	2.78988662802558
0.655655655655656	2.78754328727387
0.657657657657658	2.7846405101311
0.65965965965966	2.78049900390177
0.661661661661662	2.77808798799841
0.663663663663664	2.77395681021197
0.665665665665666	2.77364954710895
0.667667667667668	2.76883683967031
0.66966966966967	2.76657507901455
0.671671671671672	2.76355748447348
0.673673673673674	2.76264370894952
0.675675675675676	2.75911371092915
0.677677677677678	2.75797534677958
0.67967967967968	2.75485799544675
0.681681681681682	2.75366065075607
0.683683683683684	2.75113825357902
0.685685685685686	2.74843928796418
0.687687687687688	2.74672400734557
0.68968968968969	2.74403376205425
0.691691691691692	2.74152138497483
0.693693693693694	2.74313991315728
0.695695695695696	2.73943881301236
0.697697697697698	2.73649100428252
0.6996996996997	2.73619572698538
0.701701701701702	2.73242579124429
0.703703703703704	2.73244998646421
0.705705705705706	2.72855408817797
0.707707707707708	2.72926335747935
0.70970970970971	2.72560587899019
0.711711711711712	2.72780841490006
0.713713713713714	2.72263494102302
0.715715715715716	2.72162877618057
0.717717717717718	2.72012569505932
0.71971971971972	2.71718944698441
0.721721721721722	2.71530293702416
0.723723723723724	2.71436403679898
0.725725725725726	2.71308925960105
0.727727727727728	2.71147742110544
0.72972972972973	2.71002644042902
0.731731731731732	2.70638834131915
0.733733733733734	2.70782975948656
0.735735735735736	2.70455650975215
0.737737737737738	2.70312853073255
0.73973973973974	2.70193771663835
0.741741741741742	2.70276971705926
0.743743743743744	2.69873438882872
0.745745745745746	2.6989654675688
0.747747747747748	2.69481414102788
0.74974974974975	2.69079369700933
0.751751751751752	2.69288004014166
0.753753753753754	2.6902981110736
0.755755755755756	2.68742961253204
0.757757757757758	2.68603084505531
0.75975975975976	2.68388081750459
0.761761761761762	2.6805079816717
0.763763763763764	2.68040152673009
0.765765765765766	2.68037499794114
0.767767767767768	2.67567950622363
0.76976976976977	2.6737643873055
0.771771771771772	2.67209866070935
0.773773773773774	2.6698455190074
0.775775775775776	2.66890761391588
0.777777777777778	2.66369759381639
0.77977977977978	2.66086901497864
0.781781781781782	2.65489845232852
0.783783783783784	2.65128614688178
0.785785785785786	2.64932777451305
0.787787787787788	2.65358320293194
0.78978978978979	2.6545603680882
0.791791791791792	2.65785131587963
0.793793793793794	2.66022556356856
0.795795795795796	2.66096999055963
0.797797797797798	2.66490245247787
0.7997997997998	2.66314254956297
0.801801801801802	2.66509613107528
0.803803803803804	2.66892911711745
0.805805805805806	2.66998676933126
0.807807807807808	2.67469448385363
0.80980980980981	2.67391523220684
0.811811811811812	2.67439343617065
0.813813813813814	2.68011541857884
0.815815815815816	2.68035824286305
0.817817817817818	2.68119120898837
0.81981981981982	2.68158032329072
0.821821821821822	2.68542101259728
0.823823823823824	2.6861177174265
0.825825825825826	2.68922032282188
0.827827827827828	2.69269970964814
0.82982982982983	2.69345209651327
0.831831831831832	2.69075332961645
0.833833833833834	2.69539689282051
0.835835835835836	2.69717281924329
0.837837837837838	2.69707279333781
0.83983983983984	2.69892142748478
0.841841841841842	2.70091533302505
0.843843843843844	2.70460578723506
0.845845845845846	2.70562268410301
0.847847847847848	2.70699179779612
0.84984984984985	2.70827165241721
0.851851851851852	2.71200473238137
0.853853853853854	2.71070271995596
0.855855855855856	2.71439668767892
0.857857857857858	2.71549849040155
0.85985985985986	2.7165367162781
0.861861861861862	2.71854824252209
0.863863863863864	2.7181951988963
0.865865865865866	2.72262180245634
0.867867867867868	2.72484018135857
0.86986986986987	2.72415623002103
0.871871871871872	2.72647222639737
0.873873873873874	2.72925311420937
0.875875875875876	2.72913853171823
0.877877877877878	2.73368665622579
0.87987987987988	2.73426031981954
0.881881881881882	2.73741627117577
0.883883883883884	2.73737264674066
0.885885885885886	2.73910025973985
0.887887887887888	2.74237115765618
0.88988988988989	2.74433189867272
0.891891891891892	2.7460709653412
0.893893893893894	2.74829212399537
0.895895895895896	2.75146417707943
0.897897897897898	2.7529450382139
0.8998998998999	2.75671224260225
0.901901901901902	2.75939228114958
0.903903903903904	2.7624783137741
0.905905905905906	2.76330413371128
0.907907907907908	2.76706703494112
0.90990990990991	2.76976189653111
0.911911911911912	2.77273850623974
0.913913913913914	2.7779401069868
0.915915915915916	2.78080573555845
0.917917917917918	2.78314961045385
0.91991991991992	2.78458164851982
0.921921921921922	2.79180768939408
0.923923923923924	2.79325035011532
0.925925925925926	2.79721786467173
0.927927927927928	2.80087639122492
0.92992992992993	2.806706423569
0.931931931931932	2.81092792838527
0.933933933933934	2.81679176402731
0.935935935935936	2.82412258697354
0.937937937937938	2.8289294086573
0.93993993993994	2.83489016045935
0.941941941941942	2.8406239931145
0.943943943943944	2.84943608749006
0.945945945945946	2.84374817703141
0.947947947947948	2.83536951051547
0.94994994994995	2.82731614663961
0.951951951951952	2.82239134561163
0.953953953953954	2.82097442774331
0.955955955955956	2.81503507846461
0.957957957957958	2.81091158586459
0.95995995995996	2.80589523212842
0.961961961961962	2.80113714516955
0.963963963963964	2.79657822987865
0.965965965965966	2.79522989735891
0.967967967967968	2.79176292303275
0.96996996996997	2.78660420765241
0.971971971971972	2.78383346993947
0.973973973973974	2.78052875579351
0.975975975975976	2.77748576004627
0.977977977977978	2.77437249093254
0.97997997997998	2.7715115512177
0.981981981981982	2.76910570103568
0.983983983983984	2.76733812336784
0.985985985985986	2.76405477191761
0.987987987987988	2.76293166031366
0.98998998998999	2.75930569107349
0.991991991991992	2.75632153174671
0.993993993993994	2.75526736737169
0.995995995995996	2.75322919628502
0.997997997997998	2.75076555951861
1	2.75395891808959


==> figure/betas_native.txt <==
-1	0.00323126140599283
-0.997997997997998	0.00323093932852155
-0.995995995995996	0.00323091790281278
-0.993993993993994	0.00323091790281278
-0.991991991991992	0.00323093932852155
-0.98998998998999	0.00323093932852155
-0.987987987987988	0.00323091790281278
-0.985985985985986	0.00323091790281278
-0.983983983983984	0.00323091790281278
-0.981981981981982	0.00323093932852155
-0.97997997997998	0.00323093932852155
-0.977977977977978	0.00323091790281278
-0.975975975975976	0.00323091790281278
-0.973973973973974	0.00323091790281278
-0.971971971971972	0.00323093932852155
-0.96996996996997	0.00323093932852155
-0.967967967967968	0.00323091790281278
-0.965965965965966	0.00323091790281278
-0.963963963963964	0.00323091790281278
-0.961961961961962	0.00323093932852155
-0.95995995995996	0.00323093932852155
-0.957957957957958	0.00323091790281278
-0.955955955955956	0.00323091790281278
-0.953953953953954	0.00323091790281278
-0.951951951951952	0.00323093932852155
-0.94994994994995	0.00323093932852155
-0.947947947947948	0.00323091790281278
-0.945945945945946	0.00323091790281278
-0.943943943943944	0.00323091790281278
-0.941941941941942	0.00323093932852155
-0.93993993993994	0.00323093932852155
-0.937937937937938	0.00323091790281278
-0.935935935935936	0.00323091790281278
-0.933933933933934	0.00323091790281278
-0.931931931931932	0.00323093932852155
-0.92992992992993	0.00323093932852155
-0.927927927927928	0.00323091790281278
-0.925925925925926	0.00323091790281278
-0.923923923923924	0.00323093932852155
-0.921921921921922	0.00323093932852155
-0.91991991991992	0.00323093932852155
-0.917917917917918	0.00323091790281278
-0.915915915915916	0.00323091790281278
-0.913913913913914	0.00323093932852155
-0.911911911911912	0.00323093932852155
-0.90990990990991	0.00323093932852155
-0.907907907907908	0.00323091790281278
-0.905905905905906	0.00323091790281278
-0.903903903903904	0.00323093932852155
-0.901901901901902	0.00323093932852155
-0.8998998998999	0.00323093932852155
-0.897897897897898	0.00323091790281278
-0.895895895895896	0.00323091790281278
-0.893893893893894	0.00323093932852155
-0.891891891891892	0.00323093932852155
-0.88988988988989	0.00323093932852155
-0.887887887887888	0.00323091790281278
-0.885885885885886	0.00323091790281278
-0.883883883883884	0.00323093932852155
-0.881881881881882	0.00323093932852155
-0.87987987987988	0.00323093932852155
-0.877877877877878	0.00323091790281278
-0.875875875875876	0.00323091790281278
-0.873873873873874	0.00323093932852155
-0.871871871871872	0.00323093932852155
-0.86986986986987	0.00323093932852155
-0.867867867867868	0.00323091790281278
-0.865865865865866	0.00323091790281278
-0.863863863863864	0.00323093932852155
-0.861861861861862	0.00323093932852155
-0.85985985985986	0.00323091790281278
-0.857857857857858	0.00323091790281278
-0.855855855855856	0.00323091790281278
-0.853853853853854	0.00323093932852155
-0.851851851851852	0.00323093932852155
-0.84984984984985	0.00323091790281278
-0.847847847847848	0.00323091790281278
-0.845845845845846	0.00323091790281278
-0.843843843843844	0.00323093932852155
-0.841841841841842	0.00323093932852155
-0.83983983983984	0.00323091790281278
-0.837837837837838	0.00323091790281278
-0.835835835835836	0.00323091790281278
-0.833833833833834	0.00323093932852155
-0.831831831831832	0.00323093932852155
-0.82982982982983	0.00323091790281278
-0.827827827827828	0.00323091790281278
-0.825825825825826	0.00323091790281278
-0.823823823823824	0.00323093932852155
-0.821821821821822	0.00323093932852155
-0.81981981981982	0.00323091790281278
-0.817817817817818	0.00323091790281278
-0.815815815815816	0.00323091790281278
-0.813813813813814	0.00323093932852155
-0.811811811811812	0.00323093932852155
-0.80980980980981	0.00323091790281278
-0.807807807807808	0.00323091790281278
-0.805805805805806	0.00323091790281278
-0.803803803803804	0.00323093932852155
-0.801801801801802	0.00323093932852155
-0.7997997997998	0.00323091790281278
-0.797797797797798	0.00323091790281278
-0.795795795795796	0.00323093932852155
-0.793793793793794	0.00323093932852155
-0.791791791791792	0.00323093932852155
-0.78978978978979	0.00323091790281278
-0.787787787787788	0.00323091790281278
-0.785785785785786	0.00323093932852155
-0.783783783783784	0.00323093932852155
-0.781781781781782	0.00323093932852155
-0.77977977977978	0.00323091790281278
-0.777777777777778	0.00323091790281278
-0.775775775775776	0.00323093932852155
-0.773773773773774	0.00323093932852155
-0.771771771771772	0.00323093932852155
-0.76976976976977	0.00323091790281278
-0.767767767767768	0.00323091790281278
-0.765765765765766	0.00323093932852155
-0.763763763763764	0.00323093932852155
-0.761761761761762	0.00323093932852155
-0.75975975975976	0.00323091790281278
-0.757757757757758	0.00323091790281278
-0.755755755755756	0.00323093932852155
-0.753753753753754	0.00323093932852155
-0.751751751751752	0.00323093932852155
-0.74974974974975	0.00323091790281278
-0.747747747747748	0.00323091790281278
-0.745745745745746	0.00323093932852155
-0.743743743743744	0.00323093932852155
-0.741741741741742	0.00323093932852155
-0.73973973973974	0.00323091790281278
-0.737737737737738	0.00323091790281278
-0.735735735735736	0.00323093932852155
-0.733733733733734	0.00323093932852155
-0.731731731731732	0.00323091790281278
-0.72972972972973	0.00323091790281278
-0.727727727727728	0.00323091790281278
-0.725725725725726	0.00323093932852155
-0.723723723723724	0.00323093932852155
-0.721721721721722	0.00323091790281278
-0.71971971971972	0.00323091790281278
-0.717717717717718	0.00323091790281278
-0.715715715715716	0.00323093932852155
-0.713713713713714	0.00323093932852155
-0.711711711711712	0.00323091790281278
-0.70970970970971	0.00323091790281278
-0.707707707707708	0.00323091790281278
-0.705705705705706	0.00323093932852155
-0.703703703703704	0.00323093932852155
-0.701701701701702	0.00323091790281278
-0.6996996996997	0.00323091790281278
-0.697697697697698	0.00323091790281278
-0.695695695695696	0.00323093932852155
-0.693693693693694	0.00323093932852155
-0.691691691691692	0.00323091790281278
-0.68968968968969	0.00323091790281278
-0.687687687687688	0.00323091790281278
-0.685685685685686	0.00323093932852155
-0.683683683683684	0.00323093932852155
-0.681681681681682	0.00323091790281278
-0.67967967967968	0.00323091790281278
-0.677677677677678	0.00323091790281278
-0.675675675675676	0.00323093932852155
-0.673673673673674	0.00323093932852155
-0.671671671671672	0.00323091790281278
-0.66966966966967	0.00323091790281278
-0.667667667667668	0.00323093932852155
-0.665665665665666	0.00323093932852155
-0.663663663663664	0.00323093932852155
-0.661661661661662	0.00323091790281278
-0.65965965965966	0.00323091790281278
-0.657657657657658	0.00323093932852155
-0.655655655655656	0.00323093932852155
-0.653653653653654	0.00323093932852155
-0.651651651651652	0.00323091790281278
-0.64964964964965	0.00323091790281278
-0.647647647647648	0.00323093932852155
-0.645645645645646	0.00323093932852155
-0.643643643643644	0.00323093932852155
-0.641641641641642	0.00323091790281278
-0.63963963963964	0.00323091790281278
-0.637637637637638	0.00323093932852155
-0.635635635635636	0.00323093932852155
-0.633633633633634	0.00323093932852155
-0.631631631631632	0.00323091790281278
-0.62962962962963	0.00323091790281278
-0.627627627627628	0.00323093932852155
-0.625625625625626	0.00323093932852155
-0.623623623623624	0.00323093932852155
-0.621621621621622	0.00323091790281278
-0.61961961961962	0.00323091790281278
-0.617617617617618	0.00323093932852155
-0.615615615615616	0.00323093932852155
-0.613613613613614	0.00323093932852155
-0.611611611611612	0.00323091790281278
-0.60960960960961	0.00323091790281278
-0.607607607607608	0.00323093932852155
-0.605605605605606	0.00323093932852155
-0.603603603603604	0.00323091790281278
-0.601601601601602	0.00323091790281278
-0.5995995995996	0.00323091790281278
-0.597597597597598	0.00323093932852155
-0.595595595595596	0.00323093932852155
-0.593593593593594	0.00323091790281278
-0.591591591591592	0.00323091790281278
-0.58958958958959	0.00323091790281278
-0.587587587587588	0.00323093932852155
-0.585585585585586	0.00323093932852155
-0.583583583583584	0.00323091790281278
-0.581581581581582	0.00323091790281278
-0.57957957957958	0.00323091790281278
-0.577577577577578	0.00323093932852155
-0.575575575575576	0.00323093932852155
-0.573573573573574	0.00323091790281278
-0.571571571571572	0.00323091790281278
-0.56956956956957	0.00323091790281278
-0.567567567567568	0.00323093932852155
-0.565565565565566	0.00323093932852155
-0.563563563563564	0.00323091790281278
-0.561561561561562	0.00323091790281278
-0.55955955955956	0.00323091790281278
-0.557557557557558	0.00323093932852155
-0.555555555555556	0.00323093932852155
-0.553553553553554	0.00323091790281278
-0.551551551551552	0.00323091790281278
-0.54954954954955	0.00323091790281278
-0.547547547547548	0.00323093932852155
-0.545545545545546	0.00323093932852155
-0.543543543543544	0.00323091790281278
-0.541541541541542	0.00323091790281278
-0.539539539539539	0.00323093932852155
-0.537537537537538	0.00323093932852155
-0.535535535535536	0.00323093932852155
-0.533533533533533	0.00323091790281278
-0.531531531531532	0.00323091790281278
-0.529529529529529	0.00323093932852155
-0.527527527527528	0.00323093932852155
-0.525525525525526	0.00323093932852155
-0.523523523523523	0.00323091790281278
-0.521521521521522	0.00323091790281278
-0.519519519519519	0.00323093932852155
-0.517517517517518	0.00323093932852155
-0.515515515515516	0.00323093932852155
-0.513513513513513	0.00323091790281278
-0.511511511511512	0.00323091790281278
-0.509509509509509	0.00323093932852155
-0.507507507507508	0.00323093932852155
-0.505505505505506	0.00323093932852155
-0.503503503503503	0.00323091790281278
-0.501501501501502	0.00323079049552798
-0.4994994994995	0.00323097590908537
-0.497497497497497	0.00323061788479383
-0.495495495495495	0.0032312999295269
-0.493493493493493	0.00323061788479383
-0.491491491491491	0.0032312999295269
-0.48948948948949	0.0032312999295269
-0.487487487487487	0.00323061788479383
-0.485485485485485	0.0032312999295269
-0.483483483483483	0.00323061788479383
-0.481481481481481	0.0032312999295269
-0.479479479479479	0.0032312999295269
-0.477477477477477	0.00323061788479383
-0.475475475475475	0.0032312999295269
-0.473473473473473	0.00323061788479383
-0.471471471471471	0.0032312999295269
-0.469469469469469	0.0032312999295269
-0.467467467467467	0.00323061788479383
-0.465465465465465	0.0032312999295269
-0.463463463463463	0.00323061788479383
-0.461461461461461	0.0032312999295269
-0.459459459459459	0.00323061788479383
-0.457457457457457	0.00323061788479383
-0.455455455455455	0.0032312999295269
-0.453453453453453	0.00323061788479383
-0.451451451451451	0.0032312999295269
-0.449449449449449	0.00323061788479383
-0.447447447447447	0.00323061788479383
-0.445445445445445	0.0032312999295269
-0.443443443443443	0.00323061788479383
-0.441441441441441	0.0032312999295269
-0.439439439439439	0.00323061788479383
-0.437437437437437	0.00323061788479383
-0.435435435435435	0.0032312999295269
-0.433433433433433	0.00323061788479383
-0.431431431431431	0.0032312999295269
-0.429429429429429	0.00323061788479383
-0.427427427427427	0.0032312999295269
-0.425425425425425	0.0032312999295269
-0.423423423423423	0.00323061788479383
-0.421421421421421	0.0032312999295269
-0.419419419419419	0.00323061788479383
-0.417417417417417	0.0032312999295269
-0.415415415415415	0.0032312999295269
-0.413413413413413	0.00323061788479383
-0.411411411411411	0.0032312999295269
-0.409409409409409	0.00323061788479383
-0.407407407407407	0.0032312999295269
-0.405405405405405	0.0032312999295269
-0.403403403403403	0.00323061788479383
-0.401401401401401	0.0032312999295269
-0.399399399399399	0.00323061788479383
-0.397397397397397	0.0032312999295269
-0.395395395395395	0.00323061788479383
-0.393393393393393	0.00323061788479383
-0.391391391391391	0.0032312999295269
-0.389389389389389	0.00323061788479383
-0.387387387387387	0.0032312999295269
-0.385385385385385	0.00323061788479383
-0.383383383383383	0.00323061788479383
-0.381381381381381	0.0032312999295269
-0.379379379379379	0.00323061788479383
-0.377377377377377	0.0032312999295269
-0.375375375375375	0.00323061788479383
-0.373373373373373	0.00323061788479383
-0.371371371371371	0.0032312999295269
-0.369369369369369	0.00323061788479383
-0.367367367367367	0.0032312999295269
-0.365365365365365	0.00323061788479383
-0.363363363363363	0.0032312999295269
-0.361361361361361	0.0032312999295269
-0.359359359359359	0.00323061788479383
-0.357357357357357	0.0032312999295269
-0.355355355355355	0.00323061788479383
-0.353353353353353	0.0032312999295269
-0.351351351351351	0.0032312999295269
-0.349349349349349	0.00323061788479383
-0.347347347347347	0.0032312999295269
-0.345345345345345	0.00323061788479383
-0.343343343343343	0.0032312999295269
-0.341341341341341	0.0032312999295269
-0.339339339339339	0.00323061788479383
-0.337337337337337	0.0032312999295269
-0.335335335335335	0.00323061788479383
-0.333333333333333	0.0032312999295269
-0.331331331331331	0.00323061788479383
-0.329329329329329	0.00323061788479383
-0.327327327327327	0.0032312999295269
-0.325325325325325	0.00323061788479383
-0.323323323323323	0.0032312999295269
-0.321321321321321	0.00323061788479383
-0.319319319319319	0.00323061788479383
-0.317317317317317	0.0032312999295269
-0.315315315315315	0.00323061788479383
-0.313313313313313	0.0032312999295269
-0.311311311311311	0.00323061788479383
-0.309309309309309	0.00323061788479383
-0.307307307307307	0.0032312999295269
-0.305305305305305	0.00323061788479383
-0.303303303303303	0.0032312999295269
-0.301301301301301	0.00323061788479383
-0.299299299299299	0.0032312999295269
-0.297297297297297	0.0032312999295269
-0.295295295295295	0.00323061788479383
-0.293293293293293	0.0032312999295269
-0.291291291291291	0.00323061788479383
-0.289289289289289	0.0032312999295269
-0.287287287287287	0.0032312999295269
-0.285285285285285	0.00323061788479383
-0.283283283283283	0.0032312999295269
-0.281281281281281	0.00323061788479383
-0.279279279279279	0.0032312999295269
-0.277277277277277	0.0032312999295269
-0.275275275275275	0.00323061788479383
-0.273273273273273	0.0032312999295269
-0.271271271271271	0.00323061788479383
-0.269269269269269	0.0032312999295269
-0.267267267267267	0.00323061788479383
-0.265265265265265	0.00323061788479383
-0.263263263263263	0.0032312999295269
-0.261261261261261	0.00323061788479383
-0.259259259259259	0.0032312999295269
-0.257257257257257	0.00323061788479383
-0.255255255255255	0.00323061788479383
-0.253253253253253	0.0032312999295269
-0.251251251251251	0.00323072267337617
-0.249249249249249	0.00323046495482188
-0.247247247247247	0.00323113559793573
-0.245245245245245	0.00323113559793573
-0.243243243243243	0.00323113559793573
-0.241241241241241	0.00323084903282242
-0.239239239239239	0.00323084903282242
-0.237237237237237	0.00323113559793573
-0.235235235235235	0.00323113559793573
-0.233233233233233	0.00323113559793573
-0.231231231231231	0.00323084903282242
-0.229229229229229	0.00323084903282242
-0.227227227227227	0.00323084903282242
-0.225225225225225	0.00323113559793573
-0.223223223223223	0.00323113559793573
-0.221221221221221	0.00323084903282242
-0.219219219219219	0.00323084903282242
-0.217217217217217	0.00323084903282242
-0.215215215215215	0.00323113559793573
-0.213213213213213	0.00323113559793573
-0.211211211211211	0.00323113559793573
-0.209209209209209	0.00323084903282242
-0.207207207207207	0.00323084903282242
-0.205205205205205	0.00323113559793573
-0.203203203203203	0.00323113559793573
-0.201201201201201	0.00323113559793573
-0.199199199199199	0.00323084903282242
-0.197197197197197	0.00323084903282242
-0.195195195195195	0.00323084903282242
-0.193193193193193	0.00323113559793573
-0.191191191191191	0.00323113559793573
-0.189189189189189	0.00323084903282242
-0.187187187187187	0.00323084903282242
-0.185185185185185	0.00323084903282242
-0.183183183183183	0.00323113559793573
-0.181181181181181	0.00323113559793573
-0.179179179179179	0.00323113559793573
-0.177177177177177	0.00323084903282242
-0.175175175175175	0.00323084903282242
-0.173173173173173	0.00323113559793573
-0.171171171171171	0.00323113559793573
-0.169169169169169	0.00323113559793573
-0.167167167167167	0.00323084903282242
-0.165165165165165	0.00323084903282242
-0.163163163163163	0.00323084903282242
-0.161161161161161	0.00323113559793573
-0.159159159159159	0.00323113559793573
-0.157157157157157	0.00323084903282242
-0.155155155155155	0.00323084903282242
-0.153153153153153	0.00323084903282242
-0.151151151151151	0.00323113559793573
-0.149149149149149	0.00323113559793573
-0.147147147147147	0.00323113559793573
-0.145145145145145	0.00323084903282242
-0.143143143143143	0.00323084903282242
-0.141141141141141	0.00323113559793573
-0.139139139139139	0.00323113559793573
-0.137137137137137	0.00323113559793573
-0.135135135135135	0.00323084903282242
-0.133133133133133	0.00323084903282242
-0.131131131131131	0.00323084903282242
-0.129129129129129	0.00323113559793573
-0.127127127127127	0.00323113559793573
-0.125125125125125	0.00323093460014841
-0.123123123123123	0.00323071070374624
-0.121121121121121	0.0032309127114422
-0.119119119119119	0.0032309127114422
-0.117117117117117	0.00323042882171443
-0.115115115115115	0.0032309127114422
-0.113113113113113	0.00323042882171443
-0.111111111111111	0.00323042882171443
-0.109109109109109	0.0032309127114422
-0.107107107107107	0.00323042882171443
-0.105105105105105	0.0032309127114422
-0.103103103103103	0.0032309127114422
-0.101101101101101	0.00323042882171443
-0.0990990990990991	0.0032309127114422
-0.0970970970970971	0.00323042882171443
-0.0950950950950951	0.00323042882171443
-0.0930930930930931	0.0032309127114422
-0.0910910910910911	0.00323042882171443
-0.0890890890890891	0.0032309127114422
-0.0870870870870871	0.0032309127114422
-0.0850850850850851	0.00323042882171443
-0.0830830830830831	0.0032309127114422
-0.0810810810810811	0.00323042882171443
-0.0790790790790791	0.00323042882171443
-0.0770770770770771	0.0032309127114422
-0.0750750750750751	0.00323042882171443
-0.0730730730730731	0.0032309127114422
-0.0710710710710711	0.0032309127114422
-0.0690690690690691	0.00323042882171443
-0.0670670670670671	0.0032309127114422
-0.0650650650650651	0.00323042882171443
-0.0630630630630631	0.00323077871802526
-0.0610610610610611	0.00323076272846153
-0.0590590590590591	0.00323083617330441
-0.0570570570570571	0.0032309999823526
-0.0550550550550551	0.0032309999823526
-0.0530530530530531	0.00323083617330441
-0.0510510510510511	0.00323083617330441
-0.049049049049049	0.0032309999823526
-0.047047047047047	0.0032309999823526
-0.045045045045045	0.00323083617330441
-0.043043043043043	0.00323083617330441
-0.041041041041041	0.0032309999823526
-0.039039039039039	0.0032309999823526
-0.037037037037037	0.00323083617330441
-0.035035035035035	0.00323083617330441
-0.033033033033033	0.00323093199401078
-0.031031031031031	0.00323096837116772
-0.029029029029029	0.00323055383582206
-0.027027027027027	0.00323055383582206
-0.025025025025025	0.00323055383582206
-0.023023023023023	0.00323055383582206
-0.021021021021021	0.00323055383582206
-0.019019019019019	0.00323055383582206
-0.017017017017017	0.00323085959583941
-0.015015015015015	0.00323028216268424
-0.013013013013013	0.00323077669461419
-0.011011011011011	0.00323077669461419
-0.00900900900900901	0.00323077669461419
-0.00700700700700701	0.00323077669461419
-0.005005005005005	0.00323077669461419
-0.003003003003003	0.00323077669461419
-0.001001001001001	0.00323077669461419
0.001001001001001	0.00323077669461419
0.003003003003003	0.00323077669461419
0.005005005005005	0.00323077669461419
0.00700700700700701	0.00323077669461419
0.00900900900900901	0.00323077669461419
0.011011011011011	0.00323077669461419
0.013013013013013	0.00323077669461419
0.015015015015015	0.00323088576920898
0.017017017017017	0.00323155370230897
0.019019019019019	0.00323055383582206
0.021021021021021	0.00323055383582206
0.023023023023023	0.00323055383582206
0.025025025025025	0.00323055383582206
0.027027027027027	0.00323055383582206
0.029029029029029	0.00323055383582206
0.031031031031031	0.00323059613210496
0.033033033033033	0.00323086456953314
0.035035035035035	0.00323083617330441
0.037037037037037	0.00323083617330441
0.039039039039039	0.0032309999823526
0.041041041041041	0.0032309999823526
0.043043043043043	0.00323083617330441
0.045045045045045	0.00323083617330441
0.047047047047047	0.0032309999823526
0.049049049049049	0.0032309999823526
0.0510510510510511	0.00323083617330441
0.0530530530530531	0.00323083617330441
0.0550550550550551	0.0032309999823526
0.0570570570570571	0.0032309999823526
0.0590590590590591	0.00323083617330441
0.0610610610610611	0.00323071102552821
0.0630630630630631	0.00323080760612423
0.0650650650650651	0.00323042882171443
0.0670670670670671	0.0032309127114422
0.0690690690690691	0.00323042882171443
0.0710710710710711	0.0032309127114422
0.0730730730730731	0.0032309127114422
0.0750750750750751	0.00323042882171443
0.0770770770770771	0.0032309127114422
0.0790790790790791	0.00323042882171443
0.0810810810810811	0.00323042882171443
0.0830830830830831	0.0032309127114422
0.0850850850850851	0.00323042882171443
0.0870870870870871	0.0032309127114422
0.0890890890890891	0.0032309127114422
0.0910910910910911	0.00323042882171443
0.0930930930930931	0.0032309127114422
0.0950950950950951	0.00323042882171443
0.0970970970970971	0.00323042882171443
0.0990990990990991	0.0032309127114422
0.101101101101101	0.00323042882171443
0.103103103103103	0.0032309127114422
0.105105105105105	0.0032309127114422
0.107107107107107	0.00323042882171443
0.109109109109109	0.0032309127114422
0.111111111111111	0.00323042882171443
0.113113113113113	0.00323042882171443
0.115115115115115	0.0032309127114422
0.117117117117117	0.00323042882171443
0.119119119119119	0.0032309127114422
0.121121121121121	0.0032309127114422
0.123123123123123	0.00323059709574272
0.125125125125125	0.00323038826428383
0.127127127127127	0.00323113559793573
0.129129129129129	0.00323113559793573
0.131131131131131	0.00323084903282242
0.133133133133133	0.00323084903282242
0.135135135135135	0.00323084903282242
0.137137137137137	0.00323113559793573
0.139139139139139	0.00323113559793573
0.141141141141141	0.00323113559793573
0.143143143143143	0.00323084903282242
0.145145145145145	0.00323084903282242
0.147147147147147	0.00323113559793573
0.149149149149149	0.00323113559793573
0.151151151151151	0.00323113559793573
0.153153153153153	0.00323084903282242
0.155155155155155	0.00323084903282242
0.157157157157157	0.00323084903282242
0.159159159159159	0.00323113559793573
0.161161161161161	0.00323113559793573
0.163163163163163	0.00323084903282242
0.165165165165165	0.00323084903282242
0.167167167167167	0.00323084903282242
0.169169169169169	0.00323113559793573
0.171171171171171	0.00323113559793573
0.173173173173173	0.00323113559793573
0.175175175175175	0.00323084903282242
0.177177177177177	0.00323084903282242
0.179179179179179	0.00323113559793573
0.181181181181181	0.00323113559793573
0.183183183183183	0.00323113559793573
0.185185185185185	0.00323084903282242
0.187187187187187	0.00323084903282242
0.189189189189189	0.00323084903282242
0.191191191191191	0.00323113559793573
0.193193193193193	0.00323113559793573
0.195195195195195	0.00323084903282242
0.197197197197197	0.00323084903282242
0.199199199199199	0.00323084903282242
0.201201201201201	0.00323113559793573
0.203203203203203	0.00323113559793573
0.205205205205205	0.00323113559793573
0.207207207207207	0.00323084903282242
0.209209209209209	0.00323084903282242
0.211211211211211	0.00323113559793573
0.213213213213213	0.00323113559793573
0.215215215215215	0.00323113559793573
0.217217217217217	0.00323084903282242
0.219219219219219	0.00323084903282242
0.221221221221221	0.00323084903282242
0.223223223223223	0.00323113559793573
0.225225225225225	0.00323113559793573
0.227227227227227	0.00323084903282242
0.229229229229229	0.00323084903282242
0.231231231231231	0.00323084903282242
0.233233233233233	0.00323113559793573
0.235235235235235	0.00323113559793573
0.237237237237237	0.00323113559793573
0.239239239239239	0.00323084903282242
0.241241241241241	0.00323084903282242
0.243243243243243	0.00323113559793573
0.245245245245245	0.00323113559793573
0.247247247247247	0.00323113559793573
0.249249249249249	0.00323088676950517
0.251251251251251	0.0032308902358627
0.253253253253253	0.0032312999295269
0.255255255255255	0.00323061788479383
0.257257257257257	0.00323061788479383
0.259259259259259	0.0032312999295269
0.261261261261261	0.00323061788479383
0.263263263263263	0.0032312999295269
0.265265265265265	0.00323061788479383
0.267267267267267	0.00323061788479383
0.269269269269269	0.0032312999295269
0.271271271271271	0.00323061788479383
0.273273273273273	0.0032312999295269
0.275275275275275	0.00323061788479383
0.277277277277277	0.0032312999295269
0.279279279279279	0.0032312999295269
0.281281281281281	0.00323061788479383
0.283283283283283	0.0032312999295269
0.285285285285285	0.00323061788479383
0.287287287287287	0.0032312999295269
0.289289289289289	0.0032312999295269
0.291291291291291	0.00323061788479383
0.293293293293293	0.0032312999295269
0.295295295295295	0.00323061788479383
0.297297297297297	0.0032312999295269
0.299299299299299	2.50042580086743
0.301301301301301	2.58349674034674
0.303303303303303	0.00323129992882278
0.305305305305305	0.00323061787825471
0.307307307307307	0.00323129992882278
0.309309309309309	0.00323061787825471
0.311311311311311	0.00323061787825471
0.313313313313313	0.00323129992882278
0.315315315315315	0.00323061787825471
0.317317317317317	0.00323129992882278
0.319319319319319	0.00323061787825471
0.321321321321321	0.00323061787825471
0.323323323323323	0.00323129992882278
0.325325325325325	0.00323061787825471
0.327327327327327	0.00323129992882278
0.329329329329329	0.00323061787825471
0.331331331331331	0.00323061787825471
0.333333333333333	0.00323129992882278
0.335335335335335	0.00323061787825471
0.337337337337337	0.00323129992882278
0.339339339339339	0.00323061787825471
0.341341341341341	0.00323129992882278
0.343343343343343	0.00323129992882278
0.345345345345345	0.00323061787825471
0.347347347347347	0.00323129992882278
0.349349349349349	0.00323061787825471
0.351351351351351	0.00323129992882278
0.353353353353353	0.00323129992882278
0.355355355355355	0.00323061787825471
0.357357357357357	0.00323129992882278
0.359359359359359	0.00323061787825471
0.361361361361361	0.00323129992882278
0.363363363363363	0.00323129992882278
0.365365365365365	0.00323061787825471
0.367367367367367	0.00323129992882278
0.369369369369369	0.00323061787825471
0.371371371371371	0.00323129992882278
0.373373373373373	0.00323061787825471
0.375375375375375	0.00323061787825471
0.377377377377377	0.00323129992882278
0.379379379379379	0.00323061787825471
0.381381381381381	0.00323129992882278
0.383383383383383	0.00323061787825471
0.385385385385385	0.00323061787825471
0.387387387387387	0.00323129992882278
0.389389389389389	0.00323061787825471
0.391391391391391	0.00323129992882278
0.393393393393393	0.00323061787825471
0.395395395395395	0.00323061787825471
0.397397397397397	0.00323129992882278
0.399399399399399	0.00323061787825471
0.401401401401401	0.00323129992882278
0.403403403403403	0.00323061787825471
0.405405405405405	0.00323129992882278
0.407407407407407	0.00323129992882278
0.409409409409409	0.00323061787825471
0.411411411411411	0.00323129992882278
0.413413413413413	0.00323061787825471
0.415415415415415	0.00323129992882278
0.417417417417417	0.00323129992882278
0.419419419419419	0.00323061787825471
0.421421421421421	0.00323129992882278
0.423423423423423	0.00323061787825471
0.425425425425425	0.00323129992882278
0.427427427427427	0.00323129992882278
0.429429429429429	0.00323061787825471
0.431431431431431	0.00323129992882278
0.433433433433433	0.00323061787825471
0.435435435435435	0.00323129992882278
0.437437437437437	0.00323061787825471
0.439439439439439	0.00323061787825471
0.441441441441441	0.00323129992882278
0.443443443443443	0.00323061787825471
0.445445445445445	0.00323129992882278
0.447447447447447	0.00323061787825471
0.449449449449449	0.00323061787825471
0.451451451451451	0.00323129992882278
0.453453453453453	0.00323061787825471
0.455455455455455	0.00323129992882278
0.457457457457457	0.00323061787825471
0.459459459459459	0.00323061787825471
0.461461461461461	0.00323129992882278
0.463463463463463	0.00323061787825471
0.465465465465465	0.00323129992882278
0.467467467467467	0.00323061787825471
0.469469469469469	0.00323129992882278
0.471471471471471	0.00323129992882278
0.473473473473473	0.00323061787825471
0.475475475475475	0.00323129992882278
0.477477477477477	0.00323061787825471
0.479479479479479	0.00323129992882278
0.481481481481481	0.00323129992882278
0.483483483483483	0.00323061787825471
0.485485485485485	0.00323129992882278
0.487487487487487	0.00323061787825471
0.48948948948949	0.00323129992882278
0.491491491491491	0.00323129992882278
0.493493493493493	0.00323061787825471
0.495495495495495	0.00323129992882278
0.497497497497497	0.00323061787825471
0.4994994994995	0.00323124995909846
0.501501501501502	0.00323107907374663
0.503503503503503	0.00323091789234845
0.505505505505506	0.00323093932595107
0.507507507507508	0.00323093932595107
0.509509509509509	0.00323093932595107
0.511511511511512	0.00323091789234845
0.513513513513513	0.00323091789234845
0.515515515515516	0.00323093932595107
0.517517517517518	0.00323093932595107
0.519519519519519	0.00323093932595107
0.521521521521522	0.00323091789234845
0.523523523523523	0.00323091789234845
0.525525525525526	0.00323093932595107
0.527527527527528	0.00323093932595107
0.529529529529529	0.00323093932595107
0.531531531531532	0.00323091789234845
0.533533533533533	0.00323091789234845
0.535535535535536	0.00323093932595107
0.537537537537538	0.00323093932595107
0.539539539539539	0.00323093932595107
0.541541541541542	0.00323091789234845
0.543543543543544	0.00323091789234845
0.545545545545546	0.00323093932595107
0.547547547547548	0.00323093932595107
0.54954954954955	0.00323091789234845
0.551551551551552	0.00323091789234845
0.553553553553554	0.00323091789234845
0.555555555555556	0.00323093932595107
0.557557557557558	0.00323093932595107
0.55955955955956	0.00323091789234845
0.561561561561562	0.00323091789234845
0.563563563563564	0.00323091789234845
0.565565565565566	0.00323093932595107
0.567567567567568	0.00323093932595107
0.56956956956957	0.00323091789234845
0.571571571571572	0.00323091789234845
0.573573573573574	0.00323091789234845
0.575575575575576	0.00323093932595107
0.577577577577578	0.00323093932595107
0.57957957957958	0.00323091789234845
0.581581581581582	0.00323091789234845
0.583583583583584	0.00323091789234845
0.585585585585586	0.00323093932595107
0.587587587587588	0.00323093932595107
0.58958958958959	0.00323091789234845
0.591591591591592	0.00323091789234845
0.593593593593594	0.00323091789234845
0.595595595595596	0.00323093932595107
0.597597597597598	0.00323093932595107
0.5995995995996	0.00323091789234845
0.601601601601602	0.00323091789234845
0.603603603603604	0.00323091789234845
0.605605605605606	0.00323093932595107
0.607607607607608	0.00323093932595107
0.60960960960961	0.00323091789234845
0.611611611611612	0.00323091789234845
0.613613613613614	0.00323093932595107
0.615615615615616	0.00323093932595107
0.617617617617618	0.00323093932595107
0.61961961961962	0.00323091789234845
0.621621621621622	0.00323091789234845
0.623623623623624	0.00323093932595107
0.625625625625626	0.00323093932595107
0.627627627627628	0.00323093932595107
0.62962962962963	0.00323091789234845
0.631631631631632	0.00323091789234845
0.633633633633634	0.00323093932595107
0.635635635635636	0.00323093932595107
0.637637637637638	0.00323093932595107
0.63963963963964	0.00323091789234845
0.641641641641642	0.00323091789234845
0.643643643643644	0.00323093932595107
0.645645645645646	0.00323093932595107
0.647647647647648	0.00323093932595107
0.64964964964965	0.00323091789234845
0.651651651651652	0.00323091789234845
0.653653653653654	0.00323093932595107
0.655655655655656	0.00323093932595107
0.657657657657658	0.00323093932595107
0.65965965965966	0.00323091789234845
0.661661661661662	0.00323091789234845
0.663663663663664	0.00323093932595107
0.665665665665666	0.00323093932595107
0.667667667667668	0.00323093932595107
0.66966966966967	0.00323091789234845
0.671671671671672	0.00323091789234845
0.673673673673674	0.00323093932595107
0.675675675675676	0.00323093932595107
0.677677677677678	0.00323091789234845
0.67967967967968	0.00323091789234845
0.681681681681682	0.00323091789234845
0.683683683683684	0.00323093932595107
0.685685685685686	0.00323093932595107
0.687687687687688	0.00323091789234845
0.68968968968969	0.00323091789234845
0.691691691691692	0.00323091789234845
0.693693693693694	0.00323093932595107
0.695695695695696	0.00323093932595107
0.697697697697698	0.00323091789234845
0.6996996996997	0.00323091789234845
0.701701701701702	0.00323091789234845
0.703703703703704	0.00323093932595107
0.705705705705706	0.00323093932595107
0.707707707707708	0.00323091789234845
0.70970970970971	0.00323091789234845
0.711711711711712	0.00323091789234845
0.713713713713714	0.00323093932595107
0.715715715715716	0.00323093932595107
0.717717717717718	0.00323091789234845
0.71971971971972	0.00323091789234845
0.721721721721722	0.00323091789234845
0.723723723723724	0.00323093932595107
0.725725725725726	0.00323093932595107
0.727727727727728	0.00323091789234845
0.72972972972973	0.00323091789234845
0.731731731731732	0.00323091789234845
0.733733733733734	0.00323093932595107
0.735735735735736	0.00323093932595107
0.737737737737738	0.00323091789234845
0.73973973973974	0.00323091789234845
0.741741741741742	0.00323093932595107
0.743743743743744	0.00323093932595107
0.745745745745746	0.00323093932595107
0.747747747747748	0.00323091789234845
0.74974974974975	0.00323091789234845
0.751751751751752	0.00323093932595107
0.753753753753754	0.00323093932595107
0.755755755755756	0.00323093932595107
0.757757757757758	0.00323091789234845
0.75975975975976	0.00323091789234845
0.761761761761762	0.00323093932595107
0.763763763763764	0.00323093932595107
0.765765765765766	0.00323093932595107
0.767767767767768	0.00323091789234845
0.76976976976977	0.00323091789234845
0.771771771771772	0.00323093932595107
0.773773773773774	0.00323093932595107
0.775775775775776	0.00323093932595107
0.777777777777778	0.00323091789234845
0.77977977977978	0.00323091789234845
0.781781781781782	0.00323093932595107
0.783783783783784	0.00323093932595107
0.785785785785786	0.00323093932595107
0.787787787787788	0.00323091789234845
0.78978978978979	0.00323091789234845
0.791791791791792	0.00323093932595107
0.793793793793794	0.00323093932595107
0.795795795795796	0.00323093932595107
0.797797797797798	0.00323091789234845
0.7997997997998	0.00323091789234845
0.801801801801802	0.00323093932595107
0.803803803803804	0.00323093932595107
0.805805805805806	0.00323091789234845
0.807807807807808	0.00323091789234845
0.80980980980981	0.00323091789234845
0.811811811811812	0.00323093932595107
0.813813813813814	0.00323093932595107
0.815815815815816	0.00323091789234845
0.817817817817818	0.00323091789234845
0.81981981981982	0.00323091789234845
0.821821821821822	0.00323093932595107
0.823823823823824	0.00323093932595107
0.825825825825826	0.00323091789234845
0.827827827827828	0.00323091789234845
0.82982982982983	0.00323091789234845
0.831831831831832	0.00323093932595107
0.833833833833834	0.00323093932595107
0.835835835835836	0.00323091789234845
0.837837837837838	0.00323091789234845
0.83983983983984	0.00323091789234845
0.841841841841842	0.00323093932595107
0.843843843843844	0.00323093932595107
0.845845845845846	0.00323091789234845
0.847847847847848	0.00323091789234845
0.84984984984985	0.00323091789234845
0.851851851851852	0.00323093932595107
0.853853853853854	0.00323093932595107
0.855855855855856	0.00323091789234845
0.857857857857858	0.00323091789234845
0.85985985985986	0.00323091789234845
0.861861861861862	0.00323093932595107
0.863863863863864	0.00323093932595107
0.865865865865866	0.00323091789234845
0.867867867867868	0.00323091789234845
0.86986986986987	0.00323093932595107
0.871871871871872	0.00323093932595107
0.873873873873874	0.00323093932595107
0.875875875875876	0.00323091789234845
0.877877877877878	0.00323091789234845
0.87987987987988	0.00323093932595107
0.881881881881882	0.00323093932595107
0.883883883883884	0.00323093932595107
0.885885885885886	0.00323091789234845
0.887887887887888	0.00323091789234845
0.88988988988989	0.00323093932595107
0.891891891891892	0.00323093932595107
0.893893893893894	0.00323093932595107
0.895895895895896	0.00323091789234845
0.897897897897898	0.00323091789234845
0.8998998998999	0.00323093932595107
0.901901901901902	0.00323093932595107
0.903903903903904	0.00323093932595107
0.905905905905906	0.00323091789234845
0.907907907907908	0.00323091789234845
0.90990990990991	0.00323093932595107
0.911911911911912	0.00323093932595107
0.913913913913914	0.00323093932595107
0.915915915915916	0.00323091789234845
0.917917917917918	0.00323091789234845
0.91991991991992	0.00323093932595107
0.921921921921922	0.00323093932595107
0.923923923923924	0.00323093932595107
0.925925925925926	0.00323091789234845
0.927927927927928	0.00323091789234845
0.92992992992993	0.00323093932595107
0.931931931931932	0.00323093932595107
0.933933933933934	0.00323091789234845
0.935935935935936	0.00323091789234845
0.937937937937938	0.00323091789234845
0.93993993993994	0.00323093932595107
0.941941941941942	0.00323093932595107
0.943943943943944	0.00323091789234845
0.945945945945946	0.00323091789234845
0.947947947947948	0.00323091789234845
0.94994994994995	0.00323093932595107
0.951951951951952	0.00323093932595107
0.953953953953954	0.00323091789234845
0.955955955955956	0.00323091789234845
0.957957957957958	0.00323091789234845
0.95995995995996	0.00323093932595107
0.961961961961962	0.00323093932595107
0.963963963963964	0.00323091789234845
0.965965965965966	0.00323091789234845
0.967967967967968	0.00323091789234845
0.96996996996997	0.00323093932595107
0.971971971971972	0.00323093932595107
0.973973973973974	0.00323091789234845
0.975975975975976	0.00323091789234845
0.977977977977978	0.00323091789234845
0.97997997997998	0.00323093932595107
0.981981981981982	0.00323093932595107
0.983983983983984	0.00323091789234845
0.985985985985986	0.00323091789234845
0.987987987987988	0.00323091789234845
0.98998998998999	0.00323093932595107
0.991991991991992	0.00323093932595107
0.993993993993994	0.00323091789234845
0.995995995995996	0.00323091789234845
0.997997997997998	0.00323093932595107
1	0.00323103016427665


==> figure/betas_native_corner.txt <==
-1	0.00323126140448323
-0.997997997997998	0.00323093932764792
-0.995995995995996	0.00323091789810252
-0.993993993993994	0.00323091789810252
-0.991991991991992	0.00323093932764792
-0.98998998998999	0.00323093932764792
-0.987987987987988	0.00323091789810252
-0.985985985985986	0.00323091789810252
-0.983983983983984	0.00323091789810252
-0.981981981981982	0.00323093932764792
-0.97997997997998	0.00323093932764792
-0.977977977977978	0.00323091789810252
-0.975975975975976	0.00323091789810252
-0.973973973973974	0.00323091789810252
-0.971971971971972	0.00323093932764792
-0.96996996996997	0.00323093932764792
-0.967967967967968	0.00323091789810252
-0.965965965965966	0.00323091789810252
-0.963963963963964	0.00323091789810252
-0.961961961961962	0.00323093932764792
-0.95995995995996	0.00323093932764792
-0.957957957957958	0.00323091789810252
-0.955955955955956	0.00323091789810252
-0.953953953953954	0.00323091789810252
-0.951951951951952	0.00323093932764792
-0.94994994994995	0.00323093932764792
-0.947947947947948	0.00323091789810252
-0.945945945945946	0.00323091789810252
-0.943943943943944	0.00323091789810252
-0.941941941941942	0.00323093932764792
-0.93993993993994	0.00323093932764792
-0.937937937937938	0.00323091789810252
-0.935935935935936	0.00323091789810252
-0.933933933933934	0.00323091789810252
-0.931931931931932	0.00323093932764792
-0.92992992992993	0.00323093932764792
-0.927927927927928	0.00323091789810252
-0.925925925925926	0.00323091789810252
-0.923923923923924	0.00323093932764792
-0.921921921921922	0.00323093932764792
-0.91991991991992	0.00323093932764792
-0.917917917917918	0.00323091789810252
-0.915915915915916	0.00323091789810252
-0.913913913913914	0.00323093932764792
-0.911911911911912	0.00323093932764792
-0.90990990990991	0.00323093932764792
-0.907907907907908	0.00323091789810252
-0.905905905905906	0.00323091789810252
-0.903903903903904	0.00323093932764792
-0.901901901901902	0.00323093932764792
-0.8998998998999	0.00323093932764792
-0.897897897897898	0.00323091789810252
-0.895895895895896	0.00323091789810252
-0.893893893893894	0.00323093932764792
-0.891891891891892	0.00323093932764792
-0.88988988988989	0.00323093932764792
-0.887887887887888	0.00323091789810252
-0.885885885885886	0.00323091789810252
-0.883883883883884	0.00323093932764792
-0.881881881881882	0.00323093932764792
-0.87987987987988	0.00323093932764792
-0.877877877877878	0.00323091789810252
-0.875875875875876	0.00323091789810252
-0.873873873873874	0.00323093932764792
-0.871871871871872	0.00323093932764792
-0.86986986986987	0.00323093932764792
-0.867867867867868	0.00323091789810252
-0.865865865865866	0.00323091789810252
-0.863863863863864	0.00323093932764792
-0.861861861861862	0.00323093932764792
-0.85985985985986	0.00323091789810252
-0.857857857857858	0.00323091789810252
-0.855855855855856	0.00323091789810252
-0.853853853853854	0.00323093932764792
-0.851851851851852	0.00323093932764792
-0.84984984984985	0.00323091789810252
-0.847847847847848	0.00323091789810252
-0.845845845845846	0.00323091789810252
-0.843843843843844	0.00323093932764792
-0.841841841841842	0.00323093932764792
-0.83983983983984	0.00323091789810252
-0.837837837837838	0.00323091789810252
-0.835835835835836	0.00323091789810252
-0.833833833833834	0.00323093932764792
-0.831831831831832	0.00323093932764792
-0.82982982982983	0.00323091789810252
-0.827827827827828	0.00323091789810252
-0.825825825825826	0.00323091789810252
-0.823823823823824	0.00323093932764792
-0.821821821821822	0.00323093932764792
-0.81981981981982	0.00323091789810252
-0.817817817817818	0.00323091789810252
-0.815815815815816	0.00323091789810252
-0.813813813813814	0.00323093932764792
-0.811811811811812	0.00323093932764792
-0.80980980980981	0.00323091789810252
-0.807807807807808	0.00323091789810252
-0.805805805805806	0.00323091789810252
-0.803803803803804	0.00323093932764792
-0.801801801801802	0.00323093932764792
-0.7997997997998	0.00323091789810252
-0.797797797797798	0.00323091789810252
-0.795795795795796	0.00323093932764792
-0.793793793793794	0.00323093932764792
-0.791791791791792	0.00323093932764792
-0.78978978978979	0.00323091789810252
-0.787787787787788	0.00323091789810252
-0.785785785785786	0.00323093932764792
-0.783783783783784	0.00323093932764792
-0.781781781781782	0.00323093932764792
-0.77977977977978	0.00323091789810252
-0.777777777777778	0.00323091789810252
-0.775775775775776	0.00323093932764792
-0.773773773773774	0.00323093932764792
-0.771771771771772	0.00323093932764792
-0.76976976976977	0.00323091789810252
-0.767767767767768	0.00323091789810252
-0.765765765765766	0.00323093932764792
-0.763763763763764	0.00323093932764792
-0.761761761761762	0.00323093932764792
-0.75975975975976	0.00323091789810252
-0.757757757757758	0.00323091789810252
-0.755755755755756	0.00323093932764792
-0.753753753753754	0.00323093932764792
-0.751751751751752	0.00323093932764792
-0.74974974974975	0.00323091789810252
-0.747747747747748	0.00323091789810252
-0.745745745745746	0.00323093932764792
-0.743743743743744	0.00323093932764792
-0.741741741741742	0.00323093932764792
-0.73973973973974	0.00323091789810252
-0.737737737737738	0.00323091789810252
-0.735735735735736	0.00323093932764792
-0.733733733733734	0.00323093932764792
-0.731731731731732	0.00323091789810252
-0.72972972972973	0.00323091789810252
-0.727727727727728	0.00323091789810252
-0.725725725725726	0.00323093932764792
-0.723723723723724	0.00323093932764792
-0.721721721721722	0.00323091789810252
-0.71971971971972	0.00323091789810252
-0.717717717717718	0.00323091789810252
-0.715715715715716	0.00323093932764792
-0.713713713713714	0.00323093932764792
-0.711711711711712	0.00323091789810252
-0.70970970970971	0.00323091789810252
-0.707707707707708	0.00323091789810252
-0.705705705705706	0.00323093932764792
-0.703703703703704	0.00323093932764792
-0.701701701701702	0.00323091789810252
-0.6996996996997	0.00323091789810252
-0.697697697697698	0.00323091789810252
-0.695695695695696	0.00323093932764792
-0.693693693693694	0.00323093932764792
-0.691691691691692	0.00323091789810252
-0.68968968968969	0.00323091789810252
-0.687687687687688	0.00323091789810252
-0.685685685685686	0.00323093932764792
-0.683683683683684	0.00323093932764792
-0.681681681681682	0.00323091789810252
-0.67967967967968	0.00323091789810252
-0.677677677677678	0.00323091789810252
-0.675675675675676	0.00323093932764792
-0.673673673673674	0.00323093932764792
-0.671671671671672	0.00323091789810252
-0.66966966966967	0.00323091789810252
-0.667667667667668	0.00323093932764792
-0.665665665665666	0.00323093932764792
-0.663663663663664	0.00323093932764792
-0.661661661661662	0.00323091789810252
-0.65965965965966	0.00323091789810252
-0.657657657657658	0.00323093932764792
-0.655655655655656	0.00323093932764792
-0.653653653653654	0.00323093932764792
-0.651651651651652	0.00323091789810252
-0.64964964964965	0.00323091789810252
-0.647647647647648	0.00323093932764792
-0.645645645645646	0.00323093932764792
-0.643643643643644	0.00323093932764792
-0.641641641641642	0.00323091789810252
-0.63963963963964	0.00323091789810252
-0.637637637637638	0.00323093932764792
-0.635635635635636	0.00323093932764792
-0.633633633633634	0.00323093932764792
-0.631631631631632	0.00323091789810252
-0.62962962962963	0.00323091789810252
-0.627627627627628	0.00323093932764792
-0.625625625625626	0.00323093932764792
-0.623623623623624	0.00323093932764792
-0.621621621621622	0.00323091789810252
-0.61961961961962	0.00323091789810252
-0.617617617617618	0.00323093932764792
-0.615615615615616	0.00323093932764792
-0.613613613613614	0.00323093932764792
-0.611611611611612	0.00323091789810252
-0.60960960960961	0.00323091789810252
-0.607607607607608	0.00323093932764792
-0.605605605605606	0.00323093932764792
-0.603603603603604	0.00323091789810252
-0.601601601601602	0.00323091789810252
-0.5995995995996	0.00323091789810252
-0.597597597597598	0.00323093932764792
-0.595595595595596	0.00323093932764792
-0.593593593593594	0.00323091789810252
-0.591591591591592	0.00323091789810252
-0.58958958958959	0.00323091789810252
-0.587587587587588	0.00323093932764792
-0.585585585585586	0.00323093932764792
-0.583583583583584	0.00323091789810252
-0.581581581581582	0.00323091789810252
-0.57957957957958	0.00323091789810252
-0.577577577577578	0.00323093932764792
-0.575575575575576	0.00323093932764792
-0.573573573573574	0.00323091789810252
-0.571571571571572	0.00323091789810252
-0.56956956956957	0.00323091789810252
-0.567567567567568	0.00323093932764792
-0.565565565565566	0.00323093932764792
-0.563563563563564	0.00323091789810252
-0.561561561561562	0.00323091789810252
-0.55955955955956	0.00323091789810252
-0.557557557557558	0.00323093932764792
-0.555555555555556	0.00323093932764792
-0.553553553553554	0.00323091789810252
-0.551551551551552	0.00323091789810252
-0.54954954954955	0.00323091789810252
-0.547547547547548	0.00323093932764792
-0.545545545545546	0.00323093932764792
-0.543543543543544	0.00323091789810252
-0.541541541541542	0.00323091789810252
-0.539539539539539	0.00323093932764792
-0.537537537537538	0.00323093932764792
-0.535535535535536	0.00323093932764792
-0.533533533533533	0.00323091789810252
-0.531531531531532	0.00323091789810252
-0.529529529529529	0.00323093932764792
-0.527527527527528	0.00323093932764792
-0.525525525525526	0.00323093932764792
-0.523523523523523	0.00323091789810252
-0.521521521521522	0.00323091789810252
-0.519519519519519	0.00323093932764792
-0.517517517517518	0.00323093932764792
-0.515515515515516	0.00323093932764792
-0.513513513513513	0.00323091789810252
-0.511511511511512	0.00323091789810252
-0.509509509509509	0.00323093932764792
-0.507507507507508	0.00323093932764792
-0.505505505505506	0.00323093932764792
-0.503503503503503	0.00323091789810252
-0.501501501501502	0.00323079049053143
-0.4994994994995	0.00323097591502134
-0.497497497497497	0.00323061787725067
-0.495495495495495	0.0032312999244992
-0.493493493493493	0.00323061787725067
-0.491491491491491	0.0032312999244992
-0.48948948948949	0.0032312999244992
-0.487487487487487	0.00323061787725067
-0.485485485485485	0.0032312999244992
-0.483483483483483	0.00323061787725067
-0.481481481481481	0.0032312999244992
-0.479479479479479	0.0032312999244992
-0.477477477477477	0.00323061787725067
-0.475475475475475	0.0032312999244992
-0.473473473473473	0.00323061787725067
-0.471471471471471	0.0032312999244992
-0.469469469469469	0.0032312999244992
-0.467467467467467	0.00323061787725067
-0.465465465465465	0.0032312999244992
-0.463463463463463	0.00323061787725067
-0.461461461461461	0.0032312999244992
-0.459459459459459	0.00323061787725067
-0.457457457457457	0.00323061787725067
-0.455455455455455	0.0032312999244992
-0.453453453453453	0.00323061787725067
-0.451451451451451	0.0032312999244992
-0.449449449449449	0.00323061787725067
-0.447447447447447	0.00323061787725067
-0.445445445445445	0.0032312999244992
-0.443443443443443	0.00323061787725067
-0.441441441441441	0.0032312999244992
-0.439439439439439	0.00323061787725067
-0.437437437437437	0.00323061787725067
-0.435435435435435	0.0032312999244992
-0.433433433433433	0.00323061787725067
-0.431431431431431	0.0032312999244992
-0.429429429429429	0.00323061787725067
-0.427427427427427	0.0032312999244992
-0.425425425425425	0.0032312999244992
-0.423423423423423	0.00323061787725067
-0.421421421421421	0.0032312999244992
-0.419419419419419	0.00323061787725067
-0.417417417417417	0.0032312999244992
-0.415415415415415	0.0032312999244992
-0.413413413413413	0.00323061787725067
-0.411411411411411	0.0032312999244992
-0.409409409409409	0.00323061787725067
-0.407407407407407	0.0032312999244992
-0.405405405405405	0.0032312999244992
-0.403403403403403	0.00323061787725067
-0.401401401401401	0.0032312999244992
-0.399399399399399	0.00323061787725067
-0.397397397397397	0.0032312999244992
-0.395395395395395	0.00323061787725067
-0.393393393393393	0.00323061787725067
-0.391391391391391	0.0032312999244992
-0.389389389389389	0.00323061787725067
-0.387387387387387	0.0032312999244992
-0.385385385385385	0.00323061787725067
-0.383383383383383	0.00323061787725067
-0.381381381381381	0.0032312999244992
-0.379379379379379	0.00323061787725067
-0.377377377377377	0.0032312999244992
-0.375375375375375	0.00323061787725067
-0.373373373373373	0.00323061787725067
-0.371371371371371	0.0032312999244992
-0.369369369369369	0.00323061787725067
-0.367367367367367	0.0032312999244992
-0.365365365365365	0.00323061787725067
-0.363363363363363	0.0032312999244992
-0.361361361361361	0.0032312999244992
-0.359359359359359	0.00323061787725067
-0.357357357357357	0.0032312999244992
-0.355355355355355	0.00323061787725067
-0.353353353353353	0.0032312999244992
-0.351351351351351	0.0032312999244992
-0.349349349349349	0.00323061787725067
-0.347347347347347	0.0032312999244992
-0.345345345345345	0.00323061787725067
-0.343343343343343	0.0032312999244992
-0.341341341341341	0.0032312999244992
-0.339339339339339	0.00323061787725067
-0.337337337337337	0.0032312999244992
-0.335335335335335	0.00323061787725067
-0.333333333333333	0.0032312999244992
-0.331331331331331	0.00323061787725067
-0.329329329329329	0.00323061787725067
-0.327327327327327	0.0032312999244992
-0.325325325325325	0.00323061787725067
-0.323323323323323	0.0032312999244992
-0.321321321321321	0.00323061787725067
-0.319319319319319	0.00323061787725067
-0.317317317317317	0.0032312999244992
-0.315315315315315	0.00323061787725067
-0.313313313313313	0.0032312999244992
-0.311311311311311	0.00323061787725067
-0.309309309309309	0.00323061787725067
-0.307307307307307	0.0032312999244992
-0.305305305305305	0.00323061787725067
-0.303303303303303	0.0032312999244992
-0.301301301301301	0.00323061787725067
-0.299299299299299	0.0032312999244992
-0.297297297297297	0.0032312999244992
-0.295295295295295	0.00323061787725067
-0.293293293293293	0.0032312999244992
-0.291291291291291	0.00323061787725067
-0.289289289289289	0.0032312999244992
-0.287287287287287	0.0032312999244992
-0.285285285285285	0.00323061787725067
-0.283283283283283	0.0032312999244992
-0.281281281281281	0.00323061787725067
-0.279279279279279	0.0032312999244992
-0.277277277277277	0.0032312999244992
-0.275275275275275	0.00323061787725067
-0.273273273273273	0.0032312999244992
-0.271271271271271	0.00323061787725067
-0.269269269269269	0.0032312999244992
-0.267267267267267	0.00323061787725067
-0.265265265265265	0.00323061787725067
-0.263263263263263	0.0032312999244992
-0.261261261261261	0.00323061787725067
-0.259259259259259	0.0032312999244992
-0.257257257257257	0.00323061787725067
-0.255255255255255	0.00323061787725067
-0.253253253253253	0.0032312999244992
-0.251251251251251	0.00323072266792751
-0.249249249249249	0.00323046496454803
-0.247247247247247	0.00323113560368745
-0.245245245245245	0.00323113560368745
-0.243243243243243	0.00323113560368745
-0.241241241241241	0.00323084903497334
-0.239239239239239	0.00323084903497334
-0.237237237237237	0.00323113560368745
-0.235235235235235	0.00323113560368745
-0.233233233233233	0.00323113560368745
-0.231231231231231	0.00323084903497334
-0.229229229229229	0.00323084903497334
-0.227227227227227	0.00323084903497334
-0.225225225225225	0.00323113560368745
-0.223223223223223	0.00323113560368745
-0.221221221221221	0.00323084903497334
-0.219219219219219	0.00323084903497334
-0.217217217217217	0.00323084903497334
-0.215215215215215	0.00323113560368745
-0.213213213213213	0.00323113560368745
-0.211211211211211	0.00323113560368745
-0.209209209209209	0.00323084903497334
-0.207207207207207	0.00323084903497334
-0.205205205205205	0.00323113560368745
-0.203203203203203	0.00323113560368745
-0.201201201201201	0.00323113560368745
-0.199199199199199	0.00323084903497334
-0.197197197197197	0.00323084903497334
-0.195195195195195	0.00323084903497334
-0.193193193193193	0.00323113560368745
-0.191191191191191	0.00323113560368745
-0.189189189189189	0.00323084903497334
-0.187187187187187	0.00323084903497334
-0.185185185185185	0.00323084903497334
-0.183183183183183	0.00323113560368745
-0.181181181181181	0.00323113560368745
-0.179179179179179	0.00323113560368745
-0.177177177177177	0.00323084903497334
-0.175175175175175	0.00323084903497334
-0.173173173173173	0.00323113560368745
-0.171171171171171	0.00323113560368745
-0.169169169169169	0.00323113560368745
-0.167167167167167	0.00323084903497334
-0.165165165165165	0.00323084903497334
-0.163163163163163	0.00323084903497334
-0.161161161161161	0.00323113560368745
-0.159159159159159	0.00323113560368745
-0.157157157157157	0.00323084903497334
-0.155155155155155	0.00323084903497334
-0.153153153153153	0.00323084903497334
-0.151151151151151	0.00323113560368745
-0.149149149149149	0.00323113560368745
-0.147147147147147	0.00323113560368745
-0.145145145145145	0.00323084903497334
-0.143143143143143	0.00323084903497334
-0.141141141141141	0.00323113560368745
-0.139139139139139	0.00323113560368745
-0.137137137137137	0.00323113560368745
-0.135135135135135	0.00323084903497334
-0.133133133133133	0.00323084903497334
-0.131131131131131	0.00323084903497334
-0.129129129129129	0.00323113560368745
-0.127127127127127	0.00323113560368745
-0.125125125125125	0.00323093459541214
-0.123123123123123	0.00323071069751146
-0.121121121121121	0.00323091270584554
-0.119119119119119	0.00323091270584554
-0.117117117117117	0.00323042882182627
-0.115115115115115	0.00323091270584554
-0.113113113113113	0.00323042882182627
-0.111111111111111	0.00323042882182627
-0.109109109109109	0.00323091270584554
-0.107107107107107	0.00323042882182627
-0.105105105105105	0.00323091270584554
-0.103103103103103	0.00323091270584554
-0.101101101101101	0.00323042882182627
-0.0990990990990991	0.00323091270584554
-0.0970970970970971	0.00323042882182627
-0.0950950950950951	0.00323042882182627
-0.0930930930930931	0.00323091270584554
-0.0910910910910911	0.00323042882182627
-0.0890890890890891	0.00323091270584554
-0.0870870870870871	0.00323091270584554
-0.0850850850850851	0.00323042882182627
-0.0830830830830831	0.00323091270584554
-0.0810810810810811	0.00323042882182627
-0.0790790790790791	0.00323042882182627
-0.0770770770770771	0.00323091270584554
-0.0750750750750751	0.00323042882182627
-0.0730730730730731	0.00323091270584554
-0.0710710710710711	0.00323091270584554
-0.0690690690690691	0.00323042882182627
-0.0670670670670671	0.00323091270584554
-0.0650650650650651	0.00323042882182627
-0.0630630630630631	0.00323077871216824
-0.0610610610610611	0.00323076272801851
-0.0590590590590591	0.00323083617087445
-0.0570570570570571	0.00323099998616711
-0.0550550550550551	0.00323099998616711
-0.0530530530530531	0.00323083617087445
-0.0510510510510511	0.00323083617087445
-0.049049049049049	0.00323099998616711
-0.047047047047047	0.00323099998616711
-0.045045045045045	0.00323083617087445
-0.043043043043043	0.00323083617087445
-0.041041041041041	0.00323099998616711
-0.039039039039039	0.00323099998616711
-0.037037037037037	0.00323083617087445
-0.035035035035035	0.00323083617087445
-0.033033033033033	0.0032309319926778
-0.031031031031031	0.00323096836333924
-0.029029029029029	0.00323055383998515
-0.027027027027027	0.00323055383998515
-0.025025025025025	0.00323055383998515
-0.023023023023023	0.00323055383998515
-0.021021021021021	0.00323055383998515
-0.019019019019019	0.00323055383998515
-0.017017017017017	0.00323085960552651
-0.015015015015015	0.00323028216629399
-0.013013013013013	0.00323077668192953
-0.011011011011011	0.00323077668192953
-0.00900900900900901	0.00323077668192953
-0.00700700700700701	0.00323077668192953
-0.005005005005005	0.00323077668192953
-0.003003003003003	0.00323077668192953
-0.001001001001001	0.00323077668192953
0.001001001001001	0.00323077668192953
0.003003003003003	0.00323077668192953
0.005005005005005	0.00323077668192953
0.00700700700700701	0.00323077668192953
0.00900900900900901	0.00323077668192953
0.011011011011011	0.00323077668192953
0.013013013013013	0.00323077668192953
0.015015015015015	0.00323088576331016
0.017017017017017	0.00323155370348457
0.019019019019019	0.00323055383998515
0.021021021021021	0.00323055383998515
0.023023023023023	0.00323055383998515
0.025025025025025	0.00323055383998515
0.027027027027027	0.00323055383998515
0.029029029029029	0.00323055383998515
0.031031031031031	0.00323059613210112
0.033033033033033	0.00323086458248519
0.035035035035035	0.00323083617087445
0.037037037037037	0.00323083617087445
0.039039039039039	0.00323099998616711
0.041041041041041	0.00323099998616711
0.043043043043043	0.00323083617087445
0.045045045045045	0.00323083617087445
0.047047047047047	0.00323099998616711
0.049049049049049	0.00323099998616711
0.0510510510510511	0.00323083617087445
0.0530530530530531	0.00323083617087445
0.0550550550550551	0.00323099998616711
0.0570570570570571	0.00323099998616711
0.0590590590590591	0.00323083617087445
0.0610610610610611	0.00323071103118581
0.0630630630630631	0.00323080760798059
0.0650650650650651	0.00323042882182627
0.0670670670670671	0.00323091270584554
0.0690690690690691	0.00323042882182627
0.0710710710710711	0.00323091270584554
0.0730730730730731	0.00323091270584554
0.0750750750750751	0.00323042882182627
0.0770770770770771	0.00323091270584554
0.0790790790790791	0.00323042882182627
0.0810810810810811	0.00323042882182627
0.0830830830830831	0.00323091270584554
0.0850850850850851	0.00323042882182627
0.0870870870870871	0.00323091270584554
0.0890890890890891	0.00323091270584554
0.0910910910910911	0.00323042882182627
0.0930930930930931	0.00323091270584554
0.0950950950950951	0.00323042882182627
0.0970970970970971	0.00323042882182627
0.0990990990990991	0.00323091270584554
0.101101101101101	0.00323042882182627
0.103103103103103	0.00323091270584554
0.105105105105105	0.00323091270584554
0.107107107107107	0.00323042882182627
0.109109109109109	0.00323091270584554
0.111111111111111	0.00323042882182627
0.113113113113113	0.00323042882182627
0.115115115115115	0.00323091270584554
0.117117117117117	0.00323042882182627
0.119119119119119	0.00323091270584554
0.121121121121121	0.00323091270584554
0.123123123123123	0.00323059709967507
0.125125125125125	0.00323038826967273
0.127127127127127	0.00323113560368745
0.129129129129129	0.00323113560368745
0.131131131131131	0.00323084903497334
0.133133133133133	0.00323084903497334
0.135135135135135	0.00323084903497334
0.137137137137137	0.00323113560368745
0.139139139139139	0.00323113560368745
0.141141141141141	0.00323113560368745
0.143143143143143	0.00323084903497334
0.145145145145145	0.00323084903497334
0.147147147147147	0.00323113560368745
0.149149149149149	0.00323113560368745
0.151151151151151	0.00323113560368745
0.153153153153153	0.00323084903497334
0.155155155155155	0.00323084903497334
0.157157157157157	0.00323084903497334
0.159159159159159	0.00323113560368745
0.161161161161161	0.00323113560368745
0.163163163163163	0.00323084903497334
0.165165165165165	0.00323084903497334
0.167167167167167	0.00323084903497334
0.169169169169169	0.00323113560368745
0.171171171171171	0.00323113560368745
0.173173173173173	0.00323113560368745
0.175175175175175	0.00323084903497334
0.177177177177177	0.00323084903497334
0.179179179179179	0.00323113560368745
0.181181181181181	0.00323113560368745
0.183183183183183	0.00323113560368745
0.185185185185185	0.00323084903497334
0.187187187187187	0.00323084903497334
0.189189189189189	0.00323084903497334
0.191191191191191	0.00323113560368745
0.193193193193193	0.00323113560368745
0.195195195195195	0.00323084903497334
0.197197197197197	0.00323084903497334
0.199199199199199	0.00323084903497334
0.201201201201201	0.00323113560368745
0.203203203203203	0.00323113560368745
0.205205205205205	0.00323113560368745
0.207207207207207	0.00323084903497334
0.209209209209209	0.00323084903497334
0.211211211211211	0.00323113560368745
0.213213213213213	0.00323113560368745
0.215215215215215	0.00323113560368745
0.217217217217217	0.00323084903497334
0.219219219219219	0.00323084903497334
0.221221221221221	0.00323084903497334
0.223223223223223	0.00323113560368745
0.225225225225225	0.00323113560368745
0.227227227227227	0.00323084903497334
0.229229229229229	0.00323084903497334
0.231231231231231	0.00323084903497334
0.233233233233233	0.00323113560368745
0.235235235235235	0.00323113560368745
0.237237237237237	0.00323113560368745
0.239239239239239	0.00323084903497334
0.241241241241241	0.00323084903497334
0.243243243243243	0.00323113560368745
0.245245245245245	0.00323113560368745
0.247247247247247	0.00323113560368745
0.249249249249249	0.00323088676118343
0.251251251251251	0.00323089023686969
0.253253253253253	0.0032312999244992
0.255255255255255	0.00323061787725067
0.257257257257257	0.00323061787725067
0.259259259259259	0.0032312999244992
0.261261261261261	0.00323061787725067
0.263263263263263	0.0032312999244992
0.265265265265265	0.00323061787725067
0.267267267267267	0.00323061787725067
0.269269269269269	0.0032312999244992
0.271271271271271	0.00323061787725067
0.273273273273273	0.0032312999244992
0.275275275275275	0.00323061787725067
0.277277277277277	0.0032312999244992
0.279279279279279	0.0032312999244992
0.281281281281281	0.00323061787725067
0.283283283283283	0.0032312999244992
0.285285285285285	0.00323061787725067
0.287287287287287	0.0032312999244992
0.289289289289289	0.0032312999244992
0.291291291291291	0.00323061787725067
0.293293293293293	0.0032312999244992
0.295295295295295	0.00323061787725067
0.297297297297297	0.0032312999244992
0.299299299299299	1.52523836419836
0.301301301301301	1.5586233067533
0.303303303303303	0.0116036731722493
0.305305305305305	0.0126807759351943
0.307307307307307	0.0137532634223749
0.309309309309309	0.0147150108843007
0.311311311311311	0.0154478182099429
0.313313313313313	0.015835734485595
0.315315315315315	0.0157996847185257
0.317317317317317	0.0153584044962974
0.319319319319319	0.0145782320843087
0.321321321321321	0.0135905751029002
0.323323323323323	0.0125167759270671
0.325325325325325	0.0114406199161781
0.327327327327327	0.010437384881723
0.329329329329329	0.00952384602763499
0.331331331331331	0.00872053934889336
0.333333333333333	0.00802464137178041
0.335335335335335	0.00741843445318037
0.337337337337337	0.00690250504958997
0.339339339339339	0.0064542169290002
0.341341341341341	0.00607346454720586
0.343343343343343	0.00574299889387685
0.345345345345345	0.00545497346517511
0.347347347347347	0.00520917721709185
0.349349349349349	0.0049910048096737
0.351351351351351	0.00480401363167004
0.353353353353353	0.00463797574669714
0.355355355355355	0.0044897367991786
0.357357357357357	0.00436198710146912
0.359359359359359	0.00424514433803529
0.361361361361361	0.00414421168362678
0.363363363363363	0.00405237803075127
0.365365365365365	0.00396838723904696
0.367367367367367	0.00389573868664901
0.369369369369369	0.00382724503438021
0.371371371371371	0.00376804196916089
0.373373373373373	0.00371154192764432
0.375375375375375	0.00366142927868001
0.377377377377377	0.00361704988573625
0.379379379379379	0.00357390744940305
0.381381381381381	0.00353688456829911
0.383383383383383	0.00350043805261022
0.385385385385385	0.00346809202318387
0.387387387387387	0.00343949057371511
0.389389389389389	0.00341078056568766
0.391391391391391	0.00338651123308469
0.393393393393393	0.0033618180157778
0.395395395395395	0.00334000221286184
0.397397397397397	0.0033208515020793
0.399399399399399	0.00330094596193072
0.401401401401401	0.0032845095645173
0.403403403403403	0.00326716547270967
0.405405405405405	0.00325301555037201
0.407407407407407	0.00323885158664551
0.409409409409409	0.0032246448083275
0.411411411411411	0.00321329975788749
0.413413413413413	0.00320081699599661
0.415415415415415	0.00319101522360021
0.417417417417417	0.00318095817105746
0.419419419419419	0.00317064071947352
0.421421421421421	0.00316277899124722
0.423423423423423	0.00315368193909673
0.425425425425425	0.00314691451487494
0.427427427427427	0.00313976407395269
0.429429429429429	0.0031322381784625
0.431431431431431	0.00312688062122847
0.433433433433433	0.00312026322024727
0.435435435435435	0.00311572165684325
0.437437437437437	0.00310992354046838
0.439439439439439	0.00310531793253574
0.441441441441441	0.00310185585324439
0.443443443443443	0.00309715225935701
0.445445445445445	0.00309433293998624
0.447447447447447	0.00309028760901407
0.449449449449449	0.00308731323093165
0.451451451451451	0.00308537003788205
0.453453453453453	0.00308223084782408
0.455455455455455	0.00308082641822401
0.457457457457457	0.0030782499234033
0.459459459459459	0.00307665597631397
0.461461461461461	0.00307601144051442
0.463463463463463	0.0030742359125819
0.465465465465465	0.00307407597782676
0.467467467467467	0.00307281568692675
0.469469469469469	0.00307313025483283
0.471471471471471	0.00307302447971167
0.473473473473473	0.00307252481962248
0.475475475475475	0.00307354557269587
0.477477477477477	0.00307355380030498
0.479479479479479	0.00307505039091426
0.481481481481481	0.0030761771407121
0.483483483483483	0.00307696382645839
0.485485485485485	0.00307919712675814
0.487487487487487	0.00308052328529173
0.48948948948949	0.00308327257473689
0.491491491491491	0.00308572196344026
0.493493493493493	0.00308790561090991
0.495495495495495	0.00309148423302205
0.497497497497497	0.00309428321057775
0.4994994994995	0.00309845033672811
0.501501501501502	0.00310225842568015
0.503503503503503	0.0031064928125174
0.505505505505506	0.00311118792249989
0.507507507507508	0.00311624199372341
0.509509509509509	0.0031216887167213
0.511511511511512	0.00312753466816333
0.513513513513513	0.00313383043154085
0.515515515515516	0.00314059980315295
0.517517517517518	0.00314784298655701
0.519519519519519	0.00315560339330818
0.521521521521522	0.00316390131447703
0.523523523523523	0.00317279788884137
0.525525525525526	0.00318233185150366
0.527527527527528	0.00319252274049497
0.529529529529529	0.0032034307693082
0.531531531531532	0.00321509787572899
0.533533533533533	0.00322760502212691
0.535535535535536	0.00324101616165631
0.537537537537538	0.00325538175695607
0.539539539539539	0.00327079226535198
0.541541541541542	0.00328732645460265
0.543543543543544	0.00330510272022568
0.545545545545546	0.00332423034790911
0.547547547547548	0.00334481349720623
0.54954954954955	0.00336699065473785
0.551551551551552	0.00339093450105848
0.553553553553554	0.00341681015305065
0.555555555555556	0.0034448224097683
0.557557557557558	0.00347517675792895
0.55955955955956	0.00350812575501395
0.561561561561562	0.00354397232114279
0.563563563563564	0.00358303538193053
0.565565565565566	0.00362569688822019
0.567567567567568	0.00367237055414957
0.56956956956957	0.00372355074911814
0.571571571571572	0.00377982423253706
0.573573573573574	0.00384184518136575
0.575575575575576	0.00391039200210021
0.577577577577578	0.0039863471945889
0.57957957957958	0.00407076315994189
0.581581581581582	0.00416489662883171
0.583583583583584	0.00427020140702674
0.585585585585586	0.00438842147138565
0.587587587587588	0.00452159513102589
0.58958958958959	0.00467217592157668
0.591591591591592	0.00484312845210844
0.593593593593594	0.00503796238310655
0.595595595595596	0.00526092422079654
0.597597597597598	0.00551704662405583
0.5995995995996	0.00581238677780135
0.601601601601602	0.0061542113241126
0.603603603603604	0.0065509889473693
0.605605605605606	0.00701256724196403
0.607607607607608	0.00754981592689963
0.60960960960961	0.00817424502232382
0.611611611611612	0.00889680606793764
0.613613613613614	0.0097251766062292
0.615615615615616	0.0106592982365573
0.617617617617618	0.0116851363896045
0.61961961961962	0.0127654480858078
0.621621621621622	0.013831987546794
0.623623623623624	0.0147824693692548
0.625625625625626	0.0154923190461981
0.627627627627628	0.0158466712329387
0.62962962962963	0.0157802598142748
0.631631631631632	0.0153061657624753
0.633633633633634	0.0145089681188208
0.635635635635636	0.0135102573186878
0.637637637637638	0.0124301680319838
0.63963963963964	0.0113608092383097
0.641641641641642	0.0103607696304997
0.643643643643644	0.00945898726821131
0.645645645645646	0.00866390888086113
0.647647647647648	0.00797271995513429
0.64964964964965	0.00737627708608085
0.651651651651652	0.00686365948575864
0.653653653653654	0.00642338676782669
0.655655655655656	0.00604455060996479
0.657657657657658	0.00571789613692599
0.65965965965966	0.00543522624523249
0.661661661661662	0.00518992502439038
0.663663663663664	0.00497623198554492
0.665665665665666	0.00478915269735027
0.667667667667668	0.00462479727978682
0.66966966966967	0.00447975248930508
0.671671671671672	0.00435141083356254
0.673673673673674	0.00423743454678928
0.675675675675676	0.00413571597029342
0.677677677677678	0.00404462147149864
0.67967967967968	0.00396290489474934
0.681681681681682	0.00388931552172632
0.683683683683684	0.00382291275581732
0.685685685685686	0.00376271342218863
0.687687687687688	0.00370798954836077
0.68968968968969	0.00365822654057939
0.691691691691692	0.00361281852941272
0.693693693693694	0.00357134474709972
0.695695695695696	0.00353328723122944
0.697697697697698	0.00349829191945239
0.6996996996997	0.00346614505637501
0.701701701701702	0.00343652026694753
0.703703703703704	0.00340922051037163
0.705705705705706	0.0033839397602585
0.707707707707708	0.00336049226842683
0.70970970970971	0.00333879744388516
0.711711711711712	0.0033186617910842
0.713713713713714	0.00329999230416328
0.715715715715716	0.00328258905224603
0.717717717717718	0.00326634845925625
0.71971971971972	0.00325125251221994
0.721721721721722	0.00323717640272082
0.723723723723724	0.0032240787854031
0.725725725725726	0.00321181769912897
0.727727727727728	0.0032003326107261
0.72972972972973	0.00318963610631656
0.731731731731732	0.00317964171566236
0.733733733733734	0.00317033509863735
0.735735735735736	0.00316160869397245
0.737737737737738	0.00315342588642205
0.73973973973974	0.00314581452939643
0.741741741741742	0.00313874105500302
0.743743743743744	0.0031321160613387
0.745745745745746	0.00312594371349908
0.747747747747748	0.00312017167654193
0.74974974974975	0.00311483525569049
0.751751751751752	0.00310991303376596
0.753753753753754	0.00310533179092165
0.755755755755756	0.00310110292148064
0.757757757757758	0.00309718564567027
0.75975975975976	0.00309361868257358
0.761761761761762	0.00309038852694003
0.763763763763764	0.00308743379825504
0.765765765765766	0.00308477011392006
0.767767767767768	0.003082365021525
0.76976976976977	0.00308025866849204
0.771771771771772	0.00307844305585683
0.773773773773774	0.00307686611909771
0.775775775775776	0.00307554618801005
0.777777777777778	0.00307445738786229
0.77977977977978	0.00307364028088142
0.781781781781782	0.00307309120199357
0.783783783783784	0.00307276601720473
0.785785785785786	0.00307268510862889
0.787787787787788	0.00307282830193371
0.78978978978979	0.0030732363540075
0.791791791791792	0.00307390948554121
0.793793793793794	0.00307481091008655
0.795795795795796	0.0030759630510534
0.797797797797798	0.00307735129107258
0.7997997997998	0.00307901687527559
0.801801801801802	0.00308096410687787
0.803803803803804	0.00308316371543225
0.805805805805806	0.00308562376552238
0.807807807807808	0.0030883865473372
0.80980980980981	0.00309144394418575
0.811811811811812	0.00309482216289877
0.813813813813814	0.00309850032820396
0.815815815815816	0.00310249202628104
0.817817817817818	0.0031068423216757
0.81981981981982	0.00311155099000769
0.821821821821822	0.00311664954281021
0.823823823823824	0.00312212751009092
0.825825825825826	0.00312800639521799
0.827827827827828	0.00313433689139213
0.82982982982983	0.00314112969345043
0.831831831831832	0.00314842512563171
0.833833833833834	0.00315622692269841
0.835835835835836	0.0031645689067486
0.837837837837838	0.00317351245803877
0.83983983983984	0.00318308474695559
0.841841841841842	0.00319334126398337
0.843843843843844	0.00320430697767893
0.845845845845846	0.00321603611563435
0.847847847847848	0.0032286100460975
0.84984984984985	0.00324208275113106
0.851851851851852	0.00325653683998528
0.853853853853854	0.00327203185868826
0.855855855855856	0.00328865781235849
0.857857857857858	0.00330653392235456
0.85985985985986	0.0033257611268367
0.861861861861862	0.00334647258343784
0.863863863863864	0.0033687889930395
0.865865865865866	0.00339286710014755
0.867867867867868	0.00341890023651308
0.86986986986987	0.00344708624804916
0.871871871871872	0.00347763272778299
0.873873873873874	0.00351080283406188
0.875875875875876	0.00354687823377102
0.877877877877878	0.00358620533130526
0.87987987987988	0.00362916210146698
0.881881881881882	0.00367616678872336
0.883883883883884	0.00372772727414332
0.885885885885886	0.003784413075521
0.887887887887888	0.00384690973872995
0.88988988988989	0.00391599706744423
0.891891891891892	0.00399256838323341
0.893893893893894	0.00407769860161391
0.895895895895896	0.00417263263582635
0.897897897897898	0.00427887103134976
0.8998998998999	0.00439817191365122
0.901901901901902	0.00453260132827186
0.903903903903904	0.00468466100506076
0.905905905905906	0.00485731504753953
0.907907907907908	0.0050541648758018
0.90990990990991	0.00527950358487362
0.911911911911912	0.00553843471972052
0.913913913913914	0.00583712680981037
0.915915915915916	0.00618285958398776
0.917917917917918	0.00658428564105723
0.91991991991992	0.00705132437062897
0.921921921921922	0.00759491620646544
0.923923923923924	0.00822663968349011
0.925925925925926	0.00895711520859551
0.927927927927928	0.00979372060629624
0.92992992992993	0.0107357798026699
0.931931931931932	0.01176753095394
0.933933933933934	0.0128496579730641
0.935935935935936	0.0139112515230173
0.937937937937938	0.0148474596656335
0.93993993993994	0.0155337075165227
0.941941941941942	0.0158569200599106
0.943943943943944	0.0157574127271481
0.945945945945946	0.0152545114428001
0.947947947947948	0.0144369020559864
0.94994994994995	0.0134281223867741
0.951951951951952	0.0123460222506848
0.953953953953954	0.0112803619380194
0.955955955955956	0.0102871967090664
0.957957957957958	0.00939337775418622
0.95995995995996	0.00860675763773037
0.961961961961962	0.00792328636841036
0.963963963963964	0.00733373712481891
0.965965965965966	0.00682711461064153
0.967967967967968	0.00639184101958314
0.96996996996997	0.0060174998921138
0.971971971971972	0.00569453266738938
0.973973973973974	0.00541497772144929
0.975975975975976	0.00517230881488257
0.977977977977978	0.00496074661924762
0.97997997997998	0.00477565859997027
0.981981981981982	0.00461291642958822
0.983983983983984	0.00446925166327085
0.985985985985986	0.0043420945188128
0.987987987987988	0.00422906278550614
0.98998998998999	0.00412830363599565
0.991991991991992	0.00403804641394189
0.993993993993994	0.00395692914333876
0.995995995995996	0.00388392534024431
0.997997997997998	0.00381803667375387
1	0.00375849663148285


==> figure/corner_function.txt <==
-1	0.141120008059867
-0.997997997997998	0.141120008059867
-0.995995995995996	0.141120008059867
-0.993993993993994	0.141120008059867
-0.991991991991992	0.141120008059867
-0.98998998998999	0.141120008059867
-0.987987987987988	0.141120008059867
-0.985985985985986	0.141120008059867
-0.983983983983984	0.141120008059867
-0.981981981981982	0.141120008059867
-0.97997997997998	0.141120008059867
-0.977977977977978	0.141120008059867
-0.975975975975976	0.141120008059867
-0.973973973973974	0.141120008059867
-0.971971971971972	0.141120008059867
-0.96996996996997	0.141120008059867
-0.967967967967968	0.141120008059867
-0.965965965965966	0.141120008059867
-0.963963963963964	0.141120008059867
-0.961961961961962	0.141120008059867
-0.95995995995996	0.141120008059867
-0.957957957957958	0.141120008059867
-0.955955955955956	0.141120008059867
-0.953953953953954	0.141120008059867
-0.951951951951952	0.141120008059867
-0.94994994994995	0.141120008059867
-0.947947947947948	0.141120008059867
-0.945945945945946	0.141120008059867
-0.943943943943944	0.141120008059867
-0.941941941941942	0.141120008059867
-0.93993993993994	0.141120008059867
-0.937937937937938	0.141120008059867
-0.935935935935936	0.141120008059867
-0.933933933933934	0.141120008059867
-0.931931931931932	0.141120008059867
-0.92992992992993	0.141120008059867
-0.927927927927928	0.141120008059867
-0.925925925925926	0.141120008059867
-0.923923923923924	0.141120008059867
-0.921921921921922	0.141120008059867
-0.91991991991992	0.141120008059867
-0.917917917917918	0.141120008059867
-0.915915915915916	0.141120008059867
-0.913913913913914	0.141120008059867
-0.911911911911912	0.141120008059867
-0.90990990990991	0.141120008059867
-0.907907907907908	0.141120008059867
-0.905905905905906	0.141120008059867
-0.903903903903904	0.141120008059867
-0.901901901901902	0.141120008059867
-0.8998998998999	0.141120008059867
-0.897897897897898	0.141120008059867
-0.895895895895896	0.141120008059867
-0.893893893893894	0.141120008059867
-0.891891891891892	0.141120008059867
-0.88988988988989	0.141120008059867
-0.887887887887888	0.141120008059867
-0.885885885885886	0.141120008059867
-0.883883883883884	0.141120008059867
-0.881881881881882	0.141120008059867
-0.87987987987988	0.141120008059867
-0.877877877877878	0.141120008059867
-0.875875875875876	0.141120008059867
-0.873873873873874	0.141120008059867
-0.871871871871872	0.141120008059867
-0.86986986986987	0.141120008059867
-0.867867867867868	0.141120008059867
-0.865865865865866	0.141120008059867
-0.863863863863864	0.141120008059867
-0.861861861861862	0.141120008059867
-0.85985985985986	0.141120008059867
-0.857857857857858	0.141120008059867
-0.855855855855856	0.141120008059867
-0.853853853853854	0.141120008059867
-0.851851851851852	0.141120008059867
-0.84984984984985	0.141120008059867
-0.847847847847848	0.141120008059867
-0.845845845845846	0.141120008059867
-0.843843843843844	0.141120008059867
-0.841841841841842	0.141120008059867
-0.83983983983984	0.141120008059867
-0.837837837837838	0.141120008059867
-0.835835835835836	0.141120008059867
-0.833833833833834	0.141120008059867
-0.831831831831832	0.141120008059867
-0.82982982982983	0.141120008059867
-0.827827827827828	0.141120008059867
-0.825825825825826	0.141120008059867
-0.823823823823824	0.141120008059867
-0.821821821821822	0.141120008059867
-0.81981981981982	0.141120008059867
-0.817817817817818	0.141120008059867
-0.815815815815816	0.141120008059867
-0.813813813813814	0.141120008059867
-0.811811811811812	0.141120008059867
-0.80980980980981	0.141120008059867
-0.807807807807808	0.141120008059867
-0.805805805805806	0.141120008059867
-0.803803803803804	0.141120008059867
-0.801801801801802	0.141120008059867
-0.7997997997998	0.141120008059867
-0.797797797797798	0.141120008059867
-0.795795795795796	0.141120008059867
-0.793793793793794	0.141120008059867
-0.791791791791792	0.141120008059867
-0.78978978978979	0.141120008059867
-0.787787787787788	0.141120008059867
-0.785785785785786	0.141120008059867
-0.783783783783784	0.141120008059867
-0.781781781781782	0.141120008059867
-0.77977977977978	0.141120008059867
-0.777777777777778	0.141120008059867
-0.775775775775776	0.141120008059867
-0.773773773773774	0.141120008059867
-0.771771771771772	0.141120008059867
-0.76976976976977	0.141120008059867
-0.767767767767768	0.141120008059867
-0.765765765765766	0.141120008059867
-0.763763763763764	0.141120008059867
-0.761761761761762	0.141120008059867
-0.75975975975976	0.141120008059867
-0.757757757757758	0.141120008059867
-0.755755755755756	0.141120008059867
-0.753753753753754	0.141120008059867
-0.751751751751752	0.141120008059867
-0.74974974974975	0.141120008059867
-0.747747747747748	0.141120008059867
-0.745745745745746	0.141120008059867
-0.743743743743744	0.141120008059867
-0.741741741741742	0.141120008059867
-0.73973973973974	0.141120008059867
-0.737737737737738	0.141120008059867
-0.735735735735736	0.141120008059867
-0.733733733733734	0.141120008059867
-0.731731731731732	0.141120008059867
-0.72972972972973	0.141120008059867
-0.727727727727728	0.141120008059867
-0.725725725725726	0.141120008059867
-0.723723723723724	0.141120008059867
-0.721721721721722	0.141120008059867
-0.71971971971972	0.141120008059867
-0.717717717717718	0.141120008059867
-0.715715715715716	0.141120008059867
-0.713713713713714	0.141120008059867
-0.711711711711712	0.141120008059867
-0.70970970970971	0.141120008059867
-0.707707707707708	0.141120008059867
-0.705705705705706	0.141120008059867
-0.703703703703704	0.141120008059867
-0.701701701701702	0.141120008059867
-0.6996996996997	0.141120008059867
-0.697697697697698	0.141120008059867
-0.695695695695696	0.141120008059867
-0.693693693693694	0.141120008059867
-0.691691691691692	0.141120008059867
-0.68968968968969	0.141120008059867
-0.687687687687688	0.141120008059867
-0.685685685685686	0.141120008059867
-0.683683683683684	0.141120008059867
-0.681681681681682	0.141120008059867
-0.67967967967968	0.141120008059867
-0.677677677677678	0.141120008059867
-0.675675675675676	0.141120008059867
-0.673673673673674	0.141120008059867
-0.671671671671672	0.141120008059867
-0.66966966966967	0.141120008059867
-0.667667667667668	0.141120008059867
-0.665665665665666	0.141120008059867
-0.663663663663664	0.141120008059867
-0.661661661661662	0.141120008059867
-0.65965965965966	0.141120008059867
-0.657657657657658	0.141120008059867
-0.655655655655656	0.141120008059867
-0.653653653653654	0.141120008059867
-0.651651651651652	0.141120008059867
-0.64964964964965	0.141120008059867
-0.647647647647648	0.141120008059867
-0.645645645645646	0.141120008059867
-0.643643643643644	0.141120008059867
-0.641641641641642	0.141120008059867
-0.63963963963964	0.141120008059867
-0.637637637637638	0.141120008059867
-0.635635635635636	0.141120008059867
-0.633633633633634	0.141120008059867
-0.631631631631632	0.141120008059867
-0.62962962962963	0.141120008059867
-0.627627627627628	0.141120008059867
-0.625625625625626	0.141120008059867
-0.623623623623624	0.141120008059867
-0.621621621621622	0.141120008059867
-0.61961961961962	0.141120008059867
-0.617617617617618	0.141120008059867
-0.615615615615616	0.141120008059867
-0.613613613613614	0.141120008059867
-0.611611611611612	0.141120008059867
-0.60960960960961	0.141120008059867
-0.607607607607608	0.141120008059867
-0.605605605605606	0.141120008059867
-0.603603603603604	0.141120008059867
-0.601601601601602	0.141120008059867
-0.5995995995996	0.141120008059867
-0.597597597597598	0.141120008059867
-0.595595595595596	0.141120008059867
-0.593593593593594	0.141120008059867
-0.591591591591592	0.141120008059867
-0.58958958958959	0.141120008059867
-0.587587587587588	0.141120008059867
-0.585585585585586	0.141120008059867
-0.583583583583584	0.141120008059867
-0.581581581581582	0.141120008059867
-0.57957957957958	0.141120008059867
-0.577577577577578	0.141120008059867
-0.575575575575576	0.141120008059867
-0.573573573573574	0.141120008059867
-0.571571571571572	0.141120008059867
-0.56956956956957	0.141120008059867
-0.567567567567568	0.141120008059867
-0.565565565565566	0.141120008059867
-0.563563563563564	0.141120008059867
-0.561561561561562	0.141120008059867
-0.55955955955956	0.141120008059867
-0.557557557557558	0.141120008059867
-0.555555555555556	0.141120008059867
-0.553553553553554	0.141120008059867
-0.551551551551552	0.141120008059867
-0.54954954954955	0.141120008059867
-0.547547547547548	0.141120008059867
-0.545545545545546	0.141120008059867
-0.543543543543544	0.141120008059867
-0.541541541541542	0.141120008059867
-0.539539539539539	0.141120008059867
-0.537537537537538	0.141120008059867
-0.535535535535536	0.141120008059867
-0.533533533533533	0.141120008059867
-0.531531531531532	0.141120008059867
-0.529529529529529	0.141120008059867
-0.527527527527528	0.141120008059867
-0.525525525525526	0.141120008059867
-0.523523523523523	0.141120008059867
-0.521521521521522	0.141120008059867
-0.519519519519519	0.141120008059867
-0.517517517517518	0.141120008059867
-0.515515515515516	0.141120008059867
-0.513513513513513	0.141120008059867
-0.511511511511512	0.141120008059867
-0.509509509509509	0.141120008059867
-0.507507507507508	0.141120008059867
-0.505505505505506	0.141120008059867
-0.503503503503503	0.141120008059867
-0.501501501501502	0.141120008059867
-0.4994994994995	0.141120008059867
-0.497497497497497	0.141120008059867
-0.495495495495495	0.141120008059867
-0.493493493493493	0.141120008059867
-0.491491491491491	0.141120008059867
-0.48948948948949	0.141120008059867
-0.487487487487487	0.141120008059867
-0.485485485485485	0.141120008059867
-0.483483483483483	0.141120008059867
-0.481481481481481	0.141120008059867
-0.479479479479479	0.141120008059867
-0.477477477477477	0.141120008059867
-0.475475475475475	0.141120008059867
-0.473473473473473	0.141120008059867
-0.471471471471471	0.141120008059867
-0.469469469469469	0.141120008059867
-0.467467467467467	0.141120008059867
-0.465465465465465	0.141120008059867
-0.463463463463463	0.141120008059867
-0.461461461461461	0.141120008059867
-0.459459459459459	0.141120008059867
-0.457457457457457	0.141120008059867
-0.455455455455455	0.141120008059867
-0.453453453453453	0.141120008059867
-0.451451451451451	0.141120008059867
-0.449449449449449	0.141120008059867
-0.447447447447447	0.141120008059867
-0.445445445445445	0.141120008059867
-0.443443443443443	0.141120008059867
-0.441441441441441	0.141120008059867
-0.439439439439439	0.141120008059867
-0.437437437437437	0.141120008059867
-0.435435435435435	0.141120008059867
-0.433433433433433	0.141120008059867
-0.431431431431431	0.141120008059867
-0.429429429429429	0.141120008059867
-0.427427427427427	0.141120008059867
-0.425425425425425	0.141120008059867
-0.423423423423423	0.141120008059867
-0.421421421421421	0.141120008059867
-0.419419419419419	0.141120008059867
-0.417417417417417	0.141120008059867
-0.415415415415415	0.141120008059867
-0.413413413413413	0.141120008059867
-0.411411411411411	0.141120008059867
-0.409409409409409	0.141120008059867
-0.407407407407407	0.141120008059867
-0.405405405405405	0.141120008059867
-0.403403403403403	0.141120008059867
-0.401401401401401	0.141120008059867
-0.399399399399399	0.141120008059867
-0.397397397397397	0.141120008059867
-0.395395395395395	0.141120008059867
-0.393393393393393	0.141120008059867
-0.391391391391391	0.141120008059867
-0.389389389389389	0.141120008059867
-0.387387387387387	0.141120008059867
-0.385385385385385	0.141120008059867
-0.383383383383383	0.141120008059867
-0.381381381381381	0.141120008059867
-0.379379379379379	0.141120008059867
-0.377377377377377	0.141120008059867
-0.375375375375375	0.141120008059867
-0.373373373373373	0.141120008059867
-0.371371371371371	0.141120008059867
-0.369369369369369	0.141120008059867
-0.367367367367367	0.141120008059867
-0.365365365365365	0.141120008059867
-0.363363363363363	0.141120008059867
-0.361361361361361	0.141120008059867
-0.359359359359359	0.141120008059867
-0.357357357357357	0.141120008059867
-0.355355355355355	0.141120008059867
-0.353353353353353	0.141120008059867
-0.351351351351351	0.141120008059867
-0.349349349349349	0.141120008059867
-0.347347347347347	0.141120008059867
-0.345345345345345	0.141120008059867
-0.343343343343343	0.141120008059867
-0.341341341341341	0.141120008059867
-0.339339339339339	0.141120008059867
-0.337337337337337	0.141120008059867
-0.335335335335335	0.141120008059867
-0.333333333333333	0.141120008059867
-0.331331331331331	0.141120008059867
-0.329329329329329	0.141120008059867
-0.327327327327327	0.141120008059867
-0.325325325325325	0.141120008059867
-0.323323323323323	0.141120008059867
-0.321321321321321	0.141120008059867
-0.319319319319319	0.141120008059867
-0.317317317317317	0.141120008059867
-0.315315315315315	0.141120008059867
-0.313313313313313	0.141120008059867
-0.311311311311311	0.141120008059867
-0.309309309309309	0.141120008059867
-0.307307307307307	0.141120008059867
-0.305305305305305	0.141120008059867
-0.303303303303303	0.141120008059867
-0.301301301301301	0.141120008059867
-0.299299299299299	0.141120008059867
-0.297297297297297	0.141120008059867
-0.295295295295295	0.141120008059867
-0.293293293293293	0.141120008059867
-0.291291291291291	0.141120008059867
-0.289289289289289	0.141120008059867
-0.287287287287287	0.141120008059867
-0.285285285285285	0.141120008059867
-0.283283283283283	0.141120008059867
-0.281281281281281	0.141120008059867
-0.279279279279279	0.141120008059867
-0.277277277277277	0.141120008059867
-0.275275275275275	0.141120008059867
-0.273273273273273	0.141120008059867
-0.271271271271271	0.141120008059867
-0.269269269269269	0.141120008059867
-0.267267267267267	0.141120008059867
-0.265265265265265	0.141120008059867
-0.263263263263263	0.141120008059867
-0.261261261261261	0.141120008059867
-0.259259259259259	0.141120008059867
-0.257257257257257	0.141120008059867
-0.255255255255255	0.141120008059867
-0.253253253253253	0.141120008059867
-0.251251251251251	0.141120008059867
-0.249249249249249	0.141120008059867
-0.247247247247247	0.141120008059867
-0.245245245245245	0.141120008059867
-0.243243243243243	0.141120008059867
-0.241241241241241	0.141120008059867
-0.239239239239239	0.141120008059867
-0.237237237237237	0.141120008059867
-0.235235235235235	0.141120008059867
-0.233233233233233	0.141120008059867
-0.231231231231231	0.141120008059867
-0.229229229229229	0.141120008059867
-0.227227227227227	0.141120008059867
-0.225225225225225	0.141120008059867
-0.223223223223223	0.141120008059867
-0.221221221221221	0.141120008059867
-0.219219219219219	0.141120008059867
-0.217217217217217	0.141120008059867
-0.215215215215215	0.141120008059867
-0.213213213213213	0.141120008059867
-0.211211211211211	0.141120008059867
-0.209209209209209	0.141120008059867
-0.207207207207207	0.141120008059867
-0.205205205205205	0.141120008059867
-0.203203203203203	0.141120008059867
-0.201201201201201	0.141120008059867
-0.199199199199199	0.141120008059867
-0.197197197197197	0.141120008059867
-0.195195195195195	0.141120008059867
-0.193193193193193	0.141120008059867
-0.191191191191191	0.141120008059867
-0.189189189189189	0.141120008059867
-0.187187187187187	0.141120008059867
-0.185185185185185	0.141120008059867
-0.183183183183183	0.141120008059867
-0.181181181181181	0.141120008059867
-0.179179179179179	0.141120008059867
-0.177177177177177	0.141120008059867
-0.175175175175175	0.141120008059867
-0.173173173173173	0.141120008059867
-0.171171171171171	0.141120008059867
-0.169169169169169	0.141120008059867
-0.167167167167167	0.141120008059867
-0.165165165165165	0.141120008059867
-0.163163163163163	0.141120008059867
-0.161161161161161	0.141120008059867
-0.159159159159159	0.141120008059867
-0.157157157157157	0.141120008059867
-0.155155155155155	0.141120008059867
-0.153153153153153	0.141120008059867
-0.151151151151151	0.141120008059867
-0.149149149149149	0.141120008059867
-0.147147147147147	0.141120008059867
-0.145145145145145	0.141120008059867
-0.143143143143143	0.141120008059867
-0.141141141141141	0.141120008059867
-0.139139139139139	0.141120008059867
-0.137137137137137	0.141120008059867
-0.135135135135135	0.141120008059867
-0.133133133133133	0.141120008059867
-0.131131131131131	0.141120008059867
-0.129129129129129	0.141120008059867
-0.127127127127127	0.141120008059867
-0.125125125125125	0.141120008059867
-0.123123123123123	0.141120008059867
-0.121121121121121	0.141120008059867
-0.119119119119119	0.141120008059867
-0.117117117117117	0.141120008059867
-0.115115115115115	0.141120008059867
-0.113113113113113	0.141120008059867
-0.111111111111111	0.141120008059867
-0.109109109109109	0.141120008059867
-0.107107107107107	0.141120008059867
-0.105105105105105	0.141120008059867
-0.103103103103103	0.141120008059867
-0.101101101101101	0.141120008059867
-0.0990990990990991	0.141120008059867
-0.0970970970970971	0.141120008059867
-0.0950950950950951	0.141120008059867
-0.0930930930930931	0.141120008059867
-0.0910910910910911	0.141120008059867
-0.0890890890890891	0.141120008059867
-0.0870870870870871	0.141120008059867
-0.0850850850850851	0.141120008059867
-0.0830830830830831	0.141120008059867
-0.0810810810810811	0.141120008059867
-0.0790790790790791	0.141120008059867
-0.0770770770770771	0.141120008059867
-0.0750750750750751	0.141120008059867
-0.0730730730730731	0.141120008059867
-0.0710710710710711	0.141120008059867
-0.0690690690690691	0.141120008059867
-0.0670670670670671	0.141120008059867
-0.0650650650650651	0.141120008059867
-0.0630630630630631	0.141120008059867
-0.0610610610610611	0.141120008059867
-0.0590590590590591	0.141120008059867
-0.0570570570570571	0.141120008059867
-0.0550550550550551	0.141120008059867
-0.0530530530530531	0.141120008059867
-0.0510510510510511	0.141120008059867
-0.049049049049049	0.141120008059867
-0.047047047047047	0.141120008059867
-0.045045045045045	0.141120008059867
-0.043043043043043	0.141120008059867
-0.041041041041041	0.141120008059867
-0.039039039039039	0.141120008059867
-0.037037037037037	0.141120008059867
-0.035035035035035	0.141120008059867
-0.033033033033033	0.141120008059867
-0.031031031031031	0.141120008059867
-0.029029029029029	0.141120008059867
-0.027027027027027	0.141120008059867
-0.025025025025025	0.141120008059867
-0.023023023023023	0.141120008059867
-0.021021021021021	0.141120008059867
-0.019019019019019	0.141120008059867
-0.017017017017017	0.141120008059867
-0.015015015015015	0.141120008059867
-0.013013013013013	0.141120008059867
-0.011011011011011	0.141120008059867
-0.00900900900900901	0.141120008059867
-0.00700700700700701	0.141120008059867
-0.005005005005005	0.141120008059867
-0.003003003003003	0.141120008059867
-0.001001001001001	0.141120008059867
0.001001001001001	0.141120008059867
0.003003003003003	0.141120008059867
0.005005005005005	0.141120008059867
0.00700700700700701	0.141120008059867
0.00900900900900901	0.141120008059867
0.011011011011011	0.141120008059867
0.013013013013013	0.141120008059867
0.015015015015015	0.141120008059867
0.017017017017017	0.141120008059867
0.019019019019019	0.141120008059867
0.021021021021021	0.141120008059867
0.023023023023023	0.141120008059867
0.025025025025025	0.141120008059867
0.027027027027027	0.141120008059867
0.029029029029029	0.141120008059867
0.031031031031031	0.141120008059867
0.033033033033033	0.141120008059867
0.035035035035035	0.141120008059867
0.037037037037037	0.141120008059867
0.039039039039039	0.141120008059867
0.041041041041041	0.141120008059867
0.043043043043043	0.141120008059867
0.045045045045045	0.141120008059867
0.047047047047047	0.141120008059867
0.049049049049049	0.141120008059867
0.0510510510510511	0.141120008059867
0.0530530530530531	0.141120008059867
0.0550550550550551	0.141120008059867
0.0570570570570571	0.141120008059867
0.0590590590590591	0.141120008059867
0.0610610610610611	0.141120008059867
0.0630630630630631	0.141120008059867
0.0650650650650651	0.141120008059867
0.0670670670670671	0.141120008059867
0.0690690690690691	0.141120008059867
0.0710710710710711	0.141120008059867
0.0730730730730731	0.141120008059867
0.0750750750750751	0.141120008059867
0.0770770770770771	0.141120008059867
0.0790790790790791	0.141120008059867
0.0810810810810811	0.141120008059867
0.0830830830830831	0.141120008059867
0.0850850850850851	0.141120008059867
0.0870870870870871	0.141120008059867
0.0890890890890891	0.141120008059867
0.0910910910910911	0.141120008059867
0.0930930930930931	0.141120008059867
0.0950950950950951	0.141120008059867
0.0970970970970971	0.141120008059867
0.0990990990990991	0.141120008059867
0.101101101101101	0.141120008059867
0.103103103103103	0.141120008059867
0.105105105105105	0.141120008059867
0.107107107107107	0.141120008059867
0.109109109109109	0.141120008059867
0.111111111111111	0.141120008059867
0.113113113113113	0.141120008059867
0.115115115115115	0.141120008059867
0.117117117117117	0.141120008059867
0.119119119119119	0.141120008059867
0.121121121121121	0.141120008059867
0.123123123123123	0.141120008059867
0.125125125125125	0.141120008059867
0.127127127127127	0.141120008059867
0.129129129129129	0.141120008059867
0.131131131131131	0.141120008059867
0.133133133133133	0.141120008059867
0.135135135135135	0.141120008059867
0.137137137137137	0.141120008059867
0.139139139139139	0.141120008059867
0.141141141141141	0.141120008059867
0.143143143143143	0.141120008059867
0.145145145145145	0.141120008059867
0.147147147147147	0.141120008059867
0.149149149149149	0.141120008059867
0.151151151151151	0.141120008059867
0.153153153153153	0.141120008059867
0.155155155155155	0.141120008059867
0.157157157157157	0.141120008059867
0.159159159159159	0.141120008059867
0.161161161161161	0.141120008059867
0.163163163163163	0.141120008059867
0.165165165165165	0.141120008059867
0.167167167167167	0.141120008059867
0.169169169169169	0.141120008059867
0.171171171171171	0.141120008059867
0.173173173173173	0.141120008059867
0.175175175175175	0.141120008059867
0.177177177177177	0.141120008059867
0.179179179179179	0.141120008059867
0.181181181181181	0.141120008059867
0.183183183183183	0.141120008059867
0.185185185185185	0.141120008059867
0.187187187187187	0.141120008059867
0.189189189189189	0.141120008059867
0.191191191191191	0.141120008059867
0.193193193193193	0.141120008059867
0.195195195195195	0.141120008059867
0.197197197197197	0.141120008059867
0.199199199199199	0.141120008059867
0.201201201201201	0.141120008059867
0.203203203203203	0.141120008059867
0.205205205205205	0.141120008059867
0.207207207207207	0.141120008059867
0.209209209209209	0.141120008059867
0.211211211211211	0.141120008059867
0.213213213213213	0.141120008059867
0.215215215215215	0.141120008059867
0.217217217217217	0.141120008059867
0.219219219219219	0.141120008059867
0.221221221221221	0.141120008059867
0.223223223223223	0.141120008059867
0.225225225225225	0.141120008059867
0.227227227227227	0.141120008059867
0.229229229229229	0.141120008059867
0.231231231231231	0.141120008059867
0.233233233233233	0.141120008059867
0.235235235235235	0.141120008059867
0.237237237237237	0.141120008059867
0.239239239239239	0.141120008059867
0.241241241241241	0.141120008059867
0.243243243243243	0.141120008059867
0.245245245245245	0.141120008059867
0.247247247247247	0.141120008059867
0.249249249249249	0.141120008059867
0.251251251251251	0.141120008059867
0.253253253253253	0.141120008059867
0.255255255255255	0.141120008059867
0.257257257257257	0.141120008059867
0.259259259259259	0.141120008059867
0.261261261261261	0.141120008059867
0.263263263263263	0.141120008059867
0.265265265265265	0.141120008059867
0.267267267267267	0.141120008059867
0.269269269269269	0.141120008059867
0.271271271271271	0.141120008059867
0.273273273273273	0.141120008059867
0.275275275275275	0.141120008059867
0.277277277277277	0.141120008059867
0.279279279279279	0.141120008059867
0.281281281281281	0.141120008059867
0.283283283283283	0.141120008059867
0.285285285285285	0.141120008059867
0.287287287287287	0.141120008059867
0.289289289289289	0.141120008059867
0.291291291291291	0.141120008059867
0.293293293293293	0.141120008059867
0.295295295295295	0.141120008059867
0.297297297297297	0.141120008059867
0.299299299299299	0.141120008059867
0.301301301301301	0.128225638050507
0.303303303303303	0.108346513523129
0.305305305305305	0.088423965033336
0.307307307307307	0.0684659772958046
0.309309309309309	0.0484805492288327
0.311311311311311	0.0284756907484667
0.313313313313313	0.00845941955822523
0.315315315315315	-0.011560242064297
0.317317317317317	-0.0315752704826621
0.319319319319319	-0.0515776439173626
0.321321321321321	-0.0715593456608552
0.323323323323323	-0.0915123672905594
0.325325325325325	-0.111428711878533
0.327327327327327	-0.131300397196548
0.329329329329329	-0.151119458915264
0.331331331331331	-0.170877953796239
0.333333333333333	-0.190567962875485
0.335335335335335	-0.210181594637284
0.337337337337337	-0.229710988177021
0.339339339339339	-0.249148316351728
0.341341341341341	-0.268485788917118
0.343343343343343	-0.287715655649815
0.345345345345345	-0.306830209453548
0.347347347347347	-0.325821789448065
0.349349349349349	-0.344682784039516
0.351351351351351	-0.36340563397109
0.353353353353353	-0.381982835352672
0.355355355355355	-0.400406942668314
0.357357357357357	-0.418670571760302
0.359359359359359	-0.436766402788636
0.361361361361361	-0.45468718316474
0.363363363363363	-0.472425730458203
0.365365365365365	-0.489974935275415
0.367367367367367	-0.507327764108924
0.369369369369369	-0.524477262156376
0.371371371371371	-0.541416556107922
0.373373373373373	-0.558138856900951
0.375375375375375	-0.574637462441066
0.377377377377377	-0.590905760288204
0.379379379379379	-0.606937230306816
0.381381381381381	-0.622725447279064
0.383383383383383	-0.638264083479963
0.385385385385385	-0.653546911213464
0.387387387387387	-0.668567805308433
0.389389389389389	-0.683320745573545
0.391391391391391	-0.697799819210109
0.393393393393393	-0.711999223181837
0.395395395395395	-0.725913266540638
0.397397397397397	-0.739536372707477
0.399399399399399	-0.7528630817074
0.401401401401401	-0.765888052357827
0.403403403403403	-0.778606064409228
0.405405405405405	-0.791012020637345
0.407407407407407	-0.803100948886086
0.409409409409409	-0.814868004060316
0.411411411411411	-0.8263084700677
0.413413413413413	-0.837417761708866
0.415415415415415	-0.84819142651509
0.417417417417417	-0.858625146532796
0.419419419419419	-0.868714740054136
0.421421421421421	-0.878456163292968
0.423423423423423	-0.887845512005558
0.425425425425425	-0.896879023055351
0.427427427427427	-0.905553075921191
0.429429429429429	-0.913864194148385
0.431431431431431	-0.921809046742016
0.433433433433433	-0.929384449501974
0.435435435435435	-0.93658736629914
0.437437437437437	-0.943414910292228
0.439439439439439	-0.9498643450848
0.441441441441441	-0.955933085821977
0.443443443443443	-0.961618700226421
0.445445445445445	-0.966918909573156
0.447447447447447	-0.971831589602859
0.449449449449449	-0.976354771373237
0.451451451451451	-0.98048664204815
0.453453453453453	-0.984225545624179
0.455455455455455	-0.98756998359433
0.457457457457457	-0.990518615548615
0.459459459459459	-0.993070259711276
0.461461461461461	-0.995223893414426
0.463463463463463	-0.996978653507918
0.465465465465465	-0.998333836705288
0.467467467467467	-0.999288899865624
0.469469469469469	-0.999843460211248
0.471471471471471	-0.999997295481132
0.473473473473473	-0.999750344019973
0.475475475475475	-0.999102704802909
0.477477477477477	-0.998054637395845
0.479479479479479	-0.996606561851428
0.481481481481481	-0.994759058540692
0.483483483483483	-0.99251286792045
0.485485485485485	-0.989868890236535
0.487487487487487	-0.986828185162985
0.48948948948949	-0.983391971377342
0.491491491491491	-0.979561626072221
0.493493493493493	-0.975338684403348
0.495495495495495	-0.970724838874287
0.497497497497497	-0.965721938658106
0.4994994994995	-0.960331988856251
0.501501501501502	-0.954557149694927
0.503503503503503	-0.948399735659302
0.505505505505506	-0.941862214565895
0.507507507507508	-0.934947206573498
0.509509509509509	-0.927657483133057
0.511511511511512	-0.919995965876901
0.513513513513513	-0.91196572544779
0.515515515515516	-0.903569980268239
0.517517517517518	-0.894812095250615
0.519519519519519	-0.885695580448517
0.521521521521522	-0.876224089649993
0.523523523523523	-0.866401418913145
0.525525525525526	-0.856231505044715
0.527527527527528	-0.84571842402226
0.529529529529529	-0.834866389360553
0.531531531531532	-0.823679750422853
0.533533533533533	-0.812162990677737
0.535535535535536	-0.80032072590218
0.537537537537538	-0.788157702331604
0.539539539539539	-0.775678794757651
0.541541541541542	-0.76288900457442
0.543543543543544	-0.749793457773973
0.545545545545546	-0.736397402891898
0.547547547547548	-0.722706208903761
0.54954954954955	-0.708725363073284
0.551551551551552	-0.69446046875312
0.553553553553554	-0.679917243139094
0.555555555555556	-0.665101514978822
0.557557557557558	-0.650019222235622
0.55955955955956	-0.634676409708646
0.561561561561562	-0.619079226610205
0.563563563563564	-0.60323392410123
0.565565565565566	-0.587146852785892
0.567567567567568	-0.570824460166353
0.56956956956957	-0.554273288058686
0.571571571571572	-0.537499969970998
0.573573573573574	-0.520511228444792
0.575575575575576	-0.503313872360664
0.577577577577578	-0.485914794209384
0.57957957957958	-0.468320967329465
0.581581581581582	-0.450539443112342
0.583583583583584	-0.432577348176251
0.585585585585586	-0.414441881509974
0.587587587587588	-0.396140311587571
0.58958958958959	-0.377679973455259
0.591591591591592	-0.359068265791626
0.593593593593594	-0.340312647942317
0.595595595595596	-0.321420636930429
0.597597597597598	-0.302399804443776
0.5995995995996	-0.283257773800248
0.601601601601602	-0.264002216892484
0.603603603603604	-0.244640851113061
0.605605605605606	-0.225181436261466
0.607607607607608	-0.205631771434057
0.60960960960961	-0.185999691898284
0.611611611611612	-0.166293065952409
0.613613613613614	-0.146519791771983
0.615615615615616	-0.126687794244363
0.617617617617618	-0.106805021792503
0.61961961961962	-0.086879443189328
0.621621621621622	-0.0669190443639526
0.623623623623624	-0.0469318252010041
0.625625625625626	-0.0269257963343821
0.627627627627628	-0.0069089759366797
0.62962962962963	0.013110613494393
0.631631631631632	0.0331249483513285
0.633633633633634	0.0531260071325946
0.635635635635636	0.0731057736575417
0.637637637637638	0.093056240279203
0.63963963963964	0.112969411093653
0.641641641641642	0.13283730514467
0.643643643643644	0.152651959622412
0.645645645645646	0.172405433054802
0.647647647647648	0.192089808490388
0.64964964964965	0.211697196671351
0.651651651651652	0.23121973919542
0.653653653653654	0.250649611665438
0.655655655655656	0.26997902682527
0.657657657657658	0.28920023768085
0.65965965965966	0.30830554060508
0.661661661661662	0.327287278425342
0.663663663663664	0.346137843492415
0.665665665665666	0.364849680729511
0.667667667667668	0.383415290660271
0.66966966966967	0.401827232414459
0.671671671671672	0.420078126710166
0.673673673673674	0.438160658811349
0.675675675675676	0.456067581459475
0.677677677677678	0.473791717778146
0.67967967967968	0.491325964149492
0.681681681681682	0.508663293061223
0.683683683683684	0.525796755923168
0.685685685685686	0.542719485852182
0.687687687687688	0.559424700424314
0.68968968968969	0.575905704393118
0.691691691691692	0.592155892373021
0.693693693693694	0.608168751486694
0.695695695695696	0.623937863975318
0.697697697697698	0.639456909770757
0.6996996996997	0.654719669028554
0.701701701701702	0.669720024620775
0.703703703703704	0.684451964587681
0.705705705705706	0.69890958454724
0.707707707707708	0.71308709006154
0.70970970970971	0.726978798959124
0.711711711711712	0.740579143612334
0.713713713713714	0.753882673168757
0.715715715715716	0.766884055735848
0.717717717717718	0.779578080517898
0.71971971971972	0.79195965990445
0.721721721721722	0.804023831509356
0.723723723723724	0.81576576015964
0.725725725725726	0.827180739833372
0.727727727727728	0.838264195545794
0.72972972972973	0.849011685182906
0.731731731731732	0.85941890128182
0.733733733733734	0.869481672757137
0.735735735735736	0.879195966572663
0.737737737737738	0.888557889357807
0.73973973973974	0.897563688967992
0.741741741741742	0.90620975598847
0.743743743743744	0.91449262518093
0.745745745745746	0.922408976872328
0.747747747747748	0.929955638285368
0.74974974974975	0.93712958481011
0.751751751751752	0.943927941216203
0.753753753753754	0.950347982805236
0.755755755755756	0.956387136502769
0.757757757757758	0.962042981889589
0.75975975975976	0.967313252171779
0.761761761761762	0.97219583508923
0.763763763763764	0.976688773762201
0.765765765765766	0.980790267475621
0.767767767767768	0.984498672400785
0.76976976976977	0.987812502254186
0.771771771771772	0.990730428893198
0.773773773773774	0.993251282848379
0.775775775775776	0.995374053792181
0.777777777777778	0.997097890943875
0.77977977977978	0.998422103410536
0.781781781781782	0.999346160463942
0.783783783783784	0.999869691753287
0.785785785785786	0.999992487453609
0.787787787787788	0.999714498349888
0.78978978978979	0.999035835856768
0.791791791791792	0.997956771973908
0.793793793793794	0.996477739176964
0.795795795795796	0.994599330244258
0.797797797797798	0.992322298019202
0.7997997997998	0.989647555108567
0.801801801801802	0.986576173516718
0.803803803803804	0.983109384215974
0.805805805805806	0.979248576653244
0.807807807807808	0.974995298193153
0.80980980980981	0.970351253497884
0.811811811811812	0.965318303843961
0.813813813813814	0.95989846637628
0.815815815815816	0.954093913299657
0.817817817817818	0.947906971008236
0.81981981981982	0.941340119153101
0.821821821821822	0.934395989648455
0.823823823823824	0.927077365616792
0.825825825825826	0.919387180273446
0.827827827827828	0.911328515750996
0.82982982982983	0.902904601863991
0.831831831831832	0.894118814814466
0.833833833833834	0.88497467583882
0.835835835835836	0.875475849796531
0.837837837837838	0.865626143701334
0.83983983983984	0.855429505195414
0.841841841841842	0.844890020967235
0.843843843843844	0.834011915113654
0.845845845845846	0.822799547446947
0.847847847847848	0.811257411747452
0.84984984984985	0.799390133962517
0.851851851851852	0.787202470352472
0.853853853853854	0.774699305584388
0.855855855855856	0.761885650774352
0.857857857857858	0.748766641479077
0.85985985985986	0.735347535637635
0.861861861861862	0.72163371146413
0.863863863863864	0.707630665292193
0.865865865865866	0.6933440093721
0.867867867867868	0.678779469621461
0.86986986986987	0.663942883330339
0.871871871871872	0.648840196821734
0.873873873873874	0.633477463068374
0.875875875875876	0.617860839266752
0.877877877877878	0.601996584369397
0.87987987987988	0.585891056576368
0.881881881881882	0.569550710786956
0.883883883883884	0.552982096012648
0.885885885885886	0.536191852752355
0.887887887887888	0.519186710330987
0.88988988988989	0.501973484202419
0.891891891891892	0.484559073217939
0.893893893893894	0.466950456861275
0.895895895895896	0.449154692451301
0.897897897897898	0.431178912313552
0.8998998998999	0.413030320921671
0.901901901901902	0.394716192009947
0.903903903903904	0.376243865658089
0.905905905905906	0.357620745349415
0.907907907907908	0.33885429500362
0.90990990990991	0.319952035985334
0.911911911911912	0.300921544089647
0.913913913913914	0.281770446505824
0.915915915915916	0.26250641876042
0.917917917917918	0.243137181641022
0.91991991991992	0.223670498101853
0.921921921921922	0.204114170152475
0.923923923923924	0.184476035730835
0.925925925925926	0.164763965561918
0.927927927927928	0.144985860003256
0.92992992992993	0.12514964587856
0.931931931931932	0.105263273300747
0.933933933933934	0.0853347124856301
0.935935935935936	0.065371950557554
0.937937937937938	0.0453829883482529
0.93993993993994	0.0253758371902144
0.941941941941942	0.00535851570583509
0.943943943943944	-0.0146609534063455
0.945945945945946	-0.0346745465870448
0.947947947947948	-0.054674242631982
0.94994994994995	-0.074652025906679
0.951951951951952	-0.0945998895590291
0.953953953953954	-0.114509838728345
0.955955955955956	-0.134373893749604
0.957957957957958	-0.154184093351596
0.95995995995996	-0.173932497847709
0.961961961961962	-0.193611192318056
0.963963963963964	-0.213212289781677
0.965965965965966	-0.23272793435755
0.967967967967968	-0.252150304413127
0.96996996996997	-0.271471615699152
0.971971971971972	-0.290684124469491
0.973973973973974	-0.309780130584734
0.975975975975976	-0.328751980598317
0.977977977977978	-0.347592070823924
0.97997997997998	-0.366292850382961
0.981981981981982	-0.384846824230851
0.983983983983984	-0.403246556160955
0.985985985985986	-0.421484671784916
0.987987987987988	-0.439553861488225
0.98998998998999	-0.457446883359822
0.991991991991992	-0.475156566094568
0.993993993993994	-0.492675811867414
0.995995995995996	-0.509997599178129
0.997997997997998	-0.527114985665423
1	-0.54402111088937


==> figure/data_point_140104.dat <==
% % data for Point 140104  (columns: x y)
2.360415071026096545e-02 3.145796701360156466e-08
3.786280299089964108e-02 3.098730356537607658e-06
8.035101876190930970e-02 7.583536146852336160e-05


==> figure/data_point_140770.dat <==
% % data for Point 140770  (columns: x y)
2.162830119718407718e-02 7.897682939248743938e-05
3.719065288193709046e-02 1.949365350169501409e-04
7.920171794245310648e-02 3.861894392232814418e-04


==> figure/data_point_175287.dat <==
% % data for Point 175287  (columns: x y)
1.918083061081621299e-02 2.107360277704586349e-08
4.103136796580218043e-02 2.458874520253662842e-06
7.998894587997634753e-02 9.753933076886615676e-05


==> figure/data_point_321.dat <==
% % data for Point 321  (columns: x y)
1.798058532666210393e-02 1.011216931334535566e-07
3.275327413192609394e-02 8.090057834983883812e-07
7.818485366989641472e-02 1.298521051098346709e-05


==> figure/data_point_995.dat <==
% % data for Point 995  (columns: x y)
1.909486622074445944e-02 3.243762106488191606e-04
3.706360853265212862e-02 1.036453063453248412e-03
7.814622623226090414e-02 5.355186103314877114e-03


==> figure/elaborated.pgf <==
%% Creator: Matplotlib, PGF backend
%%
%% To include the figure in your LaTeX document, write
%%   \input{<filename>.pgf}
%%
%% Make sure the required packages are loaded in your preamble
%%   \usepackage{pgf}
%%
%% Also ensure that all the required font packages are loaded; for instance,
%% the lmodern package is sometimes necessary when using math font.
%%   \usepackage{lmodern}
%%
%% Figures using additional raster images can only be included by \input if
%% they are in the same directory as the main LaTeX file. For loading figures
%% from other directories you can use the `import` package
%%   \usepackage{import}
%%
%% and then include the figures with
%%   \import{<path to file>}{<filename>.pgf}
%%
%% Matplotlib used the following preamble
%%   \def\mathdefault#1{#1}
%%   \everymath=\expandafter{\the\everymath\displaystyle}
%%   
%%   \usepackage{fontspec}
%%   \setmainfont{DejaVuSerif.ttf}[Path=\detokenize{/Users/saraavesani/Desktop/PHD/pyigl/lib/python3.9/site-packages/matplotlib/mpl-data/fonts/ttf/}]
%%   \setsansfont{DejaVuSans.ttf}[Path=\detokenize{/Users/saraavesani/Desktop/PHD/pyigl/lib/python3.9/site-packages/matplotlib/mpl-data/fonts/ttf/}]
%%   \setmonofont{DejaVuSansMono.ttf}[Path=\detokenize{/Users/saraavesani/Desktop/PHD/pyigl/lib/python3.9/site-packages/matplotlib/mpl-data/fonts/ttf/}]
%%   \makeatletter\@ifpackageloaded{underscore}{}{\usepackage[strings]{underscore}}\makeatother
%%
\begingroup%
\makeatletter%
\begin{pgfpicture}%
\pgfpathrectangle{\pgfpointorigin}{\pgfqpoint{6.400000in}{4.800000in}}%
\pgfusepath{use as bounding box, clip}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{0.500000,0.500000,0.500000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{6.400000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{6.400000in}{4.800000in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{4.800000in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\end{pgfpicture}%
\makeatother%
\endgroup%


==> figure/elaborated_2.txt <==
-1.00000000e+00	2.50000000e+00
-9.98000000e-01	2.50000000e+00
-9.96000000e-01	2.50000000e+00
-9.94000000e-01	2.50000000e+00
-9.92000000e-01	2.50000000e+00
-9.90000000e-01	2.50000000e+00
-9.88000000e-01	2.50000000e+00
-9.86000000e-01	2.50000000e+00
-9.84000000e-01	2.50000000e+00
-9.82000000e-01	2.50000000e+00
-9.80000000e-01	2.50000000e+00
-9.78000000e-01	2.50000000e+00
-9.76000000e-01	2.50000000e+00
-9.74000000e-01	2.50000000e+00
-9.72000000e-01	2.50000000e+00
-9.70000000e-01	2.50000000e+00
-9.68000000e-01	2.50000000e+00
-9.66000000e-01	2.50000000e+00
-9.64000000e-01	2.50000000e+00
-9.62000000e-01	2.50000000e+00
-9.60000000e-01	2.50000000e+00
-9.58000000e-01	2.50000000e+00
-9.56000000e-01	2.50000000e+00
-9.54000000e-01	2.50000000e+00
-9.52000000e-01	2.50000000e+00
-9.50000000e-01	2.50000000e+00
-9.48000000e-01	2.50000000e+00
-9.46000000e-01	2.50000000e+00
-9.44000000e-01	2.50000000e+00
-9.42000000e-01	2.50000000e+00
-9.40000000e-01	2.50000000e+00
-9.38000000e-01	2.50000000e+00
-9.36000000e-01	2.50000000e+00
-9.34000000e-01	2.50000000e+00
-9.32000000e-01	2.50000000e+00
-9.30000000e-01	2.50000000e+00
-9.28000000e-01	2.50000000e+00
-9.26000000e-01	2.50000000e+00
-9.24000000e-01	2.50000000e+00
-9.22000000e-01	2.50000000e+00
-9.20000000e-01	2.50000000e+00
-9.18000000e-01	2.50000000e+00
-9.16000000e-01	2.50000000e+00
-9.14000000e-01	2.50000000e+00
-9.12000000e-01	2.50000000e+00
-9.10000000e-01	2.50000000e+00
-9.08000000e-01	2.50000000e+00
-9.06000000e-01	2.50000000e+00
-9.04000000e-01	2.50000000e+00
-9.02000000e-01	2.50000000e+00
-9.00000000e-01	2.50000000e+00
-8.98000000e-01	2.50000000e+00
-8.96000000e-01	2.50000000e+00
-8.94000000e-01	2.50000000e+00
-8.92000000e-01	2.50000000e+00
-8.90000000e-01	2.50000000e+00
-8.88000000e-01	2.50000000e+00
-8.86000000e-01	2.50000000e+00
-8.84000000e-01	2.50000000e+00
-8.82000000e-01	2.50000000e+00
-8.80000000e-01	2.50000000e+00
-8.78000000e-01	2.50000000e+00
-8.76000000e-01	2.50000000e+00
-8.74000000e-01	2.50000000e+00
-8.72000000e-01	2.50000000e+00
-8.70000000e-01	2.50000000e+00
-8.68000000e-01	2.50000000e+00
-8.66000000e-01	2.50000000e+00
-8.64000000e-01	2.50000000e+00
-8.62000000e-01	2.50000000e+00
-8.60000000e-01	2.50000000e+00
-8.58000000e-01	2.50000000e+00
-8.56000000e-01	2.50000000e+00
-8.54000000e-01	2.50000000e+00
-8.52000000e-01	2.50000000e+00
-8.50000000e-01	2.50000000e+00
-8.48000000e-01	2.50000000e+00
-8.46000000e-01	2.50000000e+00
-8.44000000e-01	2.50000000e+00
-8.42000000e-01	2.50000000e+00
-8.40000000e-01	2.50000000e+00
-8.38000000e-01	2.50000000e+00
-8.36000000e-01	2.50000000e+00
-8.34000000e-01	2.50000000e+00
-8.32000000e-01	2.50000000e+00
-8.30000000e-01	2.50000000e+00
-8.28000000e-01	2.50000000e+00
-8.26000000e-01	2.50000000e+00
-8.24000000e-01	2.50000000e+00
-8.22000000e-01	2.50000000e+00
-8.20000000e-01	2.50000000e+00
-8.18000000e-01	2.50000000e+00
-8.16000000e-01	2.50000000e+00
-8.14000000e-01	2.50000000e+00
-8.12000000e-01	2.50000000e+00
-8.10000000e-01	2.50000000e+00
-8.08000000e-01	2.50000000e+00
-8.06000000e-01	2.50000000e+00
-8.04000000e-01	2.50000000e+00
-8.02000000e-01	2.50000000e+00
-8.00000000e-01	2.50000000e+00
-7.98000000e-01	2.50000000e+00
-7.96000000e-01	2.50000000e+00
-7.94000000e-01	2.50000000e+00
-7.92000000e-01	2.50000000e+00
-7.90000000e-01	2.50000000e+00
-7.88000000e-01	2.50000000e+00
-7.86000000e-01	2.50000000e+00
-7.84000000e-01	2.50000000e+00
-7.82000000e-01	2.50000000e+00
-7.80000000e-01	2.50000000e+00
-7.78000000e-01	2.50000000e+00
-7.76000000e-01	2.50000000e+00
-7.74000000e-01	2.50000000e+00
-7.72000000e-01	2.50000000e+00
-7.70000000e-01	2.50000000e+00
-7.68000000e-01	2.50000000e+00
-7.66000000e-01	2.50000000e+00
-7.64000000e-01	2.50000000e+00
-7.62000000e-01	2.50000000e+00
-7.60000000e-01	2.50000000e+00
-7.58000000e-01	2.50000000e+00
-7.56000000e-01	2.50000000e+00
-7.54000000e-01	2.50000000e+00
-7.52000000e-01	2.50000000e+00
-7.50000000e-01	2.50000000e+00
-7.48000000e-01	2.50000000e+00
-7.46000000e-01	2.50000000e+00
-7.44000000e-01	2.50000000e+00
-7.42000000e-01	2.50000000e+00
-7.40000000e-01	2.50000000e+00
-7.38000000e-01	2.50000000e+00
-7.36000000e-01	2.50000000e+00
-7.34000000e-01	2.50000000e+00
-7.32000000e-01	2.50000000e+00
-7.30000000e-01	2.50000000e+00
-7.28000000e-01	2.50000000e+00
-7.26000000e-01	2.50000000e+00
-7.24000000e-01	2.50000000e+00
-7.22000000e-01	2.50000000e+00
-7.20000000e-01	2.50000000e+00
-7.18000000e-01	2.50000000e+00
-7.16000000e-01	2.50000000e+00
-7.14000000e-01	2.50000000e+00
-7.12000000e-01	2.50000000e+00
-7.10000000e-01	2.50000000e+00
-7.08000000e-01	2.50000000e+00
-7.06000000e-01	2.50000000e+00
-7.04000000e-01	2.50000000e+00
-7.02000000e-01	2.50000000e+00
-7.00000000e-01	2.50000000e+00
-6.98000000e-01	2.50000000e+00
-6.96000000e-01	2.50000000e+00
-6.94000000e-01	2.50000000e+00
-6.92000000e-01	2.50000000e+00
-6.90000000e-01	2.50000000e+00
-6.88000000e-01	2.50000000e+00
-6.86000000e-01	2.50000000e+00
-6.84000000e-01	2.50000000e+00
-6.82000000e-01	2.50000000e+00
-6.80000000e-01	2.50000000e+00
-6.78000000e-01	2.50000000e+00
-6.76000000e-01	2.50000000e+00
-6.74000000e-01	2.50000000e+00
-6.72000000e-01	2.50000000e+00
-6.70000000e-01	2.50000000e+00
-6.68000000e-01	2.50000000e+00
-6.66000000e-01	2.50000000e+00
-6.64000000e-01	2.50000000e+00
-6.62000000e-01	2.50000000e+00
-6.60000000e-01	2.50000000e+00
-6.58000000e-01	2.50000000e+00
-6.56000000e-01	2.50000000e+00
-6.54000000e-01	2.50000000e+00
-6.52000000e-01	2.50000000e+00
-6.50000000e-01	2.50000000e+00
-6.48000000e-01	2.50000000e+00
-6.46000000e-01	2.50000000e+00
-6.44000000e-01	2.50000000e+00
-6.42000000e-01	2.50000000e+00
-6.40000000e-01	2.50000000e+00
-6.38000000e-01	2.50000000e+00
-6.36000000e-01	2.50000000e+00
-6.34000000e-01	2.50000000e+00
-6.32000000e-01	2.50000000e+00
-6.30000000e-01	2.50000000e+00
-6.28000000e-01	2.50000000e+00
-6.26000000e-01	2.50000000e+00
-6.24000000e-01	2.50000000e+00
-6.22000000e-01	2.50000000e+00
-6.20000000e-01	2.50000000e+00
-6.18000000e-01	2.50000000e+00
-6.16000000e-01	2.50000000e+00
-6.14000000e-01	2.50000000e+00
-6.12000000e-01	2.50000000e+00
-6.10000000e-01	2.50000000e+00
-6.08000000e-01	2.50000000e+00
-6.06000000e-01	2.50000000e+00
-6.04000000e-01	2.50000000e+00
-6.02000000e-01	2.50000000e+00
-6.00000000e-01	2.50000000e+00
-5.98000000e-01	2.50000000e+00
-5.96000000e-01	2.50000000e+00
-5.94000000e-01	2.50000000e+00
-5.92000000e-01	2.50000000e+00
-5.90000000e-01	2.50000000e+00
-5.88000000e-01	2.50000000e+00
-5.86000000e-01	2.50000000e+00
-5.84000000e-01	2.50000000e+00
-5.82000000e-01	2.50000000e+00
-5.80000000e-01	2.50000000e+00
-5.78000000e-01	2.50000000e+00
-5.76000000e-01	2.50000000e+00
-5.74000000e-01	2.50000000e+00
-5.72000000e-01	2.50000000e+00
-5.70000000e-01	2.50000000e+00
-5.68000000e-01	2.50000000e+00
-5.66000000e-01	2.50000000e+00
-5.64000000e-01	2.50000000e+00
-5.62000000e-01	2.50000000e+00
-5.60000000e-01	2.50000000e+00
-5.58000000e-01	2.50000000e+00
-5.56000000e-01	2.50000000e+00
-5.54000000e-01	2.50000000e+00
-5.52000000e-01	2.50000000e+00
-5.50000000e-01	2.50000000e+00
-5.48000000e-01	2.50000000e+00
-5.46000000e-01	2.50000000e+00
-5.44000000e-01	2.50000000e+00
-5.42000000e-01	2.50000000e+00
-5.40000000e-01	2.50000000e+00
-5.38000000e-01	2.50000000e+00
-5.36000000e-01	2.50000000e+00
-5.34000000e-01	2.50000000e+00
-5.32000000e-01	2.50000000e+00
-5.30000000e-01	2.50000000e+00
-5.28000000e-01	2.50000000e+00
-5.26000000e-01	2.50000000e+00
-5.24000000e-01	2.50000000e+00
-5.22000000e-01	2.50000000e+00
-5.20000000e-01	2.50000000e+00
-5.18000000e-01	2.50000000e+00
-5.16000000e-01	2.50000000e+00
-5.14000000e-01	2.50000000e+00
-5.12000000e-01	2.50000000e+00
-5.10000000e-01	2.50000000e+00
-5.08000000e-01	2.50000000e+00
-5.06000000e-01	2.50000000e+00
-5.04000000e-01	2.50000000e+00
-5.02000000e-01	1.56496306e+00
-5.00000000e-01	1.52242147e+00
-4.98000000e-01	1.50388540e+00
-4.96000000e-01	2.31963289e+00
-4.94000000e-01	2.32433130e+00
-4.92000000e-01	2.33049767e+00
-4.90000000e-01	2.33782842e+00
-4.88000000e-01	2.34603496e+00
-4.86000000e-01	2.35486659e+00
-4.84000000e-01	2.36411826e+00
-4.82000000e-01	2.37362903e+00
-4.80000000e-01	2.38327608e+00
-4.78000000e-01	2.39296758e+00
-4.76000000e-01	2.40263582e+00
-4.74000000e-01	2.41223155e+00
-4.72000000e-01	2.42171935e+00
-4.70000000e-01	2.43107414e+00
-4.68000000e-01	2.44027849e+00
-4.66000000e-01	2.44932069e+00
-4.64000000e-01	2.45819322e+00
-4.62000000e-01	2.46689173e+00
-4.60000000e-01	2.47541422e+00
-4.58000000e-01	2.48376044e+00
-4.56000000e-01	2.49193142e+00
-4.54000000e-01	2.49992918e+00
-4.52000000e-01	2.50000000e+00
-4.50000000e-01	2.50000000e+00
-4.48000000e-01	2.50000000e+00
-4.46000000e-01	2.50000000e+00
-4.44000000e-01	2.50000000e+00
-4.42000000e-01	2.50000000e+00
-4.40000000e-01	2.50000000e+00
-4.38000000e-01	2.50000000e+00
-4.36000000e-01	2.50000000e+00
-4.34000000e-01	2.50000000e+00
-4.32000000e-01	2.50000000e+00
-4.30000000e-01	2.50000000e+00
-4.28000000e-01	2.50000000e+00
-4.26000000e-01	2.50000000e+00
-4.24000000e-01	2.50000000e+00
-4.22000000e-01	2.50000000e+00
-4.20000000e-01	2.50000000e+00
-4.18000000e-01	2.50000000e+00
-4.16000000e-01	2.50000000e+00
-4.14000000e-01	2.50000000e+00
-4.12000000e-01	2.50000000e+00
-4.10000000e-01	2.50000000e+00
-4.08000000e-01	2.50000000e+00
-4.06000000e-01	2.50000000e+00
-4.04000000e-01	2.50000000e+00
-4.02000000e-01	2.50000000e+00
-4.00000000e-01	2.50000000e+00
-3.98000000e-01	2.50000000e+00
-3.96000000e-01	2.50000000e+00
-3.94000000e-01	2.50000000e+00
-3.92000000e-01	2.50000000e+00
-3.90000000e-01	2.50000000e+00
-3.88000000e-01	2.50000000e+00
-3.86000000e-01	2.50000000e+00
-3.84000000e-01	2.50000000e+00
-3.82000000e-01	2.50000000e+00
-3.80000000e-01	2.50000000e+00
-3.78000000e-01	2.50000000e+00
-3.76000000e-01	2.50000000e+00
-3.74000000e-01	2.50000000e+00
-3.72000000e-01	2.50000000e+00
-3.70000000e-01	2.50000000e+00
-3.68000000e-01	2.50000000e+00
-3.66000000e-01	2.50000000e+00
-3.64000000e-01	2.50000000e+00
-3.62000000e-01	2.50000000e+00
-3.60000000e-01	2.50000000e+00
-3.58000000e-01	2.50000000e+00
-3.56000000e-01	2.50000000e+00
-3.54000000e-01	2.50000000e+00
-3.52000000e-01	2.50000000e+00
-3.50000000e-01	2.50000000e+00
-3.48000000e-01	2.50000000e+00
-3.46000000e-01	2.50000000e+00
-3.44000000e-01	2.50000000e+00
-3.42000000e-01	2.50000000e+00
-3.40000000e-01	2.50000000e+00
-3.38000000e-01	2.50000000e+00
-3.36000000e-01	2.50000000e+00
-3.34000000e-01	2.50000000e+00
-3.32000000e-01	2.50000000e+00
-3.30000000e-01	2.50000000e+00
-3.28000000e-01	2.50000000e+00
-3.26000000e-01	2.50000000e+00
-3.24000000e-01	2.50000000e+00
-3.22000000e-01	2.50000000e+00
-3.20000000e-01	2.50000000e+00
-3.18000000e-01	2.50000000e+00
-3.16000000e-01	2.50000000e+00
-3.14000000e-01	2.50000000e+00
-3.12000000e-01	2.50000000e+00
-3.10000000e-01	2.50000000e+00
-3.08000000e-01	2.50000000e+00
-3.06000000e-01	2.50000000e+00
-3.04000000e-01	2.50000000e+00
-3.02000000e-01	2.50000000e+00
-3.00000000e-01	2.50000000e+00
-2.98000000e-01	2.50000000e+00
-2.96000000e-01	2.50000000e+00
-2.94000000e-01	2.50000000e+00
-2.92000000e-01	2.50000000e+00
-2.90000000e-01	2.50000000e+00
-2.88000000e-01	2.50000000e+00
-2.86000000e-01	2.50000000e+00
-2.84000000e-01	2.50000000e+00
-2.82000000e-01	2.50000000e+00
-2.80000000e-01	2.50000000e+00
-2.78000000e-01	2.50000000e+00
-2.76000000e-01	2.50000000e+00
-2.74000000e-01	2.50000000e+00
-2.72000000e-01	2.50000000e+00
-2.70000000e-01	2.50000000e+00
-2.68000000e-01	2.50000000e+00
-2.66000000e-01	2.50000000e+00
-2.64000000e-01	2.50000000e+00
-2.62000000e-01	2.50000000e+00
-2.60000000e-01	2.50000000e+00
-2.58000000e-01	2.50000000e+00
-2.56000000e-01	2.50000000e+00
-2.54000000e-01	2.50000000e+00
-2.52000000e-01	1.57461168e+00
-2.50000000e-01	1.58972230e+00
-2.48000000e-01	1.57434304e+00
-2.46000000e-01	2.50000000e+00
-2.44000000e-01	2.50000000e+00
-2.42000000e-01	2.50000000e+00
-2.40000000e-01	2.50000000e+00
-2.38000000e-01	2.50000000e+00
-2.36000000e-01	2.50000000e+00
-2.34000000e-01	2.50000000e+00
-2.32000000e-01	2.50000000e+00
-2.30000000e-01	2.50000000e+00
-2.28000000e-01	2.50000000e+00
-2.26000000e-01	2.50000000e+00
-2.24000000e-01	2.50000000e+00
-2.22000000e-01	2.50000000e+00
-2.20000000e-01	2.50000000e+00
-2.18000000e-01	2.50000000e+00
-2.16000000e-01	2.50000000e+00
-2.14000000e-01	2.50000000e+00
-2.12000000e-01	2.50000000e+00
-2.10000000e-01	2.50000000e+00
-2.08000000e-01	2.50000000e+00
-2.06000000e-01	2.50000000e+00
-2.04000000e-01	2.50000000e+00
-2.02000000e-01	2.50000000e+00
-2.00000000e-01	2.50000000e+00
-1.98000000e-01	2.50000000e+00
-1.96000000e-01	2.50000000e+00
-1.94000000e-01	2.50000000e+00
-1.92000000e-01	2.50000000e+00
-1.90000000e-01	2.50000000e+00
-1.88000000e-01	2.50000000e+00
-1.86000000e-01	2.50000000e+00
-1.84000000e-01	2.50000000e+00
-1.82000000e-01	2.50000000e+00
-1.80000000e-01	2.50000000e+00
-1.78000000e-01	2.50000000e+00
-1.76000000e-01	2.50000000e+00
-1.74000000e-01	2.50000000e+00
-1.72000000e-01	2.50000000e+00
-1.70000000e-01	2.50000000e+00
-1.68000000e-01	2.50000000e+00
-1.66000000e-01	2.50000000e+00
-1.64000000e-01	2.50000000e+00
-1.62000000e-01	2.50000000e+00
-1.60000000e-01	2.50000000e+00
-1.58000000e-01	2.50000000e+00
-1.56000000e-01	2.50000000e+00
-1.54000000e-01	2.50000000e+00
-1.52000000e-01	2.50000000e+00
-1.50000000e-01	2.50000000e+00
-1.48000000e-01	2.50000000e+00
-1.46000000e-01	2.50000000e+00
-1.44000000e-01	2.50000000e+00
-1.42000000e-01	2.50000000e+00
-1.40000000e-01	2.50000000e+00
-1.38000000e-01	2.50000000e+00
-1.36000000e-01	2.50000000e+00
-1.34000000e-01	2.50000000e+00
-1.32000000e-01	2.50000000e+00
-1.30000000e-01	2.50000000e+00
-1.28000000e-01	2.50000000e+00
-1.26000000e-01	2.50000000e+00
-1.24000000e-01	2.50000000e+00
-1.22000000e-01	2.50000000e+00
-1.20000000e-01	2.50000000e+00
-1.18000000e-01	2.50000000e+00
-1.16000000e-01	2.50000000e+00
-1.14000000e-01	2.50000000e+00
-1.12000000e-01	2.50000000e+00
-1.10000000e-01	2.50000000e+00
-1.08000000e-01	2.50000000e+00
-1.06000000e-01	2.50000000e+00
-1.04000000e-01	2.50000000e+00
-1.02000000e-01	2.50000000e+00
-1.00000000e-01	2.50000000e+00
-9.80000000e-02	2.50000000e+00
-9.60000000e-02	2.50000000e+00
-9.40000000e-02	2.50000000e+00
-9.20000000e-02	2.50000000e+00
-9.00000000e-02	2.50000000e+00
-8.80000000e-02	2.50000000e+00
-8.60000000e-02	2.50000000e+00
-8.40000000e-02	2.50000000e+00
-8.20000000e-02	2.50000000e+00
-8.00000000e-02	2.50000000e+00
-7.80000000e-02	2.50000000e+00
-7.60000000e-02	2.50000000e+00
-7.40000000e-02	2.50000000e+00
-7.20000000e-02	2.50000000e+00
-7.00000000e-02	2.50000000e+00
-6.80000000e-02	2.50000000e+00
-6.60000000e-02	2.50000000e+00
-6.40000000e-02	2.50000000e+00
-6.20000000e-02	2.50000000e+00
-6.00000000e-02	2.50000000e+00
-5.80000000e-02	2.50000000e+00
-5.60000000e-02	2.50000000e+00
-5.40000000e-02	2.50000000e+00
-5.20000000e-02	2.50000000e+00
-5.00000000e-02	2.50000000e+00
-4.80000000e-02	2.50000000e+00
-4.60000000e-02	2.49992918e+00
-4.40000000e-02	2.49193142e+00
-4.20000000e-02	2.48376044e+00
-4.00000000e-02	2.47541422e+00
-3.80000000e-02	2.46689173e+00
-3.60000000e-02	2.45819322e+00
-3.40000000e-02	2.44932069e+00
-3.20000000e-02	2.44027850e+00
-3.00000000e-02	2.43107414e+00
-2.80000000e-02	2.42171935e+00
-2.60000000e-02	2.41223155e+00
-2.40000000e-02	2.40263582e+00
-2.20000000e-02	2.39296758e+00
-2.00000000e-02	2.38327608e+00
-1.80000000e-02	2.37362903e+00
-1.60000000e-02	2.36411826e+00
-1.40000000e-02	2.35486659e+00
-1.20000000e-02	2.34603496e+00
-1.00000000e-02	2.33782842e+00
-8.00000000e-03	2.33049767e+00
-6.00000000e-03	2.32433130e+00
-4.00000000e-03	2.31963289e+00
-2.00000000e-03	1.50455528e+00
0.00000000e+00	1.52130703e+00
2.00000000e-03	1.56499557e+00
4.00000000e-03	2.50000000e+00
6.00000000e-03	2.50000000e+00
8.00000000e-03	2.50000000e+00
1.00000000e-02	2.50000000e+00
1.20000000e-02	2.50000000e+00
1.40000000e-02	2.50000000e+00
1.60000000e-02	2.50000000e+00
1.80000000e-02	2.50000000e+00
2.00000000e-02	2.50000000e+00
2.20000000e-02	2.50000000e+00
2.40000000e-02	2.50000000e+00
2.60000000e-02	2.50000000e+00
2.80000000e-02	2.50000000e+00
3.00000000e-02	2.50000000e+00
3.20000000e-02	2.50000000e+00
3.40000000e-02	2.50000000e+00
3.60000000e-02	2.50000000e+00
3.80000000e-02	2.50000000e+00
4.00000000e-02	2.50000000e+00
4.20000000e-02	2.50000000e+00
4.40000000e-02	2.50000000e+00
4.60000000e-02	2.50000000e+00
4.80000000e-02	2.50000000e+00
5.00000000e-02	2.50000000e+00
5.20000000e-02	2.50000000e+00
5.40000000e-02	2.50000000e+00
5.60000000e-02	2.50000000e+00
5.80000000e-02	2.50000000e+00
6.00000000e-02	2.50000000e+00
6.20000000e-02	2.50000000e+00
6.40000000e-02	2.50000000e+00
6.60000000e-02	2.50000000e+00
6.80000000e-02	2.50000000e+00
7.00000000e-02	2.50000000e+00
7.20000000e-02	2.50000000e+00
7.40000000e-02	2.50000000e+00
7.60000000e-02	2.50000000e+00
7.80000000e-02	2.50000000e+00
8.00000000e-02	2.50000000e+00
8.20000000e-02	2.50000000e+00
8.40000000e-02	2.50000000e+00
8.60000000e-02	2.50000000e+00
8.80000000e-02	2.50000000e+00
9.00000000e-02	2.50000000e+00
9.20000000e-02	2.50000000e+00
9.40000000e-02	2.50000000e+00
9.60000000e-02	2.50000000e+00
9.80000000e-02	2.50000000e+00
1.00000000e-01	2.50000000e+00
1.02000000e-01	2.50000000e+00
1.04000000e-01	2.50000000e+00
1.06000000e-01	2.50000000e+00
1.08000000e-01	2.50000000e+00
1.10000000e-01	2.50000000e+00
1.12000000e-01	2.50000000e+00
1.14000000e-01	2.50000000e+00
1.16000000e-01	2.50000000e+00
1.18000000e-01	2.50000000e+00
1.20000000e-01	2.50000000e+00
1.22000000e-01	2.50000000e+00
1.24000000e-01	2.50000000e+00
1.26000000e-01	2.50000000e+00
1.28000000e-01	2.50000000e+00
1.30000000e-01	2.50000000e+00
1.32000000e-01	2.50000000e+00
1.34000000e-01	2.50000000e+00
1.36000000e-01	2.50000000e+00
1.38000000e-01	2.50000000e+00
1.40000000e-01	2.50000000e+00
1.42000000e-01	2.50000000e+00
1.44000000e-01	2.50000000e+00
1.46000000e-01	2.50000000e+00
1.48000000e-01	2.50000000e+00
1.50000000e-01	2.50000000e+00
1.52000000e-01	2.50000000e+00
1.54000000e-01	2.50000000e+00
1.56000000e-01	2.50000000e+00
1.58000000e-01	2.50000000e+00
1.60000000e-01	2.50000000e+00
1.62000000e-01	2.50000000e+00
1.64000000e-01	2.50000000e+00
1.66000000e-01	2.50000000e+00
1.68000000e-01	2.50000000e+00
1.70000000e-01	2.50000000e+00
1.72000000e-01	2.50000000e+00
1.74000000e-01	2.50000000e+00
1.76000000e-01	2.50000000e+00
1.78000000e-01	2.50000000e+00
1.80000000e-01	2.50000000e+00
1.82000000e-01	2.50000000e+00
1.84000000e-01	2.50000000e+00
1.86000000e-01	2.50000000e+00
1.88000000e-01	2.50000000e+00
1.90000000e-01	2.50000000e+00
1.92000000e-01	2.50000000e+00
1.94000000e-01	2.50000000e+00
1.96000000e-01	2.50000000e+00
1.98000000e-01	2.50000000e+00
2.00000000e-01	2.50000000e+00
2.02000000e-01	2.50000000e+00
2.04000000e-01	2.50000000e+00
2.06000000e-01	2.50000000e+00
2.08000000e-01	2.50000000e+00
2.10000000e-01	2.50000000e+00
2.12000000e-01	2.50000000e+00
2.14000000e-01	2.50000000e+00
2.16000000e-01	2.50000000e+00
2.18000000e-01	2.50000000e+00
2.20000000e-01	2.50000000e+00
2.22000000e-01	2.50000000e+00
2.24000000e-01	2.50000000e+00
2.26000000e-01	2.50000000e+00
2.28000000e-01	2.50000000e+00
2.30000000e-01	2.50000000e+00
2.32000000e-01	2.50000000e+00
2.34000000e-01	2.50000000e+00
2.36000000e-01	2.50000000e+00
2.38000000e-01	2.50000000e+00
2.40000000e-01	2.50000000e+00
2.42000000e-01	2.50000000e+00
2.44000000e-01	2.50000000e+00
2.46000000e-01	2.50000000e+00
2.48000000e-01	2.50000000e+00
2.50000000e-01	2.50000000e+00
2.52000000e-01	2.50000000e+00
2.54000000e-01	2.50000000e+00
2.56000000e-01	2.50000000e+00
2.58000000e-01	2.50000000e+00
2.60000000e-01	2.50000000e+00
2.62000000e-01	2.50000000e+00
2.64000000e-01	2.50000000e+00
2.66000000e-01	2.50000000e+00
2.68000000e-01	2.50000000e+00
2.70000000e-01	2.50000000e+00
2.72000000e-01	2.50000000e+00
2.74000000e-01	2.50000000e+00
2.76000000e-01	2.50000000e+00
2.78000000e-01	2.50000000e+00
2.80000000e-01	2.50000000e+00
2.82000000e-01	2.50000000e+00
2.84000000e-01	2.50000000e+00
2.86000000e-01	2.50000000e+00
2.88000000e-01	2.50000000e+00
2.90000000e-01	2.50000000e+00
2.92000000e-01	2.50000000e+00
2.94000000e-01	2.50000000e+00
2.96000000e-01	2.50000000e+00
2.98000000e-01	2.50000000e+00
3.00000000e-01	2.50000000e+00
3.02000000e-01	2.50000000e+00
3.04000000e-01	2.50000000e+00
3.06000000e-01	2.50000000e+00
3.08000000e-01	2.50000000e+00
3.10000000e-01	2.50000000e+00
3.12000000e-01	2.50000000e+00
3.14000000e-01	2.50000000e+00
3.16000000e-01	2.50000000e+00
3.18000000e-01	2.50000000e+00
3.20000000e-01	2.50000000e+00
3.22000000e-01	2.50000000e+00
3.24000000e-01	2.50000000e+00
3.26000000e-01	2.50000000e+00
3.28000000e-01	2.50000000e+00
3.30000000e-01	2.50000000e+00
3.32000000e-01	2.50000000e+00
3.34000000e-01	2.50000000e+00
3.36000000e-01	2.50000000e+00
3.38000000e-01	2.50000000e+00
3.40000000e-01	2.50000000e+00
3.42000000e-01	2.50000000e+00
3.44000000e-01	2.50000000e+00
3.46000000e-01	2.50000000e+00
3.48000000e-01	2.50000000e+00
3.50000000e-01	2.50000000e+00
3.52000000e-01	2.50000000e+00
3.54000000e-01	2.50000000e+00
3.56000000e-01	2.50000000e+00
3.58000000e-01	2.50000000e+00
3.60000000e-01	2.50000000e+00
3.62000000e-01	2.50000000e+00
3.64000000e-01	2.50000000e+00
3.66000000e-01	2.50000000e+00
3.68000000e-01	2.50000000e+00
3.70000000e-01	2.50000000e+00
3.72000000e-01	2.50000000e+00
3.74000000e-01	2.50000000e+00
3.76000000e-01	2.50000000e+00
3.78000000e-01	2.50000000e+00
3.80000000e-01	2.50000000e+00
3.82000000e-01	2.50000000e+00
3.84000000e-01	2.50000000e+00
3.86000000e-01	2.50000000e+00
3.88000000e-01	2.50000000e+00
3.90000000e-01	2.50000000e+00
3.92000000e-01	2.50000000e+00
3.94000000e-01	2.50000000e+00
3.96000000e-01	2.50000000e+00
3.98000000e-01	2.50000000e+00
4.00000000e-01	2.50000000e+00
4.02000000e-01	2.50000000e+00
4.04000000e-01	2.50000000e+00
4.06000000e-01	2.50000000e+00
4.08000000e-01	2.50000000e+00
4.10000000e-01	2.50000000e+00
4.12000000e-01	2.50000000e+00
4.14000000e-01	2.50000000e+00
4.16000000e-01	2.50000000e+00
4.18000000e-01	2.50000000e+00
4.20000000e-01	2.50000000e+00
4.22000000e-01	2.50000000e+00
4.24000000e-01	2.50000000e+00
4.26000000e-01	2.50000000e+00
4.28000000e-01	2.50000000e+00
4.30000000e-01	2.50000000e+00
4.32000000e-01	2.50000000e+00
4.34000000e-01	2.50000000e+00
4.36000000e-01	2.50000000e+00
4.38000000e-01	2.50000000e+00
4.40000000e-01	2.50000000e+00
4.42000000e-01	2.50000000e+00
4.44000000e-01	2.50000000e+00
4.46000000e-01	2.50000000e+00
4.48000000e-01	2.50000000e+00
4.50000000e-01	2.50000000e+00
4.52000000e-01	2.50000000e+00
4.54000000e-01	2.50000000e+00
4.56000000e-01	2.50000000e+00
4.58000000e-01	2.50000000e+00
4.60000000e-01	2.50000000e+00
4.62000000e-01	2.50000000e+00
4.64000000e-01	2.50000000e+00
4.66000000e-01	2.50000000e+00
4.68000000e-01	2.50000000e+00
4.70000000e-01	2.50000000e+00
4.72000000e-01	2.50000000e+00
4.74000000e-01	2.50000000e+00
4.76000000e-01	2.50000000e+00
4.78000000e-01	2.50000000e+00
4.80000000e-01	2.50000000e+00
4.82000000e-01	2.50000000e+00
4.84000000e-01	2.50000000e+00
4.86000000e-01	2.50000000e+00
4.88000000e-01	2.50000000e+00
4.90000000e-01	2.50000000e+00
4.92000000e-01	2.50000000e+00
4.94000000e-01	2.50000000e+00
4.96000000e-01	2.50000000e+00
4.98000000e-01	4.92782519e-01
5.00000000e-01	5.19449131e-01
5.02000000e-01	4.92332039e-01
5.04000000e-01	2.50000000e+00
5.06000000e-01	2.50000000e+00
5.08000000e-01	2.50000000e+00
5.10000000e-01	2.50000000e+00
5.12000000e-01	2.50000000e+00
5.14000000e-01	2.50000000e+00
5.16000000e-01	2.50000000e+00
5.18000000e-01	2.50000000e+00
5.20000000e-01	2.50000000e+00
5.22000000e-01	2.50000000e+00
5.24000000e-01	2.50000000e+00
5.26000000e-01	2.50000000e+00
5.28000000e-01	2.50000000e+00
5.30000000e-01	2.50000000e+00
5.32000000e-01	2.50000000e+00
5.34000000e-01	2.50000000e+00
5.36000000e-01	2.50000000e+00
5.38000000e-01	2.50000000e+00
5.40000000e-01	2.50000000e+00
5.42000000e-01	2.50000000e+00
5.44000000e-01	2.50000000e+00
5.46000000e-01	2.50000000e+00
5.48000000e-01	2.50000000e+00
5.50000000e-01	2.50000000e+00
5.52000000e-01	2.50000000e+00
5.54000000e-01	2.50000000e+00
5.56000000e-01	2.50000000e+00
5.58000000e-01	2.50000000e+00
5.60000000e-01	2.50000000e+00
5.62000000e-01	2.50000000e+00
5.64000000e-01	2.50000000e+00
5.66000000e-01	2.50000000e+00
5.68000000e-01	2.50000000e+00
5.70000000e-01	2.50000000e+00
5.72000000e-01	2.50000000e+00
5.74000000e-01	2.50000000e+00
5.76000000e-01	2.50000000e+00
5.78000000e-01	2.50000000e+00
5.80000000e-01	2.50000000e+00
5.82000000e-01	2.50000000e+00
5.84000000e-01	2.50000000e+00
5.86000000e-01	2.50000000e+00
5.88000000e-01	2.50000000e+00
5.90000000e-01	2.50000000e+00
5.92000000e-01	2.50000000e+00
5.94000000e-01	2.50000000e+00
5.96000000e-01	2.50000000e+00
5.98000000e-01	2.50000000e+00
6.00000000e-01	2.50000000e+00
6.02000000e-01	2.50000000e+00
6.04000000e-01	2.50000000e+00
6.06000000e-01	2.50000000e+00
6.08000000e-01	2.50000000e+00
6.10000000e-01	2.50000000e+00
6.12000000e-01	2.50000000e+00
6.14000000e-01	2.50000000e+00
6.16000000e-01	2.50000000e+00
6.18000000e-01	2.50000000e+00
6.20000000e-01	2.50000000e+00
6.22000000e-01	2.50000000e+00
6.24000000e-01	2.50000000e+00
6.26000000e-01	2.50000000e+00
6.28000000e-01	2.50000000e+00
6.30000000e-01	2.50000000e+00
6.32000000e-01	2.50000000e+00
6.34000000e-01	2.50000000e+00
6.36000000e-01	2.50000000e+00
6.38000000e-01	2.50000000e+00
6.40000000e-01	2.50000000e+00
6.42000000e-01	2.50000000e+00
6.44000000e-01	2.50000000e+00
6.46000000e-01	2.50000000e+00
6.48000000e-01	2.50000000e+00
6.50000000e-01	2.50000000e+00
6.52000000e-01	2.50000000e+00
6.54000000e-01	2.50000000e+00
6.56000000e-01	2.50000000e+00
6.58000000e-01	2.50000000e+00
6.60000000e-01	2.50000000e+00
6.62000000e-01	2.50000000e+00
6.64000000e-01	2.50000000e+00
6.66000000e-01	2.50000000e+00
6.68000000e-01	2.50000000e+00
6.70000000e-01	2.50000000e+00
6.72000000e-01	2.50000000e+00
6.74000000e-01	2.50000000e+00
6.76000000e-01	2.50000000e+00
6.78000000e-01	2.50000000e+00
6.80000000e-01	2.50000000e+00
6.82000000e-01	2.50000000e+00
6.84000000e-01	2.50000000e+00
6.86000000e-01	2.50000000e+00
6.88000000e-01	2.50000000e+00
6.90000000e-01	2.50000000e+00
6.92000000e-01	2.50000000e+00
6.94000000e-01	2.50000000e+00
6.96000000e-01	2.50000000e+00
6.98000000e-01	2.50000000e+00
7.00000000e-01	2.50000000e+00
7.02000000e-01	2.50000000e+00
7.04000000e-01	2.50000000e+00
7.06000000e-01	2.50000000e+00
7.08000000e-01	2.50000000e+00
7.10000000e-01	2.50000000e+00
7.12000000e-01	2.50000000e+00
7.14000000e-01	2.50000000e+00
7.16000000e-01	2.50000000e+00
7.18000000e-01	2.50000000e+00
7.20000000e-01	2.50000000e+00
7.22000000e-01	2.50000000e+00
7.24000000e-01	2.50000000e+00
7.26000000e-01	2.50000000e+00
7.28000000e-01	2.50000000e+00
7.30000000e-01	2.50000000e+00
7.32000000e-01	2.50000000e+00
7.34000000e-01	2.50000000e+00
7.36000000e-01	2.50000000e+00
7.38000000e-01	2.50000000e+00
7.40000000e-01	2.50000000e+00
7.42000000e-01	2.50000000e+00
7.44000000e-01	2.50000000e+00
7.46000000e-01	2.50000000e+00
7.48000000e-01	2.50000000e+00
7.50000000e-01	2.50000000e+00
7.52000000e-01	2.50000000e+00
7.54000000e-01	2.50000000e+00
7.56000000e-01	2.50000000e+00
7.58000000e-01	2.50000000e+00
7.60000000e-01	2.50000000e+00
7.62000000e-01	2.50000000e+00
7.64000000e-01	2.50000000e+00
7.66000000e-01	2.50000000e+00
7.68000000e-01	2.50000000e+00
7.70000000e-01	2.50000000e+00
7.72000000e-01	2.50000000e+00
7.74000000e-01	2.50000000e+00
7.76000000e-01	2.50000000e+00
7.78000000e-01	2.50000000e+00
7.80000000e-01	2.50000000e+00
7.82000000e-01	2.50000000e+00
7.84000000e-01	2.50000000e+00
7.86000000e-01	2.50000000e+00
7.88000000e-01	2.50000000e+00
7.90000000e-01	2.50000000e+00
7.92000000e-01	2.50000000e+00
7.94000000e-01	2.50000000e+00
7.96000000e-01	2.50000000e+00
7.98000000e-01	2.50000000e+00
8.00000000e-01	2.50000000e+00
8.02000000e-01	2.50000000e+00
8.04000000e-01	2.50000000e+00
8.06000000e-01	2.50000000e+00
8.08000000e-01	2.50000000e+00
8.10000000e-01	2.50000000e+00
8.12000000e-01	2.50000000e+00
8.14000000e-01	2.50000000e+00
8.16000000e-01	2.50000000e+00
8.18000000e-01	2.50000000e+00
8.20000000e-01	2.50000000e+00
8.22000000e-01	2.50000000e+00
8.24000000e-01	2.50000000e+00
8.26000000e-01	2.50000000e+00
8.28000000e-01	2.50000000e+00
8.30000000e-01	2.50000000e+00
8.32000000e-01	2.50000000e+00
8.34000000e-01	2.50000000e+00
8.36000000e-01	2.50000000e+00
8.38000000e-01	2.50000000e+00
8.40000000e-01	2.50000000e+00
8.42000000e-01	2.50000000e+00
8.44000000e-01	2.50000000e+00
8.46000000e-01	2.50000000e+00
8.48000000e-01	2.50000000e+00
8.50000000e-01	2.50000000e+00
8.52000000e-01	2.50000000e+00
8.54000000e-01	2.50000000e+00
8.56000000e-01	2.50000000e+00
8.58000000e-01	2.50000000e+00
8.60000000e-01	2.50000000e+00
8.62000000e-01	2.50000000e+00
8.64000000e-01	2.50000000e+00
8.66000000e-01	2.50000000e+00
8.68000000e-01	2.50000000e+00
8.70000000e-01	2.50000000e+00
8.72000000e-01	2.50000000e+00
8.74000000e-01	2.50000000e+00
8.76000000e-01	2.50000000e+00
8.78000000e-01	2.50000000e+00
8.80000000e-01	2.50000000e+00
8.82000000e-01	2.50000000e+00
8.84000000e-01	2.50000000e+00
8.86000000e-01	2.50000000e+00
8.88000000e-01	2.50000000e+00
8.90000000e-01	2.50000000e+00
8.92000000e-01	2.50000000e+00
8.94000000e-01	2.50000000e+00
8.96000000e-01	2.50000000e+00
8.98000000e-01	2.50000000e+00
9.00000000e-01	2.50000000e+00
9.02000000e-01	2.50000000e+00
9.04000000e-01	2.50000000e+00
9.06000000e-01	2.50000000e+00
9.08000000e-01	2.50000000e+00
9.10000000e-01	2.50000000e+00
9.12000000e-01	2.50000000e+00
9.14000000e-01	2.50000000e+00
9.16000000e-01	2.50000000e+00
9.18000000e-01	2.50000000e+00
9.20000000e-01	2.50000000e+00
9.22000000e-01	2.50000000e+00
9.24000000e-01	2.50000000e+00
9.26000000e-01	2.50000000e+00
9.28000000e-01	2.50000000e+00
9.30000000e-01	2.50000000e+00
9.32000000e-01	2.50000000e+00
9.34000000e-01	2.50000000e+00
9.36000000e-01	2.50000000e+00
9.38000000e-01	2.50000000e+00
9.40000000e-01	2.50000000e+00
9.42000000e-01	2.50000000e+00
9.44000000e-01	2.50000000e+00
9.46000000e-01	2.50000000e+00
9.48000000e-01	2.50000000e+00
9.50000000e-01	2.50000000e+00
9.52000000e-01	2.50000000e+00
9.54000000e-01	2.50000000e+00
9.56000000e-01	2.50000000e+00
9.58000000e-01	2.50000000e+00
9.60000000e-01	2.50000000e+00
9.62000000e-01	2.50000000e+00
9.64000000e-01	2.50000000e+00
9.66000000e-01	2.50000000e+00
9.68000000e-01	2.50000000e+00
9.70000000e-01	2.50000000e+00
9.72000000e-01	2.50000000e+00
9.74000000e-01	2.50000000e+00
9.76000000e-01	2.50000000e+00
9.78000000e-01	2.50000000e+00
9.80000000e-01	2.50000000e+00
9.82000000e-01	2.50000000e+00
9.84000000e-01	2.50000000e+00
9.86000000e-01	2.50000000e+00
9.88000000e-01	2.50000000e+00
9.90000000e-01	2.50000000e+00
9.92000000e-01	2.50000000e+00
9.94000000e-01	2.50000000e+00
9.96000000e-01	2.50000000e+00
9.98000000e-01	2.50000000e+00
1.00000000e+00	2.50000000e+00


==> figure/elaborated_function.txt <==
-1.00000000e+00	0.00000000e+00
-9.98000000e-01	0.00000000e+00
-9.96000000e-01	0.00000000e+00
-9.94000000e-01	0.00000000e+00
-9.92000000e-01	0.00000000e+00
-9.90000000e-01	0.00000000e+00
-9.88000000e-01	0.00000000e+00
-9.86000000e-01	0.00000000e+00
-9.84000000e-01	0.00000000e+00
-9.82000000e-01	0.00000000e+00
-9.80000000e-01	0.00000000e+00
-9.78000000e-01	0.00000000e+00
-9.76000000e-01	0.00000000e+00
-9.74000000e-01	0.00000000e+00
-9.72000000e-01	0.00000000e+00
-9.70000000e-01	0.00000000e+00
-9.68000000e-01	0.00000000e+00
-9.66000000e-01	0.00000000e+00
-9.64000000e-01	0.00000000e+00
-9.62000000e-01	0.00000000e+00
-9.60000000e-01	0.00000000e+00
-9.58000000e-01	0.00000000e+00
-9.56000000e-01	0.00000000e+00
-9.54000000e-01	0.00000000e+00
-9.52000000e-01	0.00000000e+00
-9.50000000e-01	0.00000000e+00
-9.48000000e-01	0.00000000e+00
-9.46000000e-01	0.00000000e+00
-9.44000000e-01	0.00000000e+00
-9.42000000e-01	0.00000000e+00
-9.40000000e-01	0.00000000e+00
-9.38000000e-01	0.00000000e+00
-9.36000000e-01	0.00000000e+00
-9.34000000e-01	0.00000000e+00
-9.32000000e-01	0.00000000e+00
-9.30000000e-01	0.00000000e+00
-9.28000000e-01	0.00000000e+00
-9.26000000e-01	0.00000000e+00
-9.24000000e-01	0.00000000e+00
-9.22000000e-01	0.00000000e+00
-9.20000000e-01	0.00000000e+00
-9.18000000e-01	0.00000000e+00
-9.16000000e-01	0.00000000e+00
-9.14000000e-01	0.00000000e+00
-9.12000000e-01	0.00000000e+00
-9.10000000e-01	0.00000000e+00
-9.08000000e-01	0.00000000e+00
-9.06000000e-01	0.00000000e+00
-9.04000000e-01	0.00000000e+00
-9.02000000e-01	0.00000000e+00
-9.00000000e-01	0.00000000e+00
-8.98000000e-01	0.00000000e+00
-8.96000000e-01	0.00000000e+00
-8.94000000e-01	0.00000000e+00
-8.92000000e-01	0.00000000e+00
-8.90000000e-01	0.00000000e+00
-8.88000000e-01	0.00000000e+00
-8.86000000e-01	0.00000000e+00
-8.84000000e-01	0.00000000e+00
-8.82000000e-01	0.00000000e+00
-8.80000000e-01	0.00000000e+00
-8.78000000e-01	0.00000000e+00
-8.76000000e-01	0.00000000e+00
-8.74000000e-01	0.00000000e+00
-8.72000000e-01	0.00000000e+00
-8.70000000e-01	0.00000000e+00
-8.68000000e-01	0.00000000e+00
-8.66000000e-01	0.00000000e+00
-8.64000000e-01	0.00000000e+00
-8.62000000e-01	0.00000000e+00
-8.60000000e-01	0.00000000e+00
-8.58000000e-01	0.00000000e+00
-8.56000000e-01	0.00000000e+00
-8.54000000e-01	0.00000000e+00
-8.52000000e-01	0.00000000e+00
-8.50000000e-01	0.00000000e+00
-8.48000000e-01	0.00000000e+00
-8.46000000e-01	0.00000000e+00
-8.44000000e-01	0.00000000e+00
-8.42000000e-01	0.00000000e+00
-8.40000000e-01	0.00000000e+00
-8.38000000e-01	0.00000000e+00
-8.36000000e-01	0.00000000e+00
-8.34000000e-01	0.00000000e+00
-8.32000000e-01	0.00000000e+00
-8.30000000e-01	0.00000000e+00
-8.28000000e-01	0.00000000e+00
-8.26000000e-01	0.00000000e+00
-8.24000000e-01	0.00000000e+00
-8.22000000e-01	0.00000000e+00
-8.20000000e-01	0.00000000e+00
-8.18000000e-01	0.00000000e+00
-8.16000000e-01	0.00000000e+00
-8.14000000e-01	0.00000000e+00
-8.12000000e-01	0.00000000e+00
-8.10000000e-01	0.00000000e+00
-8.08000000e-01	0.00000000e+00
-8.06000000e-01	0.00000000e+00
-8.04000000e-01	0.00000000e+00
-8.02000000e-01	0.00000000e+00
-8.00000000e-01	0.00000000e+00
-7.98000000e-01	0.00000000e+00
-7.96000000e-01	0.00000000e+00
-7.94000000e-01	0.00000000e+00
-7.92000000e-01	0.00000000e+00
-7.90000000e-01	0.00000000e+00
-7.88000000e-01	0.00000000e+00
-7.86000000e-01	0.00000000e+00
-7.84000000e-01	0.00000000e+00
-7.82000000e-01	0.00000000e+00
-7.80000000e-01	0.00000000e+00
-7.78000000e-01	0.00000000e+00
-7.76000000e-01	0.00000000e+00
-7.74000000e-01	0.00000000e+00
-7.72000000e-01	0.00000000e+00
-7.70000000e-01	0.00000000e+00
-7.68000000e-01	0.00000000e+00
-7.66000000e-01	0.00000000e+00
-7.64000000e-01	0.00000000e+00
-7.62000000e-01	0.00000000e+00
-7.60000000e-01	0.00000000e+00
-7.58000000e-01	0.00000000e+00
-7.56000000e-01	0.00000000e+00
-7.54000000e-01	0.00000000e+00
-7.52000000e-01	0.00000000e+00
-7.50000000e-01	0.00000000e+00
-7.48000000e-01	0.00000000e+00
-7.46000000e-01	0.00000000e+00
-7.44000000e-01	0.00000000e+00
-7.42000000e-01	0.00000000e+00
-7.40000000e-01	0.00000000e+00
-7.38000000e-01	0.00000000e+00
-7.36000000e-01	0.00000000e+00
-7.34000000e-01	0.00000000e+00
-7.32000000e-01	0.00000000e+00
-7.30000000e-01	0.00000000e+00
-7.28000000e-01	0.00000000e+00
-7.26000000e-01	0.00000000e+00
-7.24000000e-01	0.00000000e+00
-7.22000000e-01	0.00000000e+00
-7.20000000e-01	0.00000000e+00
-7.18000000e-01	0.00000000e+00
-7.16000000e-01	0.00000000e+00
-7.14000000e-01	0.00000000e+00
-7.12000000e-01	0.00000000e+00
-7.10000000e-01	0.00000000e+00
-7.08000000e-01	0.00000000e+00
-7.06000000e-01	0.00000000e+00
-7.04000000e-01	0.00000000e+00
-7.02000000e-01	0.00000000e+00
-7.00000000e-01	0.00000000e+00
-6.98000000e-01	0.00000000e+00
-6.96000000e-01	0.00000000e+00
-6.94000000e-01	0.00000000e+00
-6.92000000e-01	0.00000000e+00
-6.90000000e-01	0.00000000e+00
-6.88000000e-01	0.00000000e+00
-6.86000000e-01	0.00000000e+00
-6.84000000e-01	0.00000000e+00
-6.82000000e-01	0.00000000e+00
-6.80000000e-01	0.00000000e+00
-6.78000000e-01	0.00000000e+00
-6.76000000e-01	0.00000000e+00
-6.74000000e-01	0.00000000e+00
-6.72000000e-01	0.00000000e+00
-6.70000000e-01	0.00000000e+00
-6.68000000e-01	0.00000000e+00
-6.66000000e-01	0.00000000e+00
-6.64000000e-01	0.00000000e+00
-6.62000000e-01	0.00000000e+00
-6.60000000e-01	0.00000000e+00
-6.58000000e-01	0.00000000e+00
-6.56000000e-01	0.00000000e+00
-6.54000000e-01	0.00000000e+00
-6.52000000e-01	0.00000000e+00
-6.50000000e-01	0.00000000e+00
-6.48000000e-01	0.00000000e+00
-6.46000000e-01	0.00000000e+00
-6.44000000e-01	0.00000000e+00
-6.42000000e-01	0.00000000e+00
-6.40000000e-01	0.00000000e+00
-6.38000000e-01	0.00000000e+00
-6.36000000e-01	0.00000000e+00
-6.34000000e-01	0.00000000e+00
-6.32000000e-01	0.00000000e+00
-6.30000000e-01	0.00000000e+00
-6.28000000e-01	0.00000000e+00
-6.26000000e-01	0.00000000e+00
-6.24000000e-01	0.00000000e+00
-6.22000000e-01	0.00000000e+00
-6.20000000e-01	0.00000000e+00
-6.18000000e-01	0.00000000e+00
-6.16000000e-01	0.00000000e+00
-6.14000000e-01	0.00000000e+00
-6.12000000e-01	0.00000000e+00
-6.10000000e-01	0.00000000e+00
-6.08000000e-01	0.00000000e+00
-6.06000000e-01	0.00000000e+00
-6.04000000e-01	0.00000000e+00
-6.02000000e-01	0.00000000e+00
-6.00000000e-01	0.00000000e+00
-5.98000000e-01	0.00000000e+00
-5.96000000e-01	0.00000000e+00
-5.94000000e-01	0.00000000e+00
-5.92000000e-01	0.00000000e+00
-5.90000000e-01	0.00000000e+00
-5.88000000e-01	0.00000000e+00
-5.86000000e-01	0.00000000e+00
-5.84000000e-01	0.00000000e+00
-5.82000000e-01	0.00000000e+00
-5.80000000e-01	0.00000000e+00
-5.78000000e-01	0.00000000e+00
-5.76000000e-01	0.00000000e+00
-5.74000000e-01	0.00000000e+00
-5.72000000e-01	0.00000000e+00
-5.70000000e-01	0.00000000e+00
-5.68000000e-01	0.00000000e+00
-5.66000000e-01	0.00000000e+00
-5.64000000e-01	0.00000000e+00
-5.62000000e-01	0.00000000e+00
-5.60000000e-01	0.00000000e+00
-5.58000000e-01	0.00000000e+00
-5.56000000e-01	0.00000000e+00
-5.54000000e-01	0.00000000e+00
-5.52000000e-01	0.00000000e+00
-5.50000000e-01	0.00000000e+00
-5.48000000e-01	0.00000000e+00
-5.46000000e-01	0.00000000e+00
-5.44000000e-01	0.00000000e+00
-5.42000000e-01	0.00000000e+00
-5.40000000e-01	0.00000000e+00
-5.38000000e-01	0.00000000e+00
-5.36000000e-01	0.00000000e+00
-5.34000000e-01	0.00000000e+00
-5.32000000e-01	0.00000000e+00
-5.30000000e-01	0.00000000e+00
-5.28000000e-01	0.00000000e+00
-5.26000000e-01	0.00000000e+00
-5.24000000e-01	0.00000000e+00
-5.22000000e-01	0.00000000e+00
-5.20000000e-01	0.00000000e+00
-5.18000000e-01	0.00000000e+00
-5.16000000e-01	0.00000000e+00
-5.14000000e-01	0.00000000e+00
-5.12000000e-01	0.00000000e+00
-5.10000000e-01	0.00000000e+00
-5.08000000e-01	0.00000000e+00
-5.06000000e-01	0.00000000e+00
-5.04000000e-01	0.00000000e+00
-5.02000000e-01	0.00000000e+00
-5.00000000e-01	0.00000000e+00
-4.98000000e-01	8.00000000e-03
-4.96000000e-01	1.60000000e-02
-4.94000000e-01	2.40000000e-02
-4.92000000e-01	3.20000000e-02
-4.90000000e-01	4.00000000e-02
-4.88000000e-01	4.80000000e-02
-4.86000000e-01	5.60000000e-02
-4.84000000e-01	6.40000000e-02
-4.82000000e-01	7.20000000e-02
-4.80000000e-01	8.00000000e-02
-4.78000000e-01	8.80000000e-02
-4.76000000e-01	9.60000000e-02
-4.74000000e-01	1.04000000e-01
-4.72000000e-01	1.12000000e-01
-4.70000000e-01	1.20000000e-01
-4.68000000e-01	1.28000000e-01
-4.66000000e-01	1.36000000e-01
-4.64000000e-01	1.44000000e-01
-4.62000000e-01	1.52000000e-01
-4.60000000e-01	1.60000000e-01
-4.58000000e-01	1.68000000e-01
-4.56000000e-01	1.76000000e-01
-4.54000000e-01	1.84000000e-01
-4.52000000e-01	1.92000000e-01
-4.50000000e-01	2.00000000e-01
-4.48000000e-01	2.08000000e-01
-4.46000000e-01	2.16000000e-01
-4.44000000e-01	2.24000000e-01
-4.42000000e-01	2.32000000e-01
-4.40000000e-01	2.40000000e-01
-4.38000000e-01	2.48000000e-01
-4.36000000e-01	2.56000000e-01
-4.34000000e-01	2.64000000e-01
-4.32000000e-01	2.72000000e-01
-4.30000000e-01	2.80000000e-01
-4.28000000e-01	2.88000000e-01
-4.26000000e-01	2.96000000e-01
-4.24000000e-01	3.04000000e-01
-4.22000000e-01	3.12000000e-01
-4.20000000e-01	3.20000000e-01
-4.18000000e-01	3.28000000e-01
-4.16000000e-01	3.36000000e-01
-4.14000000e-01	3.44000000e-01
-4.12000000e-01	3.52000000e-01
-4.10000000e-01	3.60000000e-01
-4.08000000e-01	3.68000000e-01
-4.06000000e-01	3.76000000e-01
-4.04000000e-01	3.84000000e-01
-4.02000000e-01	3.92000000e-01
-4.00000000e-01	4.00000000e-01
-3.98000000e-01	4.08000000e-01
-3.96000000e-01	4.16000000e-01
-3.94000000e-01	4.24000000e-01
-3.92000000e-01	4.32000000e-01
-3.90000000e-01	4.40000000e-01
-3.88000000e-01	4.48000000e-01
-3.86000000e-01	4.56000000e-01
-3.84000000e-01	4.64000000e-01
-3.82000000e-01	4.72000000e-01
-3.80000000e-01	4.80000000e-01
-3.78000000e-01	4.88000000e-01
-3.76000000e-01	4.96000000e-01
-3.74000000e-01	5.04000000e-01
-3.72000000e-01	5.12000000e-01
-3.70000000e-01	5.20000000e-01
-3.68000000e-01	5.28000000e-01
-3.66000000e-01	5.36000000e-01
-3.64000000e-01	5.44000000e-01
-3.62000000e-01	5.52000000e-01
-3.60000000e-01	5.60000000e-01
-3.58000000e-01	5.68000000e-01
-3.56000000e-01	5.76000000e-01
-3.54000000e-01	5.84000000e-01
-3.52000000e-01	5.92000000e-01
-3.50000000e-01	6.00000000e-01
-3.48000000e-01	6.08000000e-01
-3.46000000e-01	6.16000000e-01
-3.44000000e-01	6.24000000e-01
-3.42000000e-01	6.32000000e-01
-3.40000000e-01	6.40000000e-01
-3.38000000e-01	6.48000000e-01
-3.36000000e-01	6.56000000e-01
-3.34000000e-01	6.64000000e-01
-3.32000000e-01	6.72000000e-01
-3.30000000e-01	6.80000000e-01
-3.28000000e-01	6.88000000e-01
-3.26000000e-01	6.96000000e-01
-3.24000000e-01	7.04000000e-01
-3.22000000e-01	7.12000000e-01
-3.20000000e-01	7.20000000e-01
-3.18000000e-01	7.28000000e-01
-3.16000000e-01	7.36000000e-01
-3.14000000e-01	7.44000000e-01
-3.12000000e-01	7.52000000e-01
-3.10000000e-01	7.60000000e-01
-3.08000000e-01	7.68000000e-01
-3.06000000e-01	7.76000000e-01
-3.04000000e-01	7.84000000e-01
-3.02000000e-01	7.92000000e-01
-3.00000000e-01	8.00000000e-01
-2.98000000e-01	8.08000000e-01
-2.96000000e-01	8.16000000e-01
-2.94000000e-01	8.24000000e-01
-2.92000000e-01	8.32000000e-01
-2.90000000e-01	8.40000000e-01
-2.88000000e-01	8.48000000e-01
-2.86000000e-01	8.56000000e-01
-2.84000000e-01	8.64000000e-01
-2.82000000e-01	8.72000000e-01
-2.80000000e-01	8.80000000e-01
-2.78000000e-01	8.88000000e-01
-2.76000000e-01	8.96000000e-01
-2.74000000e-01	9.04000000e-01
-2.72000000e-01	9.12000000e-01
-2.70000000e-01	9.20000000e-01
-2.68000000e-01	9.28000000e-01
-2.66000000e-01	9.36000000e-01
-2.64000000e-01	9.44000000e-01
-2.62000000e-01	9.52000000e-01
-2.60000000e-01	9.60000000e-01
-2.58000000e-01	9.68000000e-01
-2.56000000e-01	9.76000000e-01
-2.54000000e-01	9.84000000e-01
-2.52000000e-01	9.92000000e-01
-2.50000000e-01	1.00000000e+00
-2.48000000e-01	9.92000000e-01
-2.46000000e-01	9.84000000e-01
-2.44000000e-01	9.76000000e-01
-2.42000000e-01	9.68000000e-01
-2.40000000e-01	9.60000000e-01
-2.38000000e-01	9.52000000e-01
-2.36000000e-01	9.44000000e-01
-2.34000000e-01	9.36000000e-01
-2.32000000e-01	9.28000000e-01
-2.30000000e-01	9.20000000e-01
-2.28000000e-01	9.12000000e-01
-2.26000000e-01	9.04000000e-01
-2.24000000e-01	8.96000000e-01
-2.22000000e-01	8.88000000e-01
-2.20000000e-01	8.80000000e-01
-2.18000000e-01	8.72000000e-01
-2.16000000e-01	8.64000000e-01
-2.14000000e-01	8.56000000e-01
-2.12000000e-01	8.48000000e-01
-2.10000000e-01	8.40000000e-01
-2.08000000e-01	8.32000000e-01
-2.06000000e-01	8.24000000e-01
-2.04000000e-01	8.16000000e-01
-2.02000000e-01	8.08000000e-01
-2.00000000e-01	8.00000000e-01
-1.98000000e-01	7.92000000e-01
-1.96000000e-01	7.84000000e-01
-1.94000000e-01	7.76000000e-01
-1.92000000e-01	7.68000000e-01
-1.90000000e-01	7.60000000e-01
-1.88000000e-01	7.52000000e-01
-1.86000000e-01	7.44000000e-01
-1.84000000e-01	7.36000000e-01
-1.82000000e-01	7.28000000e-01
-1.80000000e-01	7.20000000e-01
-1.78000000e-01	7.12000000e-01
-1.76000000e-01	7.04000000e-01
-1.74000000e-01	6.96000000e-01
-1.72000000e-01	6.88000000e-01
-1.70000000e-01	6.80000000e-01
-1.68000000e-01	6.72000000e-01
-1.66000000e-01	6.64000000e-01
-1.64000000e-01	6.56000000e-01
-1.62000000e-01	6.48000000e-01
-1.60000000e-01	6.40000000e-01
-1.58000000e-01	6.32000000e-01
-1.56000000e-01	6.24000000e-01
-1.54000000e-01	6.16000000e-01
-1.52000000e-01	6.08000000e-01
-1.50000000e-01	6.00000000e-01
-1.48000000e-01	5.92000000e-01
-1.46000000e-01	5.84000000e-01
-1.44000000e-01	5.76000000e-01
-1.42000000e-01	5.68000000e-01
-1.40000000e-01	5.60000000e-01
-1.38000000e-01	5.52000000e-01
-1.36000000e-01	5.44000000e-01
-1.34000000e-01	5.36000000e-01
-1.32000000e-01	5.28000000e-01
-1.30000000e-01	5.20000000e-01
-1.28000000e-01	5.12000000e-01
-1.26000000e-01	5.04000000e-01
-1.24000000e-01	4.96000000e-01
-1.22000000e-01	4.88000000e-01
-1.20000000e-01	4.80000000e-01
-1.18000000e-01	4.72000000e-01
-1.16000000e-01	4.64000000e-01
-1.14000000e-01	4.56000000e-01
-1.12000000e-01	4.48000000e-01
-1.10000000e-01	4.40000000e-01
-1.08000000e-01	4.32000000e-01
-1.06000000e-01	4.24000000e-01
-1.04000000e-01	4.16000000e-01
-1.02000000e-01	4.08000000e-01
-1.00000000e-01	4.00000000e-01
-9.80000000e-02	3.92000000e-01
-9.60000000e-02	3.84000000e-01
-9.40000000e-02	3.76000000e-01
-9.20000000e-02	3.68000000e-01
-9.00000000e-02	3.60000000e-01
-8.80000000e-02	3.52000000e-01
-8.60000000e-02	3.44000000e-01
-8.40000000e-02	3.36000000e-01
-8.20000000e-02	3.28000000e-01
-8.00000000e-02	3.20000000e-01
-7.80000000e-02	3.12000000e-01
-7.60000000e-02	3.04000000e-01
-7.40000000e-02	2.96000000e-01
-7.20000000e-02	2.88000000e-01
-7.00000000e-02	2.80000000e-01
-6.80000000e-02	2.72000000e-01
-6.60000000e-02	2.64000000e-01
-6.40000000e-02	2.56000000e-01
-6.20000000e-02	2.48000000e-01
-6.00000000e-02	2.40000000e-01
-5.80000000e-02	2.32000000e-01
-5.60000000e-02	2.24000000e-01
-5.40000000e-02	2.16000000e-01
-5.20000000e-02	2.08000000e-01
-5.00000000e-02	2.00000000e-01
-4.80000000e-02	1.92000000e-01
-4.60000000e-02	1.84000000e-01
-4.40000000e-02	1.76000000e-01
-4.20000000e-02	1.68000000e-01
-4.00000000e-02	1.60000000e-01
-3.80000000e-02	1.52000000e-01
-3.60000000e-02	1.44000000e-01
-3.40000000e-02	1.36000000e-01
-3.20000000e-02	1.28000000e-01
-3.00000000e-02	1.20000000e-01
-2.80000000e-02	1.12000000e-01
-2.60000000e-02	1.04000000e-01
-2.40000000e-02	9.60000000e-02
-2.20000000e-02	8.80000000e-02
-2.00000000e-02	8.00000000e-02
-1.80000000e-02	7.20000000e-02
-1.60000000e-02	6.40000000e-02
-1.40000000e-02	5.60000000e-02
-1.20000000e-02	4.80000000e-02
-1.00000000e-02	4.00000000e-02
-8.00000000e-03	3.20000000e-02
-6.00000000e-03	2.40000000e-02
-4.00000000e-03	1.60000000e-02
-2.00000000e-03	8.00000000e-03
0.00000000e+00	0.00000000e+00
2.00000000e-03	0.00000000e+00
4.00000000e-03	0.00000000e+00
6.00000000e-03	0.00000000e+00
8.00000000e-03	0.00000000e+00
1.00000000e-02	0.00000000e+00
1.20000000e-02	0.00000000e+00
1.40000000e-02	0.00000000e+00
1.60000000e-02	0.00000000e+00
1.80000000e-02	0.00000000e+00
2.00000000e-02	0.00000000e+00
2.20000000e-02	0.00000000e+00
2.40000000e-02	0.00000000e+00
2.60000000e-02	0.00000000e+00
2.80000000e-02	0.00000000e+00
3.00000000e-02	0.00000000e+00
3.20000000e-02	0.00000000e+00
3.40000000e-02	0.00000000e+00
3.60000000e-02	0.00000000e+00
3.80000000e-02	0.00000000e+00
4.00000000e-02	0.00000000e+00
4.20000000e-02	0.00000000e+00
4.40000000e-02	0.00000000e+00
4.60000000e-02	0.00000000e+00
4.80000000e-02	0.00000000e+00
5.00000000e-02	0.00000000e+00
5.20000000e-02	0.00000000e+00
5.40000000e-02	0.00000000e+00
5.60000000e-02	0.00000000e+00
5.80000000e-02	0.00000000e+00
6.00000000e-02	0.00000000e+00
6.20000000e-02	0.00000000e+00
6.40000000e-02	0.00000000e+00
6.60000000e-02	0.00000000e+00
6.80000000e-02	0.00000000e+00
7.00000000e-02	0.00000000e+00
7.20000000e-02	0.00000000e+00
7.40000000e-02	0.00000000e+00
7.60000000e-02	0.00000000e+00
7.80000000e-02	0.00000000e+00
8.00000000e-02	0.00000000e+00
8.20000000e-02	0.00000000e+00
8.40000000e-02	0.00000000e+00
8.60000000e-02	0.00000000e+00
8.80000000e-02	0.00000000e+00
9.00000000e-02	0.00000000e+00
9.20000000e-02	0.00000000e+00
9.40000000e-02	0.00000000e+00
9.60000000e-02	0.00000000e+00
9.80000000e-02	0.00000000e+00
1.00000000e-01	0.00000000e+00
1.02000000e-01	0.00000000e+00
1.04000000e-01	0.00000000e+00
1.06000000e-01	0.00000000e+00
1.08000000e-01	0.00000000e+00
1.10000000e-01	0.00000000e+00
1.12000000e-01	0.00000000e+00
1.14000000e-01	0.00000000e+00
1.16000000e-01	0.00000000e+00
1.18000000e-01	0.00000000e+00
1.20000000e-01	0.00000000e+00
1.22000000e-01	0.00000000e+00
1.24000000e-01	0.00000000e+00
1.26000000e-01	0.00000000e+00
1.28000000e-01	0.00000000e+00
1.30000000e-01	0.00000000e+00
1.32000000e-01	0.00000000e+00
1.34000000e-01	0.00000000e+00
1.36000000e-01	0.00000000e+00
1.38000000e-01	0.00000000e+00
1.40000000e-01	0.00000000e+00
1.42000000e-01	0.00000000e+00
1.44000000e-01	0.00000000e+00
1.46000000e-01	0.00000000e+00
1.48000000e-01	0.00000000e+00
1.50000000e-01	0.00000000e+00
1.52000000e-01	0.00000000e+00
1.54000000e-01	0.00000000e+00
1.56000000e-01	0.00000000e+00
1.58000000e-01	0.00000000e+00
1.60000000e-01	0.00000000e+00
1.62000000e-01	0.00000000e+00
1.64000000e-01	0.00000000e+00
1.66000000e-01	0.00000000e+00
1.68000000e-01	0.00000000e+00
1.70000000e-01	0.00000000e+00
1.72000000e-01	0.00000000e+00
1.74000000e-01	0.00000000e+00
1.76000000e-01	0.00000000e+00
1.78000000e-01	0.00000000e+00
1.80000000e-01	0.00000000e+00
1.82000000e-01	0.00000000e+00
1.84000000e-01	0.00000000e+00
1.86000000e-01	0.00000000e+00
1.88000000e-01	0.00000000e+00
1.90000000e-01	0.00000000e+00
1.92000000e-01	0.00000000e+00
1.94000000e-01	0.00000000e+00
1.96000000e-01	0.00000000e+00
1.98000000e-01	0.00000000e+00
2.00000000e-01	0.00000000e+00
2.02000000e-01	0.00000000e+00
2.04000000e-01	0.00000000e+00
2.06000000e-01	0.00000000e+00
2.08000000e-01	0.00000000e+00
2.10000000e-01	0.00000000e+00
2.12000000e-01	0.00000000e+00
2.14000000e-01	0.00000000e+00
2.16000000e-01	0.00000000e+00
2.18000000e-01	0.00000000e+00
2.20000000e-01	0.00000000e+00
2.22000000e-01	0.00000000e+00
2.24000000e-01	0.00000000e+00
2.26000000e-01	0.00000000e+00
2.28000000e-01	0.00000000e+00
2.30000000e-01	0.00000000e+00
2.32000000e-01	0.00000000e+00
2.34000000e-01	0.00000000e+00
2.36000000e-01	0.00000000e+00
2.38000000e-01	0.00000000e+00
2.40000000e-01	0.00000000e+00
2.42000000e-01	0.00000000e+00
2.44000000e-01	0.00000000e+00
2.46000000e-01	0.00000000e+00
2.48000000e-01	0.00000000e+00
2.50000000e-01	0.00000000e+00
2.52000000e-01	0.00000000e+00
2.54000000e-01	0.00000000e+00
2.56000000e-01	0.00000000e+00
2.58000000e-01	0.00000000e+00
2.60000000e-01	0.00000000e+00
2.62000000e-01	0.00000000e+00
2.64000000e-01	0.00000000e+00
2.66000000e-01	0.00000000e+00
2.68000000e-01	0.00000000e+00
2.70000000e-01	0.00000000e+00
2.72000000e-01	0.00000000e+00
2.74000000e-01	0.00000000e+00
2.76000000e-01	0.00000000e+00
2.78000000e-01	0.00000000e+00
2.80000000e-01	0.00000000e+00
2.82000000e-01	0.00000000e+00
2.84000000e-01	0.00000000e+00
2.86000000e-01	0.00000000e+00
2.88000000e-01	0.00000000e+00
2.90000000e-01	0.00000000e+00
2.92000000e-01	0.00000000e+00
2.94000000e-01	0.00000000e+00
2.96000000e-01	0.00000000e+00
2.98000000e-01	0.00000000e+00
3.00000000e-01	0.00000000e+00
3.02000000e-01	0.00000000e+00
3.04000000e-01	0.00000000e+00
3.06000000e-01	0.00000000e+00
3.08000000e-01	0.00000000e+00
3.10000000e-01	0.00000000e+00
3.12000000e-01	0.00000000e+00
3.14000000e-01	0.00000000e+00
3.16000000e-01	0.00000000e+00
3.18000000e-01	0.00000000e+00
3.20000000e-01	0.00000000e+00
3.22000000e-01	0.00000000e+00
3.24000000e-01	0.00000000e+00
3.26000000e-01	0.00000000e+00
3.28000000e-01	0.00000000e+00
3.30000000e-01	0.00000000e+00
3.32000000e-01	0.00000000e+00
3.34000000e-01	0.00000000e+00
3.36000000e-01	0.00000000e+00
3.38000000e-01	0.00000000e+00
3.40000000e-01	0.00000000e+00
3.42000000e-01	0.00000000e+00
3.44000000e-01	0.00000000e+00
3.46000000e-01	0.00000000e+00
3.48000000e-01	0.00000000e+00
3.50000000e-01	0.00000000e+00
3.52000000e-01	0.00000000e+00
3.54000000e-01	0.00000000e+00
3.56000000e-01	0.00000000e+00
3.58000000e-01	0.00000000e+00
3.60000000e-01	0.00000000e+00
3.62000000e-01	0.00000000e+00
3.64000000e-01	0.00000000e+00
3.66000000e-01	0.00000000e+00
3.68000000e-01	0.00000000e+00
3.70000000e-01	0.00000000e+00
3.72000000e-01	0.00000000e+00
3.74000000e-01	0.00000000e+00
3.76000000e-01	0.00000000e+00
3.78000000e-01	0.00000000e+00
3.80000000e-01	0.00000000e+00
3.82000000e-01	0.00000000e+00
3.84000000e-01	0.00000000e+00
3.86000000e-01	0.00000000e+00
3.88000000e-01	0.00000000e+00
3.90000000e-01	0.00000000e+00
3.92000000e-01	0.00000000e+00
3.94000000e-01	0.00000000e+00
3.96000000e-01	0.00000000e+00
3.98000000e-01	0.00000000e+00
4.00000000e-01	0.00000000e+00
4.02000000e-01	0.00000000e+00
4.04000000e-01	0.00000000e+00
4.06000000e-01	0.00000000e+00
4.08000000e-01	0.00000000e+00
4.10000000e-01	0.00000000e+00
4.12000000e-01	0.00000000e+00
4.14000000e-01	0.00000000e+00
4.16000000e-01	0.00000000e+00
4.18000000e-01	0.00000000e+00
4.20000000e-01	0.00000000e+00
4.22000000e-01	0.00000000e+00
4.24000000e-01	0.00000000e+00
4.26000000e-01	0.00000000e+00
4.28000000e-01	0.00000000e+00
4.30000000e-01	0.00000000e+00
4.32000000e-01	0.00000000e+00
4.34000000e-01	0.00000000e+00
4.36000000e-01	0.00000000e+00
4.38000000e-01	0.00000000e+00
4.40000000e-01	0.00000000e+00
4.42000000e-01	0.00000000e+00
4.44000000e-01	0.00000000e+00
4.46000000e-01	0.00000000e+00
4.48000000e-01	0.00000000e+00
4.50000000e-01	0.00000000e+00
4.52000000e-01	0.00000000e+00
4.54000000e-01	0.00000000e+00
4.56000000e-01	0.00000000e+00
4.58000000e-01	0.00000000e+00
4.60000000e-01	0.00000000e+00
4.62000000e-01	0.00000000e+00
4.64000000e-01	0.00000000e+00
4.66000000e-01	0.00000000e+00
4.68000000e-01	0.00000000e+00
4.70000000e-01	0.00000000e+00
4.72000000e-01	0.00000000e+00
4.74000000e-01	0.00000000e+00
4.76000000e-01	0.00000000e+00
4.78000000e-01	0.00000000e+00
4.80000000e-01	0.00000000e+00
4.82000000e-01	0.00000000e+00
4.84000000e-01	0.00000000e+00
4.86000000e-01	0.00000000e+00
4.88000000e-01	0.00000000e+00
4.90000000e-01	0.00000000e+00
4.92000000e-01	0.00000000e+00
4.94000000e-01	0.00000000e+00
4.96000000e-01	0.00000000e+00
4.98000000e-01	0.00000000e+00
5.00000000e-01	1.00000000e+00
5.02000000e-01	1.00000000e+00
5.04000000e-01	1.00000000e+00
5.06000000e-01	1.00000000e+00
5.08000000e-01	1.00000000e+00
5.10000000e-01	1.00000000e+00
5.12000000e-01	1.00000000e+00
5.14000000e-01	1.00000000e+00
5.16000000e-01	1.00000000e+00
5.18000000e-01	1.00000000e+00
5.20000000e-01	1.00000000e+00
5.22000000e-01	1.00000000e+00
5.24000000e-01	1.00000000e+00
5.26000000e-01	1.00000000e+00
5.28000000e-01	1.00000000e+00
5.30000000e-01	1.00000000e+00
5.32000000e-01	1.00000000e+00
5.34000000e-01	1.00000000e+00
5.36000000e-01	1.00000000e+00
5.38000000e-01	1.00000000e+00
5.40000000e-01	1.00000000e+00
5.42000000e-01	1.00000000e+00
5.44000000e-01	1.00000000e+00
5.46000000e-01	1.00000000e+00
5.48000000e-01	1.00000000e+00
5.50000000e-01	1.00000000e+00
5.52000000e-01	1.00000000e+00
5.54000000e-01	1.00000000e+00
5.56000000e-01	1.00000000e+00
5.58000000e-01	1.00000000e+00
5.60000000e-01	1.00000000e+00
5.62000000e-01	1.00000000e+00
5.64000000e-01	1.00000000e+00
5.66000000e-01	1.00000000e+00
5.68000000e-01	1.00000000e+00
5.70000000e-01	1.00000000e+00
5.72000000e-01	1.00000000e+00
5.74000000e-01	1.00000000e+00
5.76000000e-01	1.00000000e+00
5.78000000e-01	1.00000000e+00
5.80000000e-01	1.00000000e+00
5.82000000e-01	1.00000000e+00
5.84000000e-01	1.00000000e+00
5.86000000e-01	1.00000000e+00
5.88000000e-01	1.00000000e+00
5.90000000e-01	1.00000000e+00
5.92000000e-01	1.00000000e+00
5.94000000e-01	1.00000000e+00
5.96000000e-01	1.00000000e+00
5.98000000e-01	1.00000000e+00
6.00000000e-01	1.00000000e+00
6.02000000e-01	1.00000000e+00
6.04000000e-01	1.00000000e+00
6.06000000e-01	1.00000000e+00
6.08000000e-01	1.00000000e+00
6.10000000e-01	1.00000000e+00
6.12000000e-01	1.00000000e+00
6.14000000e-01	1.00000000e+00
6.16000000e-01	1.00000000e+00
6.18000000e-01	1.00000000e+00
6.20000000e-01	1.00000000e+00
6.22000000e-01	1.00000000e+00
6.24000000e-01	1.00000000e+00
6.26000000e-01	1.00000000e+00
6.28000000e-01	1.00000000e+00
6.30000000e-01	1.00000000e+00
6.32000000e-01	1.00000000e+00
6.34000000e-01	1.00000000e+00
6.36000000e-01	1.00000000e+00
6.38000000e-01	1.00000000e+00
6.40000000e-01	1.00000000e+00
6.42000000e-01	1.00000000e+00
6.44000000e-01	1.00000000e+00
6.46000000e-01	1.00000000e+00
6.48000000e-01	1.00000000e+00
6.50000000e-01	1.00000000e+00
6.52000000e-01	1.00000000e+00
6.54000000e-01	1.00000000e+00
6.56000000e-01	1.00000000e+00
6.58000000e-01	1.00000000e+00
6.60000000e-01	1.00000000e+00
6.62000000e-01	1.00000000e+00
6.64000000e-01	1.00000000e+00
6.66000000e-01	1.00000000e+00
6.68000000e-01	1.00000000e+00
6.70000000e-01	1.00000000e+00
6.72000000e-01	1.00000000e+00
6.74000000e-01	1.00000000e+00
6.76000000e-01	1.00000000e+00
6.78000000e-01	1.00000000e+00
6.80000000e-01	1.00000000e+00
6.82000000e-01	1.00000000e+00
6.84000000e-01	1.00000000e+00
6.86000000e-01	1.00000000e+00
6.88000000e-01	1.00000000e+00
6.90000000e-01	1.00000000e+00
6.92000000e-01	1.00000000e+00
6.94000000e-01	1.00000000e+00
6.96000000e-01	1.00000000e+00
6.98000000e-01	1.00000000e+00
7.00000000e-01	1.00000000e+00
7.02000000e-01	1.00000000e+00
7.04000000e-01	1.00000000e+00
7.06000000e-01	1.00000000e+00
7.08000000e-01	1.00000000e+00
7.10000000e-01	1.00000000e+00
7.12000000e-01	1.00000000e+00
7.14000000e-01	1.00000000e+00
7.16000000e-01	1.00000000e+00
7.18000000e-01	1.00000000e+00
7.20000000e-01	1.00000000e+00
7.22000000e-01	1.00000000e+00
7.24000000e-01	1.00000000e+00
7.26000000e-01	1.00000000e+00
7.28000000e-01	1.00000000e+00
7.30000000e-01	1.00000000e+00
7.32000000e-01	1.00000000e+00
7.34000000e-01	1.00000000e+00
7.36000000e-01	1.00000000e+00
7.38000000e-01	1.00000000e+00
7.40000000e-01	1.00000000e+00
7.42000000e-01	1.00000000e+00
7.44000000e-01	1.00000000e+00
7.46000000e-01	1.00000000e+00
7.48000000e-01	1.00000000e+00
7.50000000e-01	1.00000000e+00
7.52000000e-01	1.00000000e+00
7.54000000e-01	1.00000000e+00
7.56000000e-01	1.00000000e+00
7.58000000e-01	1.00000000e+00
7.60000000e-01	1.00000000e+00
7.62000000e-01	1.00000000e+00
7.64000000e-01	1.00000000e+00
7.66000000e-01	1.00000000e+00
7.68000000e-01	1.00000000e+00
7.70000000e-01	1.00000000e+00
7.72000000e-01	1.00000000e+00
7.74000000e-01	1.00000000e+00
7.76000000e-01	1.00000000e+00
7.78000000e-01	1.00000000e+00
7.80000000e-01	1.00000000e+00
7.82000000e-01	1.00000000e+00
7.84000000e-01	1.00000000e+00
7.86000000e-01	1.00000000e+00
7.88000000e-01	1.00000000e+00
7.90000000e-01	1.00000000e+00
7.92000000e-01	1.00000000e+00
7.94000000e-01	1.00000000e+00
7.96000000e-01	1.00000000e+00
7.98000000e-01	1.00000000e+00
8.00000000e-01	1.00000000e+00
8.02000000e-01	1.00000000e+00
8.04000000e-01	1.00000000e+00
8.06000000e-01	1.00000000e+00
8.08000000e-01	1.00000000e+00
8.10000000e-01	1.00000000e+00
8.12000000e-01	1.00000000e+00
8.14000000e-01	1.00000000e+00
8.16000000e-01	1.00000000e+00
8.18000000e-01	1.00000000e+00
8.20000000e-01	1.00000000e+00
8.22000000e-01	1.00000000e+00
8.24000000e-01	1.00000000e+00
8.26000000e-01	1.00000000e+00
8.28000000e-01	1.00000000e+00
8.30000000e-01	1.00000000e+00
8.32000000e-01	1.00000000e+00
8.34000000e-01	1.00000000e+00
8.36000000e-01	1.00000000e+00
8.38000000e-01	1.00000000e+00
8.40000000e-01	1.00000000e+00
8.42000000e-01	1.00000000e+00
8.44000000e-01	1.00000000e+00
8.46000000e-01	1.00000000e+00
8.48000000e-01	1.00000000e+00
8.50000000e-01	1.00000000e+00
8.52000000e-01	1.00000000e+00
8.54000000e-01	1.00000000e+00
8.56000000e-01	1.00000000e+00
8.58000000e-01	1.00000000e+00
8.60000000e-01	1.00000000e+00
8.62000000e-01	1.00000000e+00
8.64000000e-01	1.00000000e+00
8.66000000e-01	1.00000000e+00
8.68000000e-01	1.00000000e+00
8.70000000e-01	1.00000000e+00
8.72000000e-01	1.00000000e+00
8.74000000e-01	1.00000000e+00
8.76000000e-01	1.00000000e+00
8.78000000e-01	1.00000000e+00
8.80000000e-01	1.00000000e+00
8.82000000e-01	1.00000000e+00
8.84000000e-01	1.00000000e+00
8.86000000e-01	1.00000000e+00
8.88000000e-01	1.00000000e+00
8.90000000e-01	1.00000000e+00
8.92000000e-01	1.00000000e+00
8.94000000e-01	1.00000000e+00
8.96000000e-01	1.00000000e+00
8.98000000e-01	1.00000000e+00
9.00000000e-01	1.00000000e+00
9.02000000e-01	1.00000000e+00
9.04000000e-01	1.00000000e+00
9.06000000e-01	1.00000000e+00
9.08000000e-01	1.00000000e+00
9.10000000e-01	1.00000000e+00
9.12000000e-01	1.00000000e+00
9.14000000e-01	1.00000000e+00
9.16000000e-01	1.00000000e+00
9.18000000e-01	1.00000000e+00
9.20000000e-01	1.00000000e+00
9.22000000e-01	1.00000000e+00
9.24000000e-01	1.00000000e+00
9.26000000e-01	1.00000000e+00
9.28000000e-01	1.00000000e+00
9.30000000e-01	1.00000000e+00
9.32000000e-01	1.00000000e+00
9.34000000e-01	1.00000000e+00
9.36000000e-01	1.00000000e+00
9.38000000e-01	1.00000000e+00
9.40000000e-01	1.00000000e+00
9.42000000e-01	1.00000000e+00
9.44000000e-01	1.00000000e+00
9.46000000e-01	1.00000000e+00
9.48000000e-01	1.00000000e+00
9.50000000e-01	1.00000000e+00
9.52000000e-01	1.00000000e+00
9.54000000e-01	1.00000000e+00
9.56000000e-01	1.00000000e+00
9.58000000e-01	1.00000000e+00
9.60000000e-01	1.00000000e+00
9.62000000e-01	1.00000000e+00
9.64000000e-01	1.00000000e+00
9.66000000e-01	1.00000000e+00
9.68000000e-01	1.00000000e+00
9.70000000e-01	1.00000000e+00
9.72000000e-01	1.00000000e+00
9.74000000e-01	1.00000000e+00
9.76000000e-01	1.00000000e+00
9.78000000e-01	1.00000000e+00
9.80000000e-01	1.00000000e+00
9.82000000e-01	1.00000000e+00
9.84000000e-01	1.00000000e+00
9.86000000e-01	1.00000000e+00
9.88000000e-01	1.00000000e+00
9.90000000e-01	1.00000000e+00
9.92000000e-01	1.00000000e+00
9.94000000e-01	1.00000000e+00
9.96000000e-01	1.00000000e+00
9.98000000e-01	1.00000000e+00
1.00000000e+00	1.00000000e+00


==> figure/elaborated_inf.txt <==
-1.00000000e+00	2.50000000e+00
-9.98000000e-01	2.50000000e+00
-9.96000000e-01	2.50000000e+00
-9.94000000e-01	2.50000000e+00
-9.92000000e-01	2.50000000e+00
-9.90000000e-01	2.50000000e+00
-9.88000000e-01	2.50000000e+00
-9.86000000e-01	2.50000000e+00
-9.84000000e-01	2.50000000e+00
-9.82000000e-01	2.50000000e+00
-9.80000000e-01	2.50000000e+00
-9.78000000e-01	2.50000000e+00
-9.76000000e-01	2.50000000e+00
-9.74000000e-01	2.50000000e+00
-9.72000000e-01	2.50000000e+00
-9.70000000e-01	2.50000000e+00
-9.68000000e-01	2.50000000e+00
-9.66000000e-01	2.50000000e+00
-9.64000000e-01	2.50000000e+00
-9.62000000e-01	2.50000000e+00
-9.60000000e-01	2.50000000e+00
-9.58000000e-01	2.50000000e+00
-9.56000000e-01	2.50000000e+00
-9.54000000e-01	2.50000000e+00
-9.52000000e-01	2.50000000e+00
-9.50000000e-01	2.50000000e+00
-9.48000000e-01	2.50000000e+00
-9.46000000e-01	2.50000000e+00
-9.44000000e-01	2.50000000e+00
-9.42000000e-01	2.50000000e+00
-9.40000000e-01	2.50000000e+00
-9.38000000e-01	2.50000000e+00
-9.36000000e-01	2.50000000e+00
-9.34000000e-01	2.50000000e+00
-9.32000000e-01	2.50000000e+00
-9.30000000e-01	2.50000000e+00
-9.28000000e-01	2.50000000e+00
-9.26000000e-01	2.50000000e+00
-9.24000000e-01	2.50000000e+00
-9.22000000e-01	2.50000000e+00
-9.20000000e-01	2.50000000e+00
-9.18000000e-01	2.50000000e+00
-9.16000000e-01	2.50000000e+00
-9.14000000e-01	2.50000000e+00
-9.12000000e-01	2.50000000e+00
-9.10000000e-01	2.50000000e+00
-9.08000000e-01	2.50000000e+00
-9.06000000e-01	2.50000000e+00
-9.04000000e-01	2.50000000e+00
-9.02000000e-01	2.50000000e+00
-9.00000000e-01	2.50000000e+00
-8.98000000e-01	2.50000000e+00
-8.96000000e-01	2.50000000e+00
-8.94000000e-01	2.50000000e+00
-8.92000000e-01	2.50000000e+00
-8.90000000e-01	2.50000000e+00
-8.88000000e-01	2.50000000e+00
-8.86000000e-01	2.50000000e+00
-8.84000000e-01	2.50000000e+00
-8.82000000e-01	2.50000000e+00
-8.80000000e-01	2.50000000e+00
-8.78000000e-01	2.50000000e+00
-8.76000000e-01	2.50000000e+00
-8.74000000e-01	2.50000000e+00
-8.72000000e-01	2.50000000e+00
-8.70000000e-01	2.50000000e+00
-8.68000000e-01	2.50000000e+00
-8.66000000e-01	2.50000000e+00
-8.64000000e-01	2.50000000e+00
-8.62000000e-01	2.50000000e+00
-8.60000000e-01	2.50000000e+00
-8.58000000e-01	2.50000000e+00
-8.56000000e-01	2.50000000e+00
-8.54000000e-01	2.50000000e+00
-8.52000000e-01	2.50000000e+00
-8.50000000e-01	2.50000000e+00
-8.48000000e-01	2.50000000e+00
-8.46000000e-01	2.50000000e+00
-8.44000000e-01	2.50000000e+00
-8.42000000e-01	2.50000000e+00
-8.40000000e-01	2.50000000e+00
-8.38000000e-01	2.50000000e+00
-8.36000000e-01	2.50000000e+00
-8.34000000e-01	2.50000000e+00
-8.32000000e-01	2.50000000e+00
-8.30000000e-01	2.50000000e+00
-8.28000000e-01	2.50000000e+00
-8.26000000e-01	2.50000000e+00
-8.24000000e-01	2.50000000e+00
-8.22000000e-01	2.50000000e+00
-8.20000000e-01	2.50000000e+00
-8.18000000e-01	2.50000000e+00
-8.16000000e-01	2.50000000e+00
-8.14000000e-01	2.50000000e+00
-8.12000000e-01	2.50000000e+00
-8.10000000e-01	2.50000000e+00
-8.08000000e-01	2.50000000e+00
-8.06000000e-01	2.50000000e+00
-8.04000000e-01	2.50000000e+00
-8.02000000e-01	2.50000000e+00
-8.00000000e-01	2.50000000e+00
-7.98000000e-01	2.50000000e+00
-7.96000000e-01	2.50000000e+00
-7.94000000e-01	2.50000000e+00
-7.92000000e-01	2.50000000e+00
-7.90000000e-01	2.50000000e+00
-7.88000000e-01	2.50000000e+00
-7.86000000e-01	2.50000000e+00
-7.84000000e-01	2.50000000e+00
-7.82000000e-01	2.50000000e+00
-7.80000000e-01	2.50000000e+00
-7.78000000e-01	2.50000000e+00
-7.76000000e-01	2.50000000e+00
-7.74000000e-01	2.50000000e+00
-7.72000000e-01	2.50000000e+00
-7.70000000e-01	2.50000000e+00
-7.68000000e-01	2.50000000e+00
-7.66000000e-01	2.50000000e+00
-7.64000000e-01	2.50000000e+00
-7.62000000e-01	2.50000000e+00
-7.60000000e-01	2.50000000e+00
-7.58000000e-01	2.50000000e+00
-7.56000000e-01	2.50000000e+00
-7.54000000e-01	2.50000000e+00
-7.52000000e-01	2.50000000e+00
-7.50000000e-01	2.50000000e+00
-7.48000000e-01	2.50000000e+00
-7.46000000e-01	2.50000000e+00
-7.44000000e-01	2.50000000e+00
-7.42000000e-01	2.50000000e+00
-7.40000000e-01	2.50000000e+00
-7.38000000e-01	2.50000000e+00
-7.36000000e-01	2.50000000e+00
-7.34000000e-01	2.50000000e+00
-7.32000000e-01	2.50000000e+00
-7.30000000e-01	2.50000000e+00
-7.28000000e-01	2.50000000e+00
-7.26000000e-01	2.50000000e+00
-7.24000000e-01	2.50000000e+00
-7.22000000e-01	2.50000000e+00
-7.20000000e-01	2.50000000e+00
-7.18000000e-01	2.50000000e+00
-7.16000000e-01	2.50000000e+00
-7.14000000e-01	2.50000000e+00
-7.12000000e-01	2.50000000e+00
-7.10000000e-01	2.50000000e+00
-7.08000000e-01	2.50000000e+00
-7.06000000e-01	2.50000000e+00
-7.04000000e-01	2.50000000e+00
-7.02000000e-01	2.50000000e+00
-7.00000000e-01	2.50000000e+00
-6.98000000e-01	2.50000000e+00
-6.96000000e-01	2.50000000e+00
-6.94000000e-01	2.50000000e+00
-6.92000000e-01	2.50000000e+00
-6.90000000e-01	2.50000000e+00
-6.88000000e-01	2.50000000e+00
-6.86000000e-01	2.50000000e+00
-6.84000000e-01	2.50000000e+00
-6.82000000e-01	2.50000000e+00
-6.80000000e-01	2.50000000e+00
-6.78000000e-01	2.50000000e+00
-6.76000000e-01	2.50000000e+00
-6.74000000e-01	2.50000000e+00
-6.72000000e-01	2.50000000e+00
-6.70000000e-01	2.50000000e+00
-6.68000000e-01	2.50000000e+00
-6.66000000e-01	2.50000000e+00
-6.64000000e-01	2.50000000e+00
-6.62000000e-01	2.50000000e+00
-6.60000000e-01	2.50000000e+00
-6.58000000e-01	2.50000000e+00
-6.56000000e-01	2.50000000e+00
-6.54000000e-01	2.50000000e+00
-6.52000000e-01	2.50000000e+00
-6.50000000e-01	2.50000000e+00
-6.48000000e-01	2.50000000e+00
-6.46000000e-01	2.50000000e+00
-6.44000000e-01	2.50000000e+00
-6.42000000e-01	2.50000000e+00
-6.40000000e-01	2.50000000e+00
-6.38000000e-01	2.50000000e+00
-6.36000000e-01	2.50000000e+00
-6.34000000e-01	2.50000000e+00
-6.32000000e-01	2.50000000e+00
-6.30000000e-01	2.50000000e+00
-6.28000000e-01	2.50000000e+00
-6.26000000e-01	2.50000000e+00
-6.24000000e-01	2.50000000e+00
-6.22000000e-01	2.50000000e+00
-6.20000000e-01	2.50000000e+00
-6.18000000e-01	2.50000000e+00
-6.16000000e-01	2.50000000e+00
-6.14000000e-01	2.50000000e+00
-6.12000000e-01	2.50000000e+00
-6.10000000e-01	2.50000000e+00
-6.08000000e-01	2.50000000e+00
-6.06000000e-01	2.50000000e+00
-6.04000000e-01	2.50000000e+00
-6.02000000e-01	2.50000000e+00
-6.00000000e-01	2.50000000e+00
-5.98000000e-01	2.50000000e+00
-5.96000000e-01	2.50000000e+00
-5.94000000e-01	2.50000000e+00
-5.92000000e-01	2.50000000e+00
-5.90000000e-01	2.50000000e+00
-5.88000000e-01	2.50000000e+00
-5.86000000e-01	2.50000000e+00
-5.84000000e-01	2.50000000e+00
-5.82000000e-01	2.50000000e+00
-5.80000000e-01	2.50000000e+00
-5.78000000e-01	2.50000000e+00
-5.76000000e-01	2.50000000e+00
-5.74000000e-01	2.50000000e+00
-5.72000000e-01	2.50000000e+00
-5.70000000e-01	2.50000000e+00
-5.68000000e-01	2.50000000e+00
-5.66000000e-01	2.50000000e+00
-5.64000000e-01	2.50000000e+00
-5.62000000e-01	2.50000000e+00
-5.60000000e-01	2.50000000e+00
-5.58000000e-01	2.50000000e+00
-5.56000000e-01	2.50000000e+00
-5.54000000e-01	2.50000000e+00
-5.52000000e-01	2.50000000e+00
-5.50000000e-01	2.50000000e+00
-5.48000000e-01	2.50000000e+00
-5.46000000e-01	2.50000000e+00
-5.44000000e-01	2.50000000e+00
-5.42000000e-01	2.50000000e+00
-5.40000000e-01	2.50000000e+00
-5.38000000e-01	2.50000000e+00
-5.36000000e-01	2.50000000e+00
-5.34000000e-01	2.50000000e+00
-5.32000000e-01	2.50000000e+00
-5.30000000e-01	2.50000000e+00
-5.28000000e-01	2.50000000e+00
-5.26000000e-01	2.50000000e+00
-5.24000000e-01	2.50000000e+00
-5.22000000e-01	2.50000000e+00
-5.20000000e-01	2.50000000e+00
-5.18000000e-01	2.50000000e+00
-5.16000000e-01	2.50000000e+00
-5.14000000e-01	2.50000000e+00
-5.12000000e-01	2.50000000e+00
-5.10000000e-01	2.50000000e+00
-5.08000000e-01	2.50000000e+00
-5.06000000e-01	2.50000000e+00
-5.04000000e-01	2.50000000e+00
-5.02000000e-01	1.07277586e+00
-5.00000000e-01	1.04842356e+00
-4.98000000e-01	1.01682579e+00
-4.96000000e-01	2.44572308e+00
-4.94000000e-01	2.45804218e+00
-4.92000000e-01	2.46958066e+00
-4.90000000e-01	2.48043958e+00
-4.88000000e-01	2.49070070e+00
-4.86000000e-01	2.50000000e+00
-4.84000000e-01	2.50000000e+00
-4.82000000e-01	2.50000000e+00
-4.80000000e-01	2.50000000e+00
-4.78000000e-01	2.50000000e+00
-4.76000000e-01	2.50000000e+00
-4.74000000e-01	2.50000000e+00
-4.72000000e-01	2.50000000e+00
-4.70000000e-01	2.50000000e+00
-4.68000000e-01	2.50000000e+00
-4.66000000e-01	2.50000000e+00
-4.64000000e-01	2.50000000e+00
-4.62000000e-01	2.50000000e+00
-4.60000000e-01	2.50000000e+00
-4.58000000e-01	2.50000000e+00
-4.56000000e-01	2.50000000e+00
-4.54000000e-01	2.50000000e+00
-4.52000000e-01	2.50000000e+00
-4.50000000e-01	2.50000000e+00
-4.48000000e-01	2.50000000e+00
-4.46000000e-01	2.50000000e+00
-4.44000000e-01	2.50000000e+00
-4.42000000e-01	2.50000000e+00
-4.40000000e-01	2.50000000e+00
-4.38000000e-01	2.50000000e+00
-4.36000000e-01	2.50000000e+00
-4.34000000e-01	2.50000000e+00
-4.32000000e-01	2.50000000e+00
-4.30000000e-01	2.50000000e+00
-4.28000000e-01	2.50000000e+00
-4.26000000e-01	2.50000000e+00
-4.24000000e-01	2.50000000e+00
-4.22000000e-01	2.50000000e+00
-4.20000000e-01	2.50000000e+00
-4.18000000e-01	2.50000000e+00
-4.16000000e-01	2.50000000e+00
-4.14000000e-01	2.50000000e+00
-4.12000000e-01	2.50000000e+00
-4.10000000e-01	2.50000000e+00
-4.08000000e-01	2.50000000e+00
-4.06000000e-01	2.50000000e+00
-4.04000000e-01	2.50000000e+00
-4.02000000e-01	2.50000000e+00
-4.00000000e-01	2.50000000e+00
-3.98000000e-01	2.50000000e+00
-3.96000000e-01	2.50000000e+00
-3.94000000e-01	2.50000000e+00
-3.92000000e-01	2.50000000e+00
-3.90000000e-01	2.50000000e+00
-3.88000000e-01	2.50000000e+00
-3.86000000e-01	2.50000000e+00
-3.84000000e-01	2.50000000e+00
-3.82000000e-01	2.50000000e+00
-3.80000000e-01	2.50000000e+00
-3.78000000e-01	2.50000000e+00
-3.76000000e-01	2.50000000e+00
-3.74000000e-01	2.50000000e+00
-3.72000000e-01	2.50000000e+00
-3.70000000e-01	2.50000000e+00
-3.68000000e-01	2.50000000e+00
-3.66000000e-01	2.50000000e+00
-3.64000000e-01	2.50000000e+00
-3.62000000e-01	2.50000000e+00
-3.60000000e-01	2.50000000e+00
-3.58000000e-01	2.50000000e+00
-3.56000000e-01	2.50000000e+00
-3.54000000e-01	2.50000000e+00
-3.52000000e-01	2.50000000e+00
-3.50000000e-01	2.50000000e+00
-3.48000000e-01	2.50000000e+00
-3.46000000e-01	2.50000000e+00
-3.44000000e-01	2.50000000e+00
-3.42000000e-01	2.50000000e+00
-3.40000000e-01	2.50000000e+00
-3.38000000e-01	2.50000000e+00
-3.36000000e-01	2.50000000e+00
-3.34000000e-01	2.50000000e+00
-3.32000000e-01	2.50000000e+00
-3.30000000e-01	2.50000000e+00
-3.28000000e-01	2.50000000e+00
-3.26000000e-01	2.50000000e+00
-3.24000000e-01	2.50000000e+00
-3.22000000e-01	2.50000000e+00
-3.20000000e-01	2.50000000e+00
-3.18000000e-01	2.50000000e+00
-3.16000000e-01	2.50000000e+00
-3.14000000e-01	2.50000000e+00
-3.12000000e-01	2.50000000e+00
-3.10000000e-01	2.50000000e+00
-3.08000000e-01	2.50000000e+00
-3.06000000e-01	2.50000000e+00
-3.04000000e-01	2.50000000e+00
-3.02000000e-01	2.50000000e+00
-3.00000000e-01	2.50000000e+00
-2.98000000e-01	2.50000000e+00
-2.96000000e-01	2.50000000e+00
-2.94000000e-01	2.50000000e+00
-2.92000000e-01	2.50000000e+00
-2.90000000e-01	2.50000000e+00
-2.88000000e-01	2.50000000e+00
-2.86000000e-01	2.50000000e+00
-2.84000000e-01	2.50000000e+00
-2.82000000e-01	2.50000000e+00
-2.80000000e-01	2.50000000e+00
-2.78000000e-01	2.50000000e+00
-2.76000000e-01	2.50000000e+00
-2.74000000e-01	2.50000000e+00
-2.72000000e-01	2.50000000e+00
-2.70000000e-01	2.50000000e+00
-2.68000000e-01	2.50000000e+00
-2.66000000e-01	2.50000000e+00
-2.64000000e-01	2.50000000e+00
-2.62000000e-01	2.50000000e+00
-2.60000000e-01	2.50000000e+00
-2.58000000e-01	2.50000000e+00
-2.56000000e-01	2.50000000e+00
-2.54000000e-01	2.50000000e+00
-2.52000000e-01	1.08922588e+00
-2.50000000e-01	1.10649458e+00
-2.48000000e-01	1.08828330e+00
-2.46000000e-01	2.50000000e+00
-2.44000000e-01	2.50000000e+00
-2.42000000e-01	2.50000000e+00
-2.40000000e-01	2.50000000e+00
-2.38000000e-01	2.50000000e+00
-2.36000000e-01	2.50000000e+00
-2.34000000e-01	2.50000000e+00
-2.32000000e-01	2.50000000e+00
-2.30000000e-01	2.50000000e+00
-2.28000000e-01	2.50000000e+00
-2.26000000e-01	2.50000000e+00
-2.24000000e-01	2.50000000e+00
-2.22000000e-01	2.50000000e+00
-2.20000000e-01	2.50000000e+00
-2.18000000e-01	2.50000000e+00
-2.16000000e-01	2.50000000e+00
-2.14000000e-01	2.50000000e+00
-2.12000000e-01	2.50000000e+00
-2.10000000e-01	2.50000000e+00
-2.08000000e-01	2.50000000e+00
-2.06000000e-01	2.50000000e+00
-2.04000000e-01	2.50000000e+00
-2.02000000e-01	2.50000000e+00
-2.00000000e-01	2.50000000e+00
-1.98000000e-01	2.50000000e+00
-1.96000000e-01	2.50000000e+00
-1.94000000e-01	2.50000000e+00
-1.92000000e-01	2.50000000e+00
-1.90000000e-01	2.50000000e+00
-1.88000000e-01	2.50000000e+00
-1.86000000e-01	2.50000000e+00
-1.84000000e-01	2.50000000e+00
-1.82000000e-01	2.50000000e+00
-1.80000000e-01	2.50000000e+00
-1.78000000e-01	2.50000000e+00
-1.76000000e-01	2.50000000e+00
-1.74000000e-01	2.50000000e+00
-1.72000000e-01	2.50000000e+00
-1.70000000e-01	2.50000000e+00
-1.68000000e-01	2.50000000e+00
-1.66000000e-01	2.50000000e+00
-1.64000000e-01	2.50000000e+00
-1.62000000e-01	2.50000000e+00
-1.60000000e-01	2.50000000e+00
-1.58000000e-01	2.50000000e+00
-1.56000000e-01	2.50000000e+00
-1.54000000e-01	2.50000000e+00
-1.52000000e-01	2.50000000e+00
-1.50000000e-01	2.50000000e+00
-1.48000000e-01	2.50000000e+00
-1.46000000e-01	2.50000000e+00
-1.44000000e-01	2.50000000e+00
-1.42000000e-01	2.50000000e+00
-1.40000000e-01	2.50000000e+00
-1.38000000e-01	2.50000000e+00
-1.36000000e-01	2.50000000e+00
-1.34000000e-01	2.50000000e+00
-1.32000000e-01	2.50000000e+00
-1.30000000e-01	2.50000000e+00
-1.28000000e-01	2.50000000e+00
-1.26000000e-01	2.50000000e+00
-1.24000000e-01	2.50000000e+00
-1.22000000e-01	2.50000000e+00
-1.20000000e-01	2.50000000e+00
-1.18000000e-01	2.50000000e+00
-1.16000000e-01	2.50000000e+00
-1.14000000e-01	2.50000000e+00
-1.12000000e-01	2.50000000e+00
-1.10000000e-01	2.50000000e+00
-1.08000000e-01	2.50000000e+00
-1.06000000e-01	2.50000000e+00
-1.04000000e-01	2.50000000e+00
-1.02000000e-01	2.50000000e+00
-1.00000000e-01	2.50000000e+00
-9.80000000e-02	2.50000000e+00
-9.60000000e-02	2.50000000e+00
-9.40000000e-02	2.50000000e+00
-9.20000000e-02	2.50000000e+00
-9.00000000e-02	2.50000000e+00
-8.80000000e-02	2.50000000e+00
-8.60000000e-02	2.50000000e+00
-8.40000000e-02	2.50000000e+00
-8.20000000e-02	2.50000000e+00
-8.00000000e-02	2.50000000e+00
-7.80000000e-02	2.50000000e+00
-7.60000000e-02	2.50000000e+00
-7.40000000e-02	2.50000000e+00
-7.20000000e-02	2.50000000e+00
-7.00000000e-02	2.50000000e+00
-6.80000000e-02	2.50000000e+00
-6.60000000e-02	2.50000000e+00
-6.40000000e-02	2.50000000e+00
-6.20000000e-02	2.50000000e+00
-6.00000000e-02	2.50000000e+00
-5.80000000e-02	2.50000000e+00
-5.60000000e-02	2.50000000e+00
-5.40000000e-02	2.50000000e+00
-5.20000000e-02	2.50000000e+00
-5.00000000e-02	2.50000000e+00
-4.80000000e-02	2.50000000e+00
-4.60000000e-02	2.50000000e+00
-4.40000000e-02	2.50000000e+00
-4.20000000e-02	2.50000000e+00
-4.00000000e-02	2.50000000e+00
-3.80000000e-02	2.50000000e+00
-3.60000000e-02	2.50000000e+00
-3.40000000e-02	2.50000000e+00
-3.20000000e-02	2.50000000e+00
-3.00000000e-02	2.50000000e+00
-2.80000000e-02	2.50000000e+00
-2.60000000e-02	2.50000000e+00
-2.40000000e-02	2.50000000e+00
-2.20000000e-02	2.50000000e+00
-2.00000000e-02	2.50000000e+00
-1.80000000e-02	2.50000000e+00
-1.60000000e-02	2.50000000e+00
-1.40000000e-02	2.50000000e+00
-1.20000000e-02	2.49070056e+00
-1.00000000e-02	2.48043944e+00
-8.00000000e-03	2.46958046e+00
-6.00000000e-03	2.45804196e+00
-4.00000000e-03	2.44572287e+00
-2.00000000e-03	1.01756410e+00
0.00000000e+00	1.04811936e+00
2.00000000e-03	1.07322960e+00
4.00000000e-03	2.50000000e+00
6.00000000e-03	2.50000000e+00
8.00000000e-03	2.50000000e+00
1.00000000e-02	2.50000000e+00
1.20000000e-02	2.50000000e+00
1.40000000e-02	2.50000000e+00
1.60000000e-02	2.50000000e+00
1.80000000e-02	2.50000000e+00
2.00000000e-02	2.50000000e+00
2.20000000e-02	2.50000000e+00
2.40000000e-02	2.50000000e+00
2.60000000e-02	2.50000000e+00
2.80000000e-02	2.50000000e+00
3.00000000e-02	2.50000000e+00
3.20000000e-02	2.50000000e+00
3.40000000e-02	2.50000000e+00
3.60000000e-02	2.50000000e+00
3.80000000e-02	2.50000000e+00
4.00000000e-02	2.50000000e+00
4.20000000e-02	2.50000000e+00
4.40000000e-02	2.50000000e+00
4.60000000e-02	2.50000000e+00
4.80000000e-02	2.50000000e+00
5.00000000e-02	2.50000000e+00
5.20000000e-02	2.50000000e+00
5.40000000e-02	2.50000000e+00
5.60000000e-02	2.50000000e+00
5.80000000e-02	2.50000000e+00
6.00000000e-02	2.50000000e+00
6.20000000e-02	2.50000000e+00
6.40000000e-02	2.50000000e+00
6.60000000e-02	2.50000000e+00
6.80000000e-02	2.50000000e+00
7.00000000e-02	2.50000000e+00
7.20000000e-02	2.50000000e+00
7.40000000e-02	2.50000000e+00
7.60000000e-02	2.50000000e+00
7.80000000e-02	2.50000000e+00
8.00000000e-02	2.50000000e+00
8.20000000e-02	2.50000000e+00
8.40000000e-02	2.50000000e+00
8.60000000e-02	2.50000000e+00
8.80000000e-02	2.50000000e+00
9.00000000e-02	2.50000000e+00
9.20000000e-02	2.50000000e+00
9.40000000e-02	2.50000000e+00
9.60000000e-02	2.50000000e+00
9.80000000e-02	2.50000000e+00
1.00000000e-01	2.50000000e+00
1.02000000e-01	2.50000000e+00
1.04000000e-01	2.50000000e+00
1.06000000e-01	2.50000000e+00
1.08000000e-01	2.50000000e+00
1.10000000e-01	2.50000000e+00
1.12000000e-01	2.50000000e+00
1.14000000e-01	2.50000000e+00
1.16000000e-01	2.50000000e+00
1.18000000e-01	2.50000000e+00
1.20000000e-01	2.50000000e+00
1.22000000e-01	2.50000000e+00
1.24000000e-01	2.50000000e+00
1.26000000e-01	2.50000000e+00
1.28000000e-01	2.50000000e+00
1.30000000e-01	2.50000000e+00
1.32000000e-01	2.50000000e+00
1.34000000e-01	2.50000000e+00
1.36000000e-01	2.50000000e+00
1.38000000e-01	2.50000000e+00
1.40000000e-01	2.50000000e+00
1.42000000e-01	2.50000000e+00
1.44000000e-01	2.50000000e+00
1.46000000e-01	2.50000000e+00
1.48000000e-01	2.50000000e+00
1.50000000e-01	2.50000000e+00
1.52000000e-01	2.50000000e+00
1.54000000e-01	2.50000000e+00
1.56000000e-01	2.50000000e+00
1.58000000e-01	2.50000000e+00
1.60000000e-01	2.50000000e+00
1.62000000e-01	2.50000000e+00
1.64000000e-01	2.50000000e+00
1.66000000e-01	2.50000000e+00
1.68000000e-01	2.50000000e+00
1.70000000e-01	2.50000000e+00
1.72000000e-01	2.50000000e+00
1.74000000e-01	2.50000000e+00
1.76000000e-01	2.50000000e+00
1.78000000e-01	2.50000000e+00
1.80000000e-01	2.50000000e+00
1.82000000e-01	2.50000000e+00
1.84000000e-01	2.50000000e+00
1.86000000e-01	2.50000000e+00
1.88000000e-01	2.50000000e+00
1.90000000e-01	2.50000000e+00
1.92000000e-01	2.50000000e+00
1.94000000e-01	2.50000000e+00
1.96000000e-01	2.50000000e+00
1.98000000e-01	2.50000000e+00
2.00000000e-01	2.50000000e+00
2.02000000e-01	2.50000000e+00
2.04000000e-01	2.50000000e+00
2.06000000e-01	2.50000000e+00
2.08000000e-01	2.50000000e+00
2.10000000e-01	2.50000000e+00
2.12000000e-01	2.50000000e+00
2.14000000e-01	2.50000000e+00
2.16000000e-01	2.50000000e+00
2.18000000e-01	2.50000000e+00
2.20000000e-01	2.50000000e+00
2.22000000e-01	2.50000000e+00
2.24000000e-01	2.50000000e+00
2.26000000e-01	2.50000000e+00
2.28000000e-01	2.50000000e+00
2.30000000e-01	2.50000000e+00
2.32000000e-01	2.50000000e+00
2.34000000e-01	2.50000000e+00
2.36000000e-01	2.50000000e+00
2.38000000e-01	2.50000000e+00
2.40000000e-01	2.50000000e+00
2.42000000e-01	2.50000000e+00
2.44000000e-01	2.50000000e+00
2.46000000e-01	2.50000000e+00
2.48000000e-01	2.50000000e+00
2.50000000e-01	2.50000000e+00
2.52000000e-01	2.50000000e+00
2.54000000e-01	2.50000000e+00
2.56000000e-01	2.50000000e+00
2.58000000e-01	2.50000000e+00
2.60000000e-01	2.50000000e+00
2.62000000e-01	2.50000000e+00
2.64000000e-01	2.50000000e+00
2.66000000e-01	2.50000000e+00
2.68000000e-01	2.50000000e+00
2.70000000e-01	2.50000000e+00
2.72000000e-01	2.50000000e+00
2.74000000e-01	2.50000000e+00
2.76000000e-01	2.50000000e+00
2.78000000e-01	2.50000000e+00
2.80000000e-01	2.50000000e+00
2.82000000e-01	2.50000000e+00
2.84000000e-01	2.50000000e+00
2.86000000e-01	2.50000000e+00
2.88000000e-01	2.50000000e+00
2.90000000e-01	2.50000000e+00
2.92000000e-01	2.50000000e+00
2.94000000e-01	2.50000000e+00
2.96000000e-01	2.50000000e+00
2.98000000e-01	2.50000000e+00
3.00000000e-01	2.50000000e+00
3.02000000e-01	2.50000000e+00
3.04000000e-01	2.50000000e+00
3.06000000e-01	2.50000000e+00
3.08000000e-01	2.50000000e+00
3.10000000e-01	2.50000000e+00
3.12000000e-01	2.50000000e+00
3.14000000e-01	2.50000000e+00
3.16000000e-01	2.50000000e+00
3.18000000e-01	2.50000000e+00
3.20000000e-01	2.50000000e+00
3.22000000e-01	2.50000000e+00
3.24000000e-01	2.50000000e+00
3.26000000e-01	2.50000000e+00
3.28000000e-01	2.50000000e+00
3.30000000e-01	2.50000000e+00
3.32000000e-01	2.50000000e+00
3.34000000e-01	2.50000000e+00
3.36000000e-01	2.50000000e+00
3.38000000e-01	2.50000000e+00
3.40000000e-01	2.50000000e+00
3.42000000e-01	2.50000000e+00
3.44000000e-01	2.50000000e+00
3.46000000e-01	2.50000000e+00
3.48000000e-01	2.50000000e+00
3.50000000e-01	2.50000000e+00
3.52000000e-01	2.50000000e+00
3.54000000e-01	2.50000000e+00
3.56000000e-01	2.50000000e+00
3.58000000e-01	2.50000000e+00
3.60000000e-01	2.50000000e+00
3.62000000e-01	2.50000000e+00
3.64000000e-01	2.50000000e+00
3.66000000e-01	2.50000000e+00
3.68000000e-01	2.50000000e+00
3.70000000e-01	2.50000000e+00
3.72000000e-01	2.50000000e+00
3.74000000e-01	2.50000000e+00
3.76000000e-01	2.50000000e+00
3.78000000e-01	2.50000000e+00
3.80000000e-01	2.50000000e+00
3.82000000e-01	2.50000000e+00
3.84000000e-01	2.50000000e+00
3.86000000e-01	2.50000000e+00
3.88000000e-01	2.50000000e+00
3.90000000e-01	2.50000000e+00
3.92000000e-01	2.50000000e+00
3.94000000e-01	2.50000000e+00
3.96000000e-01	2.50000000e+00
3.98000000e-01	2.50000000e+00
4.00000000e-01	2.50000000e+00
4.02000000e-01	2.50000000e+00
4.04000000e-01	2.50000000e+00
4.06000000e-01	2.50000000e+00
4.08000000e-01	2.50000000e+00
4.10000000e-01	2.50000000e+00
4.12000000e-01	2.50000000e+00
4.14000000e-01	2.50000000e+00
4.16000000e-01	2.50000000e+00
4.18000000e-01	2.50000000e+00
4.20000000e-01	2.50000000e+00
4.22000000e-01	2.50000000e+00
4.24000000e-01	2.50000000e+00
4.26000000e-01	2.50000000e+00
4.28000000e-01	2.50000000e+00
4.30000000e-01	2.50000000e+00
4.32000000e-01	2.50000000e+00
4.34000000e-01	2.50000000e+00
4.36000000e-01	2.50000000e+00
4.38000000e-01	2.50000000e+00
4.40000000e-01	2.50000000e+00
4.42000000e-01	2.50000000e+00
4.44000000e-01	2.50000000e+00
4.46000000e-01	2.50000000e+00
4.48000000e-01	2.50000000e+00
4.50000000e-01	2.50000000e+00
4.52000000e-01	2.50000000e+00
4.54000000e-01	2.50000000e+00
4.56000000e-01	2.50000000e+00
4.58000000e-01	2.50000000e+00
4.60000000e-01	2.50000000e+00
4.62000000e-01	2.50000000e+00
4.64000000e-01	2.50000000e+00
4.66000000e-01	2.50000000e+00
4.68000000e-01	2.50000000e+00
4.70000000e-01	2.50000000e+00
4.72000000e-01	2.50000000e+00
4.74000000e-01	2.50000000e+00
4.76000000e-01	2.50000000e+00
4.78000000e-01	2.50000000e+00
4.80000000e-01	2.50000000e+00
4.82000000e-01	2.50000000e+00
4.84000000e-01	2.50000000e+00
4.86000000e-01	2.50000000e+00
4.88000000e-01	2.50000000e+00
4.90000000e-01	2.50000000e+00
4.92000000e-01	2.50000000e+00
4.94000000e-01	2.50000000e+00
4.96000000e-01	2.50000000e+00
4.98000000e-01	-2.65039073e-03
5.00000000e-01	2.16498689e-02
5.02000000e-01	-3.65767260e-03
5.04000000e-01	2.50000000e+00
5.06000000e-01	2.50000000e+00
5.08000000e-01	2.50000000e+00
5.10000000e-01	2.50000000e+00
5.12000000e-01	2.50000000e+00
5.14000000e-01	2.50000000e+00
5.16000000e-01	2.50000000e+00
5.18000000e-01	2.50000000e+00
5.20000000e-01	2.50000000e+00
5.22000000e-01	2.50000000e+00
5.24000000e-01	2.50000000e+00
5.26000000e-01	2.50000000e+00
5.28000000e-01	2.50000000e+00
5.30000000e-01	2.50000000e+00
5.32000000e-01	2.50000000e+00
5.34000000e-01	2.50000000e+00
5.36000000e-01	2.50000000e+00
5.38000000e-01	2.50000000e+00
5.40000000e-01	2.50000000e+00
5.42000000e-01	2.50000000e+00
5.44000000e-01	2.50000000e+00
5.46000000e-01	2.50000000e+00
5.48000000e-01	2.50000000e+00
5.50000000e-01	2.50000000e+00
5.52000000e-01	2.50000000e+00
5.54000000e-01	2.50000000e+00
5.56000000e-01	2.50000000e+00
5.58000000e-01	2.50000000e+00
5.60000000e-01	2.50000000e+00
5.62000000e-01	2.50000000e+00
5.64000000e-01	2.50000000e+00
5.66000000e-01	2.50000000e+00
5.68000000e-01	2.50000000e+00
5.70000000e-01	2.50000000e+00
5.72000000e-01	2.50000000e+00
5.74000000e-01	2.50000000e+00
5.76000000e-01	2.50000000e+00
5.78000000e-01	2.50000000e+00
5.80000000e-01	2.50000000e+00
5.82000000e-01	2.50000000e+00
5.84000000e-01	2.50000000e+00
5.86000000e-01	2.50000000e+00
5.88000000e-01	2.50000000e+00
5.90000000e-01	2.50000000e+00
5.92000000e-01	2.50000000e+00
5.94000000e-01	2.50000000e+00
5.96000000e-01	2.50000000e+00
5.98000000e-01	2.50000000e+00
6.00000000e-01	2.50000000e+00
6.02000000e-01	2.50000000e+00
6.04000000e-01	2.50000000e+00
6.06000000e-01	2.50000000e+00
6.08000000e-01	2.50000000e+00
6.10000000e-01	2.50000000e+00
6.12000000e-01	2.50000000e+00
6.14000000e-01	2.50000000e+00
6.16000000e-01	2.50000000e+00
6.18000000e-01	2.50000000e+00
6.20000000e-01	2.50000000e+00
6.22000000e-01	2.50000000e+00
6.24000000e-01	2.50000000e+00
6.26000000e-01	2.50000000e+00
6.28000000e-01	2.50000000e+00
6.30000000e-01	2.50000000e+00
6.32000000e-01	2.50000000e+00
6.34000000e-01	2.50000000e+00
6.36000000e-01	2.50000000e+00
6.38000000e-01	2.50000000e+00
6.40000000e-01	2.50000000e+00
6.42000000e-01	2.50000000e+00
6.44000000e-01	2.50000000e+00
6.46000000e-01	2.50000000e+00
6.48000000e-01	2.50000000e+00
6.50000000e-01	2.50000000e+00
6.52000000e-01	2.50000000e+00
6.54000000e-01	2.50000000e+00
6.56000000e-01	2.50000000e+00
6.58000000e-01	2.50000000e+00
6.60000000e-01	2.50000000e+00
6.62000000e-01	2.50000000e+00
6.64000000e-01	2.50000000e+00
6.66000000e-01	2.50000000e+00
6.68000000e-01	2.50000000e+00
6.70000000e-01	2.50000000e+00
6.72000000e-01	2.50000000e+00
6.74000000e-01	2.50000000e+00
6.76000000e-01	2.50000000e+00
6.78000000e-01	2.50000000e+00
6.80000000e-01	2.50000000e+00
6.82000000e-01	2.50000000e+00
6.84000000e-01	2.50000000e+00
6.86000000e-01	2.50000000e+00
6.88000000e-01	2.50000000e+00
6.90000000e-01	2.50000000e+00
6.92000000e-01	2.50000000e+00
6.94000000e-01	2.50000000e+00
6.96000000e-01	2.50000000e+00
6.98000000e-01	2.50000000e+00
7.00000000e-01	2.50000000e+00
7.02000000e-01	2.50000000e+00
7.04000000e-01	2.50000000e+00
7.06000000e-01	2.50000000e+00
7.08000000e-01	2.50000000e+00
7.10000000e-01	2.50000000e+00
7.12000000e-01	2.50000000e+00
7.14000000e-01	2.50000000e+00
7.16000000e-01	2.50000000e+00
7.18000000e-01	2.50000000e+00
7.20000000e-01	2.50000000e+00
7.22000000e-01	2.50000000e+00
7.24000000e-01	2.50000000e+00
7.26000000e-01	2.50000000e+00
7.28000000e-01	2.50000000e+00
7.30000000e-01	2.50000000e+00
7.32000000e-01	2.50000000e+00
7.34000000e-01	2.50000000e+00
7.36000000e-01	2.50000000e+00
7.38000000e-01	2.50000000e+00
7.40000000e-01	2.50000000e+00
7.42000000e-01	2.50000000e+00
7.44000000e-01	2.50000000e+00
7.46000000e-01	2.50000000e+00
7.48000000e-01	2.50000000e+00
7.50000000e-01	2.50000000e+00
7.52000000e-01	2.50000000e+00
7.54000000e-01	2.50000000e+00
7.56000000e-01	2.50000000e+00
7.58000000e-01	2.50000000e+00
7.60000000e-01	2.50000000e+00
7.62000000e-01	2.50000000e+00
7.64000000e-01	2.50000000e+00
7.66000000e-01	2.50000000e+00
7.68000000e-01	2.50000000e+00
7.70000000e-01	2.50000000e+00
7.72000000e-01	2.50000000e+00
7.74000000e-01	2.50000000e+00
7.76000000e-01	2.50000000e+00
7.78000000e-01	2.50000000e+00
7.80000000e-01	2.50000000e+00
7.82000000e-01	2.50000000e+00
7.84000000e-01	2.50000000e+00
7.86000000e-01	2.50000000e+00
7.88000000e-01	2.50000000e+00
7.90000000e-01	2.50000000e+00
7.92000000e-01	2.50000000e+00
7.94000000e-01	2.50000000e+00
7.96000000e-01	2.50000000e+00
7.98000000e-01	2.50000000e+00
8.00000000e-01	2.50000000e+00
8.02000000e-01	2.50000000e+00
8.04000000e-01	2.50000000e+00
8.06000000e-01	2.50000000e+00
8.08000000e-01	2.50000000e+00
8.10000000e-01	2.50000000e+00
8.12000000e-01	2.50000000e+00
8.14000000e-01	2.50000000e+00
8.16000000e-01	2.50000000e+00
8.18000000e-01	2.50000000e+00
8.20000000e-01	2.50000000e+00
8.22000000e-01	2.50000000e+00
8.24000000e-01	2.50000000e+00
8.26000000e-01	2.50000000e+00
8.28000000e-01	2.50000000e+00
8.30000000e-01	2.50000000e+00
8.32000000e-01	2.50000000e+00
8.34000000e-01	2.50000000e+00
8.36000000e-01	2.50000000e+00
8.38000000e-01	2.50000000e+00
8.40000000e-01	2.50000000e+00
8.42000000e-01	2.50000000e+00
8.44000000e-01	2.50000000e+00
8.46000000e-01	2.50000000e+00
8.48000000e-01	2.50000000e+00
8.50000000e-01	2.50000000e+00
8.52000000e-01	2.50000000e+00
8.54000000e-01	2.50000000e+00
8.56000000e-01	2.50000000e+00
8.58000000e-01	2.50000000e+00
8.60000000e-01	2.50000000e+00
8.62000000e-01	2.50000000e+00
8.64000000e-01	2.50000000e+00
8.66000000e-01	2.50000000e+00
8.68000000e-01	2.50000000e+00
8.70000000e-01	2.50000000e+00
8.72000000e-01	2.50000000e+00
8.74000000e-01	2.50000000e+00
8.76000000e-01	2.50000000e+00
8.78000000e-01	2.50000000e+00
8.80000000e-01	2.50000000e+00
8.82000000e-01	2.50000000e+00
8.84000000e-01	2.50000000e+00
8.86000000e-01	2.50000000e+00
8.88000000e-01	2.50000000e+00
8.90000000e-01	2.50000000e+00
8.92000000e-01	2.50000000e+00
8.94000000e-01	2.50000000e+00
8.96000000e-01	2.50000000e+00
8.98000000e-01	2.50000000e+00
9.00000000e-01	2.50000000e+00
9.02000000e-01	2.50000000e+00
9.04000000e-01	2.50000000e+00
9.06000000e-01	2.50000000e+00
9.08000000e-01	2.50000000e+00
9.10000000e-01	2.50000000e+00
9.12000000e-01	2.50000000e+00
9.14000000e-01	2.50000000e+00
9.16000000e-01	2.50000000e+00
9.18000000e-01	2.50000000e+00
9.20000000e-01	2.50000000e+00
9.22000000e-01	2.50000000e+00
9.24000000e-01	2.50000000e+00
9.26000000e-01	2.50000000e+00
9.28000000e-01	2.50000000e+00
9.30000000e-01	2.50000000e+00
9.32000000e-01	2.50000000e+00
9.34000000e-01	2.50000000e+00
9.36000000e-01	2.50000000e+00
9.38000000e-01	2.50000000e+00
9.40000000e-01	2.50000000e+00
9.42000000e-01	2.50000000e+00
9.44000000e-01	2.50000000e+00
9.46000000e-01	2.50000000e+00
9.48000000e-01	2.50000000e+00
9.50000000e-01	2.50000000e+00
9.52000000e-01	2.50000000e+00
9.54000000e-01	2.50000000e+00
9.56000000e-01	2.50000000e+00
9.58000000e-01	2.50000000e+00
9.60000000e-01	2.50000000e+00
9.62000000e-01	2.50000000e+00
9.64000000e-01	2.50000000e+00
9.66000000e-01	2.50000000e+00
9.68000000e-01	2.50000000e+00
9.70000000e-01	2.50000000e+00
9.72000000e-01	2.50000000e+00
9.74000000e-01	2.50000000e+00
9.76000000e-01	2.50000000e+00
9.78000000e-01	2.50000000e+00
9.80000000e-01	2.50000000e+00
9.82000000e-01	2.50000000e+00
9.84000000e-01	2.50000000e+00
9.86000000e-01	2.50000000e+00
9.88000000e-01	2.50000000e+00
9.90000000e-01	2.50000000e+00
9.92000000e-01	2.50000000e+00
9.94000000e-01	2.50000000e+00
9.96000000e-01	2.50000000e+00
9.98000000e-01	2.50000000e+00
1.00000000e+00	2.50000000e+00


==> figure/elaborated_l2_halton.txt <==
-9.99877930e-01	2.50000000e+00
-5.17822266e-01	2.50000000e+00
-5.17333984e-01	2.50000000e+00
-5.17089844e-01	1.74739373e+00
-5.16845703e-01	1.60071846e+00
-5.16601562e-01	1.87643036e+00
-5.16357422e-01	1.76536994e+00
-5.16113281e-01	1.89060670e+00
-5.15869141e-01	1.76322583e+00
-5.15625000e-01	1.93056580e+00
-5.15502930e-01	1.92989831e+00
-5.15380859e-01	2.01341278e+00
-5.15136719e-01	1.94623236e+00
-5.14892578e-01	1.98432297e+00
-5.14648438e-01	1.79682391e+00
-5.14526367e-01	1.79604980e+00
-5.14404297e-01	1.84463425e+00
-5.14160156e-01	1.73610971e+00
-5.13916016e-01	1.78636105e+00
-5.13671875e-01	1.82487250e+00
-5.13549805e-01	1.83451366e+00
-5.13427734e-01	2.50000000e+00
-5.13183594e-01	2.50000000e+00
-5.10620117e-01	2.50000000e+00
-5.10498047e-01	2.50000000e+00
-5.10253906e-01	1.70014485e+00
-5.10009766e-01	1.90144905e+00
-5.09765625e-01	1.93829220e+00
-5.09643555e-01	1.81236448e+00
-5.09521484e-01	1.83796525e+00
-5.09277344e-01	1.78696931e+00
-5.09033203e-01	2.50000000e+00
-5.08789062e-01	2.50000000e+00
-5.08544922e-01	2.50000000e+00
-5.06591797e-01	2.50000000e+00
-5.06347656e-01	2.50000000e+00
-5.06103516e-01	1.81495470e+00
-5.05859375e-01	1.68904810e+00
-5.05737305e-01	1.78696595e+00
-5.05615234e-01	1.80940996e+00
-5.05371094e-01	1.82620596e+00
-5.05126953e-01	1.87799693e+00
-5.04882812e-01	1.91772810e+00
-5.04760742e-01	1.91463938e+00
-5.04638672e-01	1.70720950e+00
-5.04394531e-01	1.73950447e+00
-5.04150391e-01	1.79386699e+00
-5.03906250e-01	1.85641972e+00
-5.03784180e-01	2.50000000e+00
-5.03662109e-01	2.50000000e+00
-5.01220703e-01	2.50000000e+00
-5.00976562e-01	2.50000000e+00
-5.00732422e-01	1.76096692e+00
-5.00488281e-01	1.84078917e+00
-5.00244141e-01	1.89208404e+00
-5.00000000e-01	1.85965554e+00
-4.99877930e-01	2.01124948e+00
-4.99755859e-01	2.12322190e+00
-4.99511719e-01	1.67665564e+00
-4.99267578e-01	1.68671610e+00
-4.99023438e-01	1.62530430e+00
-4.98901367e-01	2.50000000e+00
-4.98779297e-01	2.50000000e+00
-4.96826172e-01	2.50000000e+00
-4.96582031e-01	1.84424812e+00
-4.96337891e-01	1.85817905e+00
-4.96093750e-01	1.91021847e+00
-4.95971680e-01	1.74437355e+00
-4.95849609e-01	1.77270142e+00
-4.95605469e-01	1.78668585e+00
-4.95361328e-01	1.76324713e+00
-4.95117188e-01	1.84441460e+00
-4.94995117e-01	1.84066802e+00
-4.94873047e-01	1.87291623e+00
-4.94628906e-01	1.98905235e+00
-4.94384766e-01	1.81952207e+00
-4.94140625e-01	1.82903162e+00
-4.94018555e-01	1.79223741e+00
-4.93896484e-01	1.82825140e+00
-4.93652344e-01	1.81063420e+00
-4.93408203e-01	1.88976352e+00
-4.93164062e-01	1.82871102e+00
-4.93041992e-01	1.92522156e+00
-4.92919922e-01	1.95495365e+00
-4.92675781e-01	2.50000000e+00
-4.92431641e-01	2.50000000e+00
-4.92187500e-01	2.50000000e+00
-4.92065430e-01	2.50000000e+00
-4.91943359e-01	2.50000000e+00
-4.91699219e-01	2.50000000e+00
-4.91455078e-01	2.50000000e+00
-4.91210938e-01	1.85821929e+00
-4.91088867e-01	1.63922275e+00
-4.90966797e-01	1.74454922e+00
-4.90722656e-01	1.74342038e+00
-4.90478516e-01	1.83969361e+00
-4.90234375e-01	1.92919534e+00
-4.90112305e-01	1.85771808e+00
-4.89990234e-01	1.90427660e+00
-4.89746094e-01	1.94466328e+00
-4.89501953e-01	1.71702348e+00
-4.89257812e-01	1.75056891e+00
-4.89135742e-01	2.50000000e+00
-4.86206055e-01	2.50000000e+00
-4.86083984e-01	2.50000000e+00
-4.85839844e-01	1.90719012e+00
-4.85595703e-01	1.82238604e+00
-4.85351562e-01	1.80949657e+00
-4.85107422e-01	2.00368924e+00
-4.84863281e-01	1.86424781e+00
-4.84619141e-01	1.99751345e+00
-4.84375000e-01	1.91154407e+00
-4.84252930e-01	1.63122995e+00
-4.84130859e-01	1.65816077e+00
-4.83886719e-01	1.68991752e+00
-4.83642578e-01	1.79059548e+00
-4.83398438e-01	1.80130781e+00
-4.83276367e-01	1.64218144e+00
-4.83154297e-01	1.67019501e+00
-4.82910156e-01	2.50000000e+00
-4.82666016e-01	2.50000000e+00
-3.42651367e-01	2.50000000e+00
-2.68310547e-01	2.50000000e+00
-2.68066406e-01	2.50000000e+00
-2.67822266e-01	1.73347107e+00
-2.67578125e-01	1.74872973e+00
-2.67456055e-01	1.74859214e+00
-2.67333984e-01	1.67771290e+00
-2.67089844e-01	1.67617847e+00
-2.66845703e-01	1.51294269e+00
-2.66601562e-01	1.80874543e+00
-2.66357422e-01	1.70577079e+00
-2.66113281e-01	1.83373648e+00
-2.65869141e-01	1.72750271e+00
-2.65625000e-01	1.89794967e+00
-2.65502930e-01	1.89752557e+00
-2.65380859e-01	1.98175209e+00
-2.65136719e-01	1.91593747e+00
-2.64892578e-01	1.95367683e+00
-2.64648438e-01	1.76247586e+00
-2.64526367e-01	1.76193023e+00
-2.64404297e-01	1.80799934e+00
-2.64160156e-01	1.69645874e+00
-2.63916016e-01	1.74476515e+00
-2.63671875e-01	1.77580137e+00
-2.63549805e-01	1.78595669e+00
-2.63427734e-01	1.81069165e+00
-2.63183594e-01	1.72898299e+00
-2.62939453e-01	1.59183420e+00
-2.62695312e-01	1.63681171e+00
-2.62573242e-01	1.63446014e+00
-2.62451172e-01	1.75317515e+00
-2.62207031e-01	1.73174961e+00
-2.61962891e-01	1.61176867e+00
-2.61718750e-01	1.73780729e+00
-2.61596680e-01	1.47108239e+00
-2.61474609e-01	1.65312282e+00
-2.61230469e-01	1.70559747e+00
-2.60986328e-01	1.75820868e+00
-2.60742188e-01	1.82727459e+00
-2.60620117e-01	1.59548635e+00
-2.60498047e-01	1.62054093e+00
-2.60253906e-01	1.73195159e+00
-2.60009766e-01	1.92872631e+00
-2.59765625e-01	1.96648447e+00
-2.59643555e-01	1.85428895e+00
-2.59521484e-01	1.88132499e+00
-2.59277344e-01	1.82018390e+00
-2.59033203e-01	1.88220149e+00
-2.58789062e-01	1.75485785e+00
-2.58544922e-01	1.70338932e+00
-2.58300781e-01	1.89960879e+00
-2.58056641e-01	1.76713725e+00
-2.57812500e-01	1.81088307e+00
-2.57690430e-01	1.87478937e+00
-2.57568359e-01	1.89993256e+00
-2.57324219e-01	1.93920856e+00
-2.57080078e-01	1.92190658e+00
-2.56835938e-01	1.76988584e+00
-2.56713867e-01	1.92717396e+00
-2.56591797e-01	1.72692527e+00
-2.56347656e-01	1.71895318e+00
-2.56103516e-01	1.85212912e+00
-2.55859375e-01	1.72457153e+00
-2.55737305e-01	1.82996742e+00
-2.55615234e-01	1.85321602e+00
-2.55371094e-01	1.85624134e+00
-2.55126953e-01	1.90086100e+00
-2.54882812e-01	1.94123336e+00
-2.54760742e-01	1.93792453e+00
-2.54638672e-01	1.73417796e+00
-2.54394531e-01	1.76864456e+00
-2.54150391e-01	1.82038436e+00
-2.53906250e-01	1.88473037e+00
-2.53784180e-01	1.63139323e+00
-2.53662109e-01	1.65665161e+00
-2.53417969e-01	1.69979325e+00
-2.53173828e-01	1.70672679e+00
-2.52929688e-01	1.70450205e+00
-2.52807617e-01	1.66497262e+00
-2.52685547e-01	1.68853999e+00
-2.52441406e-01	1.75667231e+00
-2.52197266e-01	1.64239682e+00
-2.51953125e-01	1.61997696e+00
-2.51831055e-01	1.45437005e+00
-2.51708984e-01	1.48588391e+00
-2.51464844e-01	1.76766894e+00
-2.51220703e-01	1.74815443e+00
-2.50976562e-01	1.56974789e+00
-2.50732422e-01	1.70127924e+00
-2.50488281e-01	1.66670839e+00
-2.50244141e-01	1.85289071e+00
-2.50000000e-01	1.82337116e+00
-2.49877930e-01	1.96004859e+00
-2.49755859e-01	2.06840485e+00
-2.49511719e-01	1.62964561e+00
-2.49267578e-01	1.75760968e+00
-2.49023438e-01	1.56681578e+00
-2.48901367e-01	1.65542673e+00
-2.48779297e-01	1.66237272e+00
-2.48535156e-01	1.68338196e+00
-2.48291016e-01	1.61168557e+00
-2.48046875e-01	1.62445749e+00
-2.47924805e-01	1.46914037e+00
-2.47802734e-01	1.67569993e+00
-2.47558594e-01	1.76986424e+00
-2.47314453e-01	1.76807362e+00
-2.47070312e-01	1.67052723e+00
-2.46948242e-01	1.79260544e+00
-2.46826172e-01	1.79859501e+00
-2.46582031e-01	1.82538064e+00
-2.46337891e-01	1.84966207e+00
-2.46093750e-01	1.90567046e+00
-2.45971680e-01	1.73931150e+00
-2.45849609e-01	1.76875539e+00
-2.45605469e-01	1.78630474e+00
-2.45361328e-01	1.76475941e+00
-2.45117188e-01	1.84632727e+00
-2.44995117e-01	1.84282516e+00
-2.44873047e-01	1.87544445e+00
-2.44628906e-01	1.99220148e+00
-2.44384766e-01	1.82523579e+00
-2.44140625e-01	1.74883671e+00
-2.44018555e-01	1.80233693e+00
-2.43896484e-01	1.83861464e+00
-2.43652344e-01	1.81887153e+00
-2.43408203e-01	1.90025896e+00
-2.43164062e-01	1.72039058e+00
-2.43041992e-01	1.94446095e+00
-2.42919922e-01	1.97512703e+00
-2.42675781e-01	1.93612507e+00
-2.42431641e-01	1.94098027e+00
-2.42187500e-01	1.77671953e+00
-2.42065430e-01	1.81791868e+00
-2.41943359e-01	1.84306892e+00
-2.41699219e-01	1.83695835e+00
-2.41455078e-01	1.73113482e+00
-2.41210938e-01	1.77759249e+00
-2.41088867e-01	1.66811933e+00
-2.40966797e-01	1.69355227e+00
-2.40722656e-01	1.76306012e+00
-2.40478516e-01	1.85986265e+00
-2.40234375e-01	1.93671821e+00
-2.40112305e-01	1.88343964e+00
-2.39990234e-01	1.91206819e+00
-2.39746094e-01	1.96548444e+00
-2.39501953e-01	1.74042316e+00
-2.39257812e-01	1.77720131e+00
-2.39135742e-01	1.83198478e+00
-2.39013672e-01	1.83326306e+00
-2.38769531e-01	1.78002364e+00
-2.38525391e-01	1.62929139e+00
-2.38281250e-01	1.75701577e+00
-2.38159180e-01	1.47385015e+00
-2.38037109e-01	1.49523744e+00
-2.37792969e-01	1.76964432e+00
-2.37548828e-01	1.70269739e+00
-2.37304688e-01	1.71703053e+00
-2.37182617e-01	1.54329331e+00
-2.37060547e-01	1.56455051e+00
-2.36816406e-01	1.66112798e+00
-2.36572266e-01	1.80708126e+00
-2.36328125e-01	1.70966367e+00
-2.36206055e-01	1.89006461e+00
-2.36083984e-01	1.92136369e+00
-2.35839844e-01	1.89377586e+00
-2.35595703e-01	1.80838609e+00
-2.35351562e-01	1.79563525e+00
-2.35107422e-01	1.98561430e+00
-2.34863281e-01	1.99639924e+00
-2.34619141e-01	1.98399079e+00
-2.34375000e-01	1.89731790e+00
-2.34252930e-01	1.61058197e+00
-2.34130859e-01	1.63662251e+00
-2.33886719e-01	1.67048097e+00
-2.33642578e-01	1.76126602e+00
-2.33398438e-01	1.76720626e+00
-2.33276367e-01	1.59885100e+00
-2.33154297e-01	1.62603723e+00
-2.32910156e-01	1.75081711e+00
-2.32666016e-01	1.70382090e+00
-2.32421875e-01	1.82937654e+00
-2.32299805e-01	1.60939564e+00
-2.32177734e-01	1.62977965e+00
-2.31933594e-01	2.50000000e+00
-2.31689453e-01	2.50000000e+00
-1.70898438e-02	2.50000000e+00
-1.68457031e-02	2.50000000e+00
-1.66015625e-02	1.84277142e+00
-1.63574219e-02	1.73475596e+00
-1.61132812e-02	1.85958412e+00
-1.58691406e-02	1.74294683e+00
-1.56250000e-02	1.91190190e+00
-1.55029297e-02	1.91131121e+00
-1.53808594e-02	1.99530190e+00
-1.51367188e-02	1.92883326e+00
-1.48925781e-02	1.96632101e+00
-1.46484375e-02	1.77609321e+00
-1.45263672e-02	1.77534458e+00
-1.44042969e-02	1.82178104e+00
-1.41601562e-02	1.71043478e+00
-1.39160156e-02	1.75839242e+00
-1.36718750e-02	2.50000000e+00
-1.35498047e-02	2.50000000e+00
-1.34277344e-02	2.50000000e+00
-1.31835938e-02	2.50000000e+00
-1.29394531e-02	2.50000000e+00
-1.26953125e-02	2.50000000e+00
-1.25732422e-02	2.50000000e+00
-1.24511719e-02	2.50000000e+00
-1.22070312e-02	2.50000000e+00
-1.19628906e-02	2.50000000e+00
-1.17187500e-02	2.50000000e+00
-1.15966797e-02	2.50000000e+00
-1.14746094e-02	2.50000000e+00
-1.12304688e-02	2.50000000e+00
-1.09863281e-02	2.50000000e+00
-1.07421875e-02	2.50000000e+00
-1.06201172e-02	2.50000000e+00
-1.04980469e-02	2.50000000e+00
-1.02539062e-02	1.70872310e+00
-1.00097656e-02	1.90984602e+00
-9.76562500e-03	1.94754319e+00
-9.64355469e-03	1.82758644e+00
-9.52148438e-03	1.85374554e+00
-9.27734375e-03	1.80017426e+00
-9.03320312e-03	1.86228166e+00
-8.78906250e-03	1.73452836e+00
-8.54492188e-03	1.67237465e+00
-8.30078125e-03	1.87616330e+00
-8.05664062e-03	2.50000000e+00
-7.81250000e-03	2.50000000e+00
-7.69042969e-03	2.50000000e+00
-7.56835938e-03	2.50000000e+00
-7.32421875e-03	2.50000000e+00
-7.08007812e-03	2.50000000e+00
-6.83593750e-03	1.75688345e+00
-6.71386719e-03	1.91149588e+00
-6.59179688e-03	1.93805314e+00
-6.34765625e-03	1.70919874e+00
-6.10351562e-03	1.84481042e+00
-5.85937500e-03	1.71725464e+00
-5.73730469e-03	1.82164535e+00
-5.61523438e-03	1.84519594e+00
-5.37109375e-03	1.85110378e+00
-5.12695312e-03	1.89865083e+00
-4.88281250e-03	1.93963501e+00
-4.76074219e-03	1.93676363e+00
-4.63867188e-03	1.73304909e+00
-4.39453125e-03	1.76864866e+00
-4.15039062e-03	1.82296331e+00
-3.90625000e-03	1.88984466e+00
-3.78417969e-03	1.64223209e+00
-3.66210938e-03	1.66992674e+00
-3.41796875e-03	1.71459298e+00
-3.17382812e-03	2.50000000e+00
-2.92968750e-03	2.50000000e+00
-2.80761719e-03	2.50000000e+00
-2.68554688e-03	2.50000000e+00
-2.44140625e-03	2.50000000e+00
-2.19726562e-03	2.50000000e+00
-1.95312500e-03	2.50000000e+00
-1.83105469e-03	2.50000000e+00
-1.70898438e-03	2.50000000e+00
-1.46484375e-03	2.50000000e+00
-1.22070312e-03	2.50000000e+00
-9.76562500e-04	1.64840447e+00
-7.32421875e-04	1.77255971e+00
-4.88281250e-04	1.84594375e+00
-2.44140625e-04	1.89451986e+00
0.00000000e+00	1.86074398e+00
1.22070312e-04	2.01020963e+00
2.44140625e-04	2.12231947e+00
4.88281250e-04	1.67335007e+00
7.32421875e-04	1.80312749e+00
9.76562500e-04	2.50000000e+00
1.09863281e-03	2.50000000e+00
3.41796875e-03	2.50000000e+00
3.66210938e-03	2.50000000e+00
3.90625000e-03	1.87642280e+00
4.02832031e-03	1.70234000e+00
4.15039062e-03	1.73039015e+00
4.39453125e-03	1.75803094e+00
4.63867188e-03	1.73764338e+00
4.88281250e-03	1.82163565e+00
5.00488281e-03	1.81402030e+00
5.12695312e-03	1.84596861e+00
5.37109375e-03	1.96701851e+00
5.61523438e-03	1.79499203e+00
5.85937500e-03	1.71123831e+00
5.98144531e-03	1.75499961e+00
6.10351562e-03	1.79042520e+00
6.34765625e-03	1.78079296e+00
6.59179688e-03	2.50000000e+00
6.83593750e-03	2.50000000e+00
9.03320312e-03	2.50000000e+00
9.27734375e-03	1.72806750e+00
9.52148438e-03	1.82671137e+00
9.76562500e-03	1.90620456e+00
9.88769531e-03	1.84506744e+00
1.00097656e-02	1.87290588e+00
1.02539062e-02	1.89250422e+00
1.04980469e-02	1.70923333e+00
1.07421875e-02	2.50000000e+00
1.34277344e-02	2.50000000e+00
1.36718750e-02	1.75962122e+00
1.37939453e-02	1.94841498e+00
1.39160156e-02	1.98196875e+00
1.41601562e-02	1.93276448e+00
1.44042969e-02	1.82860139e+00
1.46484375e-02	1.83014890e+00
1.48925781e-02	2.02893039e+00
1.51367188e-02	2.02587167e+00
1.53808594e-02	2.01551756e+00
1.56250000e-02	1.93025480e+00
1.57470703e-02	1.65761279e+00
1.58691406e-02	1.68536715e+00
1.61132812e-02	1.82940991e+00
1.63574219e-02	1.83321928e+00
1.66015625e-02	1.79813537e+00
1.67236328e-02	1.68517227e+00
1.68457031e-02	1.81943965e+00
1.70898438e-02	2.50000000e+00
1.73339844e-02	2.50000000e+00
4.79614258e-01	2.50000000e+00
4.79736328e-01	2.50000000e+00
4.79980469e-01	6.94374062e-01
4.80224609e-01	5.29756062e-01
4.80468750e-01	6.22274559e-01
4.80590820e-01	6.21660727e-01
4.80712891e-01	6.69849214e-01
4.80957031e-01	7.54129937e-01
4.81201172e-01	9.13309253e-01
4.81445312e-01	6.39730616e-01
4.81567383e-01	6.39112858e-01
4.81689453e-01	6.73189909e-01
4.81933594e-01	7.11557359e-01
4.82177734e-01	8.84686430e-01
4.82421875e-01	7.18768826e-01
4.82543945e-01	7.18193928e-01
4.82666016e-01	7.05415582e-01
4.82910156e-01	7.41486695e-01
4.83154297e-01	5.69431154e-01
4.83398438e-01	1.05559786e+00
4.83642578e-01	7.20554499e-01
4.83886719e-01	6.96027114e-01
4.84130859e-01	7.45762770e-01
4.84375000e-01	9.42984099e-01
4.84497070e-01	9.42406180e-01
4.84619141e-01	1.05362700e+00
4.84863281e-01	7.39617011e-01
4.85107422e-01	8.49734392e-01
4.85351562e-01	9.39257912e-01
4.85473633e-01	9.39339192e-01
4.85595703e-01	9.64569223e-01
4.85839844e-01	7.40068320e-01
4.86083984e-01	8.05676861e-01
4.86328125e-01	8.39399675e-01
4.86450195e-01	8.44717101e-01
4.86572266e-01	1.00213714e+00
4.86816406e-01	1.05376656e+00
4.87060547e-01	7.89370790e-01
4.87304688e-01	8.03418359e-01
4.87426758e-01	8.03491738e-01
4.87548828e-01	8.70173853e-01
4.87792969e-01	1.05591992e+00
4.88037109e-01	8.43238459e-01
4.88281250e-01	1.10020674e+00
4.88403320e-01	8.71863163e-01
4.88525391e-01	8.85274463e-01
4.88769531e-01	1.04376607e+00
4.89013672e-01	9.12655163e-01
4.89257812e-01	1.03768683e+00
4.89379883e-01	6.39654773e-01
4.89501953e-01	6.48714737e-01
4.89746094e-01	8.05042140e-01
4.89990234e-01	7.35400689e-01
4.90234375e-01	8.07678742e-01
4.90356445e-01	6.48060944e-01
4.90478516e-01	6.55283305e-01
4.90722656e-01	7.46230755e-01
4.90966797e-01	1.06956977e+00
4.91210938e-01	7.63499596e-01
4.91455078e-01	6.53480381e-01
4.91699219e-01	1.08488206e+00
4.91943359e-01	9.13100699e-01
4.92187500e-01	8.29749718e-01
4.92309570e-01	6.61112744e-01
4.92431641e-01	6.67851687e-01
4.92675781e-01	9.72030834e-01
4.92919922e-01	9.67917548e-01
4.93164062e-01	7.32884154e-01
4.93286133e-01	7.30338410e-01
4.93408203e-01	7.39350006e-01
4.93652344e-01	1.03448046e+00
4.93896484e-01	7.36664241e-01
4.94140625e-01	7.33102584e-01
4.94262695e-01	6.55686091e-01
4.94384766e-01	6.62930971e-01
4.94628906e-01	8.23295527e-01
4.94873047e-01	7.11821517e-01
4.95117188e-01	8.24211276e-01
4.95239258e-01	8.23890600e-01
4.95361328e-01	9.10880866e-01
4.95605469e-01	9.30761375e-01
4.95849609e-01	8.56264113e-01
4.96093750e-01	9.86284411e-01
4.96215820e-01	5.93454119e-01
4.96337891e-01	6.03708783e-01
4.96582031e-01	7.66405626e-01
4.96826172e-01	7.51737426e-01
4.97070312e-01	9.99335720e-01
4.97192383e-01	6.68555698e-01
4.97314453e-01	7.53010784e-01
4.97558594e-01	7.63855745e-01
4.97802734e-01	7.88024566e-01
4.98046875e-01	7.98650809e-01
4.98168945e-01	6.47373800e-01
4.98291016e-01	6.66003033e-01
4.98535156e-01	1.10143963e+00
4.98779297e-01	1.04751905e+00
4.99023438e-01	8.60625960e-01
4.99267578e-01	6.73990993e-01
4.99511719e-01	9.82125015e-01
4.99755859e-01	1.02168409e+00
5.00000000e-01	7.15113341e-01
5.00122070e-01	7.09267745e-01
5.00244141e-01	9.79749208e-01
5.00488281e-01	9.12027192e-01
5.00732422e-01	7.59570678e-01
5.00976562e-01	8.01751822e-01
5.01098633e-01	6.32600765e-01
5.01220703e-01	8.24225142e-01
5.01464844e-01	1.09847159e+00
5.01708984e-01	7.95674497e-01
5.01953125e-01	7.73463413e-01
5.02075195e-01	8.08334559e-01
5.02197266e-01	7.86266663e-01
5.02441406e-01	9.67293120e-01
5.02685547e-01	8.51795353e-01
5.02929688e-01	7.81864354e-01
5.03051758e-01	9.83539132e-01
5.03173828e-01	9.83134287e-01
5.03417969e-01	1.07873796e+00
5.03662109e-01	9.84499107e-01
5.03906250e-01	1.11906140e+00
5.04028320e-01	6.77622023e-01
5.04150391e-01	6.88201018e-01
5.04394531e-01	7.67557946e-01
5.04638672e-01	7.58980475e-01
5.04882812e-01	8.00439506e-01
5.05004883e-01	6.50784262e-01
5.05126953e-01	6.63470383e-01
5.05371094e-01	1.08412221e+00
5.05615234e-01	7.55237434e-01
5.05859375e-01	8.27030436e-01
5.05981445e-01	6.72189132e-01
5.06103516e-01	6.84444956e-01
5.06347656e-01	9.52099326e-01
5.06591797e-01	1.09379959e+00
5.06835938e-01	7.36580417e-01
5.06958008e-01	7.29960320e-01
5.07080078e-01	7.43794473e-01
5.07324219e-01	9.69423430e-01
5.07568359e-01	9.72900669e-01
5.07812500e-01	7.52440967e-01
5.07934570e-01	6.50722900e-01
5.08056641e-01	6.63565978e-01
5.08300781e-01	8.18616702e-01
5.08544922e-01	7.91696102e-01
5.08789062e-01	1.03004764e+00
5.08911133e-01	8.11900519e-01
5.09033203e-01	8.27777129e-01
5.09277344e-01	7.82268956e-01
5.09521484e-01	8.24263352e-01
5.09765625e-01	1.00415165e+00
5.09887695e-01	8.78448910e-01
5.10009766e-01	8.91440947e-01
5.10253906e-01	1.03360184e+00
5.10498047e-01	8.35567160e-01
5.10742188e-01	8.76503631e-01
5.10864258e-01	1.02716931e+00
5.10986328e-01	1.02693550e+00
5.11230469e-01	1.08765306e+00
5.11474609e-01	8.40731524e-01
5.11718750e-01	1.04503064e+00
5.11840820e-01	7.11942016e-01
5.11962891e-01	7.22429114e-01
5.12207031e-01	1.15052096e+00
5.12451172e-01	7.83152569e-01
5.12695312e-01	8.52038937e-01
5.12817383e-01	6.63264785e-01
5.12939453e-01	9.72362250e-01
5.13183594e-01	9.72251830e-01
5.13427734e-01	8.07793209e-01
5.13671875e-01	8.58362030e-01
5.13793945e-01	7.40522297e-01
5.13916016e-01	7.53122142e-01
5.14160156e-01	1.00104400e+00
5.14404297e-01	7.88076629e-01
5.14648438e-01	6.75049502e-01
5.14892578e-01	6.74814684e-01
5.15136719e-01	7.73698074e-01
5.15380859e-01	9.38517729e-01
5.15625000e-01	1.00080784e+00
5.15747070e-01	7.47783152e-01
5.15869141e-01	7.58589997e-01
5.16113281e-01	7.34371270e-01
5.16357422e-01	7.82300079e-01
5.16601562e-01	9.69657021e-01
5.16723633e-01	7.58838239e-01
5.16845703e-01	7.69380863e-01
5.17089844e-01	7.95953749e-01
5.17333984e-01	7.38721104e-01
5.17578125e-01	8.59219414e-01
5.17700195e-01	4.99070782e-01
5.17822266e-01	6.25641741e-01
5.18066406e-01	8.47831621e-01
5.18310547e-01	7.22761448e-01
5.18554688e-01	6.75599472e-01
5.18676758e-01	7.60604007e-01
5.18798828e-01	7.61229284e-01
5.19042969e-01	8.56129188e-01
5.19287109e-01	6.49095254e-01
5.19531250e-01	8.35248815e-01
5.19653320e-01	6.80530474e-01
5.19775391e-01	2.50000000e+00
5.20019531e-01	2.50000000e+00
5.20263672e-01	2.50000000e+00
5.20507812e-01	2.50000000e+00
5.20629883e-01	2.50000000e+00
9.99755859e-01	2.50000000e+00


==> figure/elaborated_linf_halton.txt <==
-9.99877930e-01	2.50000000e+00
-5.18310547e-01	2.50000000e+00
-5.18066406e-01	2.50000000e+00
-5.17822266e-01	1.48503424e+00
-5.17578125e-01	1.45435202e+00
-5.17456055e-01	1.45390514e+00
-5.17333984e-01	1.36533650e+00
-5.17089844e-01	1.32849358e+00
-5.16845703e-01	1.16332500e+00
-5.16601562e-01	1.42389185e+00
-5.16357422e-01	1.37898624e+00
-5.16113281e-01	1.45723756e+00
-5.15869141e-01	1.30296398e+00
-5.15625000e-01	1.50664005e+00
-5.15502930e-01	1.50628449e+00
-5.15380859e-01	1.59140940e+00
-5.15136719e-01	1.55101381e+00
-5.14892578e-01	1.56844710e+00
-5.14648438e-01	1.39124579e+00
-5.14526367e-01	1.39071564e+00
-5.14404297e-01	1.53085131e+00
-5.14160156e-01	1.31744994e+00
-5.13916016e-01	1.34619506e+00
-5.13671875e-01	1.36188226e+00
-5.13549805e-01	1.36935013e+00
-5.13427734e-01	1.38360179e+00
-5.13183594e-01	2.50000000e+00
-5.12573242e-01	2.50000000e+00
-5.12451172e-01	1.32211395e+00
-5.12207031e-01	2.50000000e+00
-5.11962891e-01	2.50000000e+00
-5.10742188e-01	2.50000000e+00
-5.10620117e-01	1.02678494e+00
-5.10498047e-01	1.04530179e+00
-5.10253906e-01	1.20123656e+00
-5.10009766e-01	1.44258460e+00
-5.09765625e-01	1.45740476e+00
-5.09643555e-01	1.35472604e+00
-5.09521484e-01	1.37584987e+00
-5.09277344e-01	1.36014119e+00
-5.09033203e-01	1.41387232e+00
-5.08789062e-01	1.26697229e+00
-5.08544922e-01	1.20423614e+00
-5.08300781e-01	1.40293221e+00
-5.08056641e-01	1.37973846e+00
-5.07812500e-01	1.32012075e+00
-5.07690430e-01	1.30000597e+00
-5.07568359e-01	1.31598389e+00
-5.07324219e-01	1.43535517e+00
-5.07080078e-01	2.50000000e+00
-5.06835938e-01	2.50000000e+00
-5.06713867e-01	1.33600556e+00
-5.06591797e-01	1.35381722e+00
-5.06347656e-01	1.20522422e+00
-5.06103516e-01	1.35613224e+00
-5.05859375e-01	1.25730883e+00
-5.05737305e-01	1.30293529e+00
-5.05615234e-01	1.31533344e+00
-5.05371094e-01	1.37563734e+00
-5.05126953e-01	1.43480118e+00
-5.04882812e-01	1.45210413e+00
-5.04760742e-01	1.45169038e+00
-5.04638672e-01	1.26984171e+00
-5.04394531e-01	1.40425488e+00
-5.04150391e-01	1.35058398e+00
-5.03906250e-01	1.42158496e+00
-5.03784180e-01	1.13955249e+00
-5.03662109e-01	1.15496989e+00
-5.03417969e-01	1.18978081e+00
-5.03173828e-01	2.50000000e+00
-5.02929688e-01	2.50000000e+00
-5.02807617e-01	2.50000000e+00
-5.02685547e-01	2.50000000e+00
-5.02441406e-01	1.30802047e+00
-5.02197266e-01	2.50000000e+00
-5.01953125e-01	2.50000000e+00
-5.01831055e-01	2.50000000e+00
-5.01708984e-01	2.50000000e+00
-5.01464844e-01	2.50000000e+00
-5.01220703e-01	2.50000000e+00
-5.00976562e-01	2.50000000e+00
-5.00732422e-01	1.17542981e+00
-5.00488281e-01	1.31802456e+00
-5.00244141e-01	1.40005566e+00
-5.00000000e-01	1.31440898e+00
-4.99877930e-01	1.41638026e+00
-4.99755859e-01	1.53241712e+00
-4.99511719e-01	1.15479842e+00
-4.99267578e-01	1.18118725e+00
-4.99023438e-01	1.13773062e+00
-4.98901367e-01	1.17240811e+00
-4.98779297e-01	1.17290747e+00
-4.98535156e-01	2.50000000e+00
-4.98291016e-01	2.50000000e+00
-4.98046875e-01	2.50000000e+00
-4.97924805e-01	2.50000000e+00
-4.97802734e-01	2.50000000e+00
-4.97558594e-01	1.44910109e+00
-4.97314453e-01	2.50000000e+00
-4.97070312e-01	2.50000000e+00
-4.96948242e-01	2.50000000e+00
-4.96826172e-01	2.50000000e+00
-4.96582031e-01	1.35906989e+00
-4.96337891e-01	1.39233684e+00
-4.96093750e-01	1.45656153e+00
-4.95971680e-01	1.26682548e+00
-4.95849609e-01	1.29289499e+00
-4.95605469e-01	1.35102664e+00
-4.95361328e-01	1.30138199e+00
-4.95117188e-01	1.36185965e+00
-4.94995117e-01	1.37464251e+00
-4.94873047e-01	1.40689611e+00
-4.94628906e-01	1.53732442e+00
-4.94384766e-01	1.38586895e+00
-4.94140625e-01	1.37107344e+00
-4.94018555e-01	1.30094389e+00
-4.93896484e-01	1.33150440e+00
-4.93652344e-01	1.46888986e+00
-4.93408203e-01	1.40188948e+00
-4.93164062e-01	1.32169738e+00
-4.93041992e-01	1.37252783e+00
-4.92919922e-01	1.39258779e+00
-4.92675781e-01	1.37523358e+00
-4.92431641e-01	1.47709871e+00
-4.92187500e-01	1.30929763e+00
-4.92065430e-01	1.30742654e+00
-4.91943359e-01	1.32438931e+00
-4.91699219e-01	1.35398378e+00
-4.91455078e-01	1.26242052e+00
-4.91210938e-01	1.44060914e+00
-4.91088867e-01	1.15974658e+00
-4.90966797e-01	1.30086593e+00
-4.90722656e-01	1.29868553e+00
-4.90478516e-01	1.39891313e+00
-4.90234375e-01	1.48841262e+00
-4.90112305e-01	1.43572237e+00
-4.89990234e-01	1.42196326e+00
-4.89746094e-01	1.47623637e+00
-4.89501953e-01	1.23789742e+00
-4.89257812e-01	1.27576863e+00
-4.89135742e-01	1.35021955e+00
-4.89013672e-01	1.34936673e+00
-4.88769531e-01	2.50000000e+00
-4.88525391e-01	2.50000000e+00
-4.88281250e-01	2.50000000e+00
-4.88159180e-01	2.50000000e+00
-4.88037109e-01	2.50000000e+00
-4.87792969e-01	2.50000000e+00
-4.87548828e-01	1.27340750e+00
-4.87304688e-01	1.24190753e+00
-4.87182617e-01	2.50000000e+00
-4.87060547e-01	2.50000000e+00
-4.86816406e-01	2.50000000e+00
-4.86572266e-01	2.50000000e+00
-4.86328125e-01	1.25009142e+00
-4.86206055e-01	1.46302514e+00
-4.86083984e-01	1.48858052e+00
-4.85839844e-01	1.48951794e+00
-4.85595703e-01	1.51218358e+00
-4.85351562e-01	1.39182511e+00
-4.85107422e-01	1.54482110e+00
-4.84863281e-01	1.43616106e+00
-4.84619141e-01	1.57925994e+00
-4.84375000e-01	1.49419605e+00
-4.84252930e-01	1.15220534e+00
-4.84130859e-01	1.17189131e+00
-4.83886719e-01	1.25847167e+00
-4.83642578e-01	1.37556125e+00
-4.83398438e-01	1.40779565e+00
-4.83276367e-01	1.20753621e+00
-4.83154297e-01	1.22911798e+00
-4.82910156e-01	1.37304545e+00
-4.82666016e-01	1.33120035e+00
-4.82421875e-01	1.48395679e+00
-4.82299805e-01	2.50000000e+00
-4.82177734e-01	2.50000000e+00
-4.81933594e-01	2.50000000e+00
-2.69287109e-01	2.50000000e+00
-2.69042969e-01	2.50000000e+00
-2.68798828e-01	1.00809220e+00
-2.68554688e-01	9.64500985e-01
-2.68432617e-01	9.64656614e-01
-2.68310547e-01	1.04215547e+00
-2.68066406e-01	1.19858112e+00
-2.67822266e-01	1.38940457e+00
-2.67578125e-01	1.37152140e+00
-2.67456055e-01	1.37134572e+00
-2.67333984e-01	1.28931663e+00
-2.67089844e-01	1.25512804e+00
-2.66845703e-01	1.07205707e+00
-2.66601562e-01	1.35843568e+00
-2.66357422e-01	1.32143095e+00
-2.66113281e-01	1.38908857e+00
-2.65869141e-01	1.27813291e+00
-2.65625000e-01	1.47882424e+00
-2.65502930e-01	1.47858668e+00
-2.65380859e-01	1.56265396e+00
-2.65136719e-01	1.52180304e+00
-2.64892578e-01	1.53814234e+00
-2.64648438e-01	1.35577230e+00
-2.64526367e-01	1.35534859e+00
-2.64404297e-01	1.49097666e+00
-2.64160156e-01	1.27233833e+00
-2.63916016e-01	1.29724778e+00
-2.63671875e-01	1.29968815e+00
-2.63549805e-01	1.30743413e+00
-2.63427734e-01	1.29796885e+00
-2.63183594e-01	1.19454558e+00
-2.62939453e-01	1.07420754e+00
-2.62695312e-01	1.14338631e+00
-2.62573242e-01	1.13843436e+00
-2.62451172e-01	1.28781665e+00
-2.62207031e-01	1.33185407e+00
-2.61962891e-01	1.11707698e+00
-2.61718750e-01	1.24468171e+00
-2.61596680e-01	8.87620525e-01
-2.61474609e-01	1.12822625e+00
-2.61230469e-01	1.25591461e+00
-2.60986328e-01	1.29823055e+00
-2.60742188e-01	1.38085454e+00
-2.60620117e-01	1.11148521e+00
-2.60498047e-01	1.13088266e+00
-2.60253906e-01	1.25847958e+00
-2.60009766e-01	1.48086722e+00
-2.59765625e-01	1.49603449e+00
-2.59643555e-01	1.40949016e+00
-2.59521484e-01	1.43157161e+00
-2.59277344e-01	1.40236868e+00
-2.59033203e-01	1.45886220e+00
-2.58789062e-01	1.31241125e+00
-2.58544922e-01	1.27025261e+00
-2.58300781e-01	1.45798204e+00
-2.58056641e-01	1.44040100e+00
-2.57812500e-01	1.36132444e+00
-2.57690430e-01	1.38720936e+00
-2.57568359e-01	1.40473090e+00
-2.57324219e-01	1.50614272e+00
-2.57080078e-01	1.45390518e+00
-2.56835938e-01	1.30478239e+00
-2.56713867e-01	1.36349430e+00
-2.56591797e-01	1.22831933e+00
-2.56347656e-01	1.22242470e+00
-2.56103516e-01	1.37255865e+00
-2.55859375e-01	1.27227136e+00
-2.55737305e-01	1.32054110e+00
-2.55615234e-01	1.33324839e+00
-2.55371094e-01	1.38783271e+00
-2.55126953e-01	1.44581284e+00
-2.54882812e-01	1.46606894e+00
-2.54760742e-01	1.46554899e+00
-2.54638672e-01	1.28572795e+00
-2.54394531e-01	1.42138385e+00
-2.54150391e-01	1.36766619e+00
-2.53906250e-01	1.44065834e+00
-2.53784180e-01	1.16563255e+00
-2.53662109e-01	1.18167301e+00
-2.53417969e-01	1.21063656e+00
-2.53173828e-01	1.24436003e+00
-2.52929688e-01	1.24487775e+00
-2.52807617e-01	1.15843634e+00
-2.52685547e-01	1.15711597e+00
-2.52441406e-01	1.30698182e+00
-2.52197266e-01	1.19392621e+00
-2.51953125e-01	1.17262109e+00
-2.51831055e-01	9.92761433e-01
-2.51708984e-01	1.01291052e+00
-2.51464844e-01	1.31782063e+00
-2.51220703e-01	1.30587152e+00
-2.50976562e-01	1.07064520e+00
-2.50732422e-01	1.17141975e+00
-2.50488281e-01	1.16313760e+00
-2.50244141e-01	1.39507140e+00
-2.50000000e-01	1.29325450e+00
-2.49877930e-01	1.38623707e+00
-2.49755859e-01	1.50131416e+00
-2.49511719e-01	1.13010164e+00
-2.49267578e-01	1.28101392e+00
-2.49023438e-01	1.11136251e+00
-2.48901367e-01	1.13774267e+00
-2.48779297e-01	1.13696904e+00
-2.48535156e-01	1.20928747e+00
-2.48291016e-01	1.15741980e+00
-2.48046875e-01	1.17373650e+00
-2.47924805e-01	9.80315146e-01
-2.47802734e-01	1.21004381e+00
-2.47558594e-01	1.41819306e+00
-2.47314453e-01	1.26892006e+00
-2.47070312e-01	1.17500903e+00
-2.46948242e-01	1.30991642e+00
-2.46826172e-01	1.32068065e+00
-2.46582031e-01	1.36050949e+00
-2.46337891e-01	1.39492381e+00
-2.46093750e-01	1.45887972e+00
-2.45971680e-01	1.26974671e+00
-2.45849609e-01	1.29570105e+00
-2.45605469e-01	1.35334419e+00
-2.45361328e-01	1.30358315e+00
-2.45117188e-01	1.36387501e+00
-2.44995117e-01	1.37581673e+00
-2.44873047e-01	1.40819392e+00
-2.44628906e-01	1.53832056e+00
-2.44384766e-01	1.38699442e+00
-2.44140625e-01	1.28906356e+00
-2.44018555e-01	1.30271949e+00
-2.43896484e-01	1.33323343e+00
-2.43652344e-01	1.47051705e+00
-2.43408203e-01	1.40306385e+00
-2.43164062e-01	1.21981235e+00
-2.43041992e-01	1.41418559e+00
-2.42919922e-01	1.43539423e+00
-2.42675781e-01	1.47967658e+00
-2.42431641e-01	1.50670491e+00
-2.42187500e-01	1.33751771e+00
-2.42065430e-01	1.34205674e+00
-2.41943359e-01	1.36006611e+00
-2.41699219e-01	1.37909032e+00
-2.41455078e-01	1.28629988e+00
-2.41210938e-01	1.34053436e+00
-2.41088867e-01	1.18611522e+00
-2.40966797e-01	1.20508131e+00
-2.40722656e-01	1.31733166e+00
-2.40478516e-01	1.41746941e+00
-2.40234375e-01	1.55196657e+00
-2.40112305e-01	1.45874963e+00
-2.39990234e-01	1.47960949e+00
-2.39746094e-01	1.49840239e+00
-2.39501953e-01	1.26372812e+00
-2.39257812e-01	1.30535597e+00
-2.39135742e-01	1.38453186e+00
-2.39013672e-01	1.38406612e+00
-2.38769531e-01	1.31631329e+00
-2.38525391e-01	1.09692699e+00
-2.38281250e-01	1.25798080e+00
-2.38159180e-01	9.44720509e-01
-2.38037109e-01	9.62684919e-01
-2.37792969e-01	1.30434401e+00
-2.37548828e-01	1.27152995e+00
-2.37304688e-01	1.23902466e+00
-2.37182617e-01	9.96354921e-01
-2.37060547e-01	1.01212510e+00
-2.36816406e-01	1.21726303e+00
-2.36572266e-01	1.29884859e+00
-2.36328125e-01	1.21834902e+00
-2.36206055e-01	1.42770977e+00
-2.36083984e-01	1.45206839e+00
-2.35839844e-01	1.46711023e+00
-2.35595703e-01	1.49228486e+00
-2.35351562e-01	1.37417791e+00
-2.35107422e-01	1.52301968e+00
-2.34863281e-01	1.57235789e+00
-2.34619141e-01	1.56503354e+00
-2.34375000e-01	1.48053818e+00
-2.34252930e-01	1.13514266e+00
-2.34130859e-01	1.15383404e+00
-2.33886719e-01	1.23020825e+00
-2.33642578e-01	1.34527426e+00
-2.33398438e-01	1.37489523e+00
-2.33276367e-01	1.15922229e+00
-2.33154297e-01	1.18005289e+00
-2.32910156e-01	1.33435892e+00
-2.32666016e-01	1.29028186e+00
-2.32421875e-01	1.43916297e+00
-2.32299805e-01	1.19013092e+00
-2.32177734e-01	1.20402375e+00
-2.31933594e-01	1.18153422e+00
-2.31689453e-01	1.10804835e+00
-2.31445312e-01	9.72176926e-01
-2.31323242e-01	1.02781692e+00
-2.31201172e-01	1.02740226e+00
-2.30957031e-01	2.50000000e+00
-2.30712891e-01	2.50000000e+00
-2.30468750e-01	2.50000000e+00
-2.30346680e-01	2.50000000e+00
-1.83105469e-02	2.50000000e+00
-1.80664062e-02	2.50000000e+00
-1.78222656e-02	1.44183435e+00
-1.75781250e-02	1.41636116e+00
-1.74560547e-02	1.41600096e+00
-1.73339844e-02	1.33023517e+00
-1.70898438e-02	1.29449450e+00
-1.68457031e-02	1.12095712e+00
-1.66015625e-02	1.39150472e+00
-1.63574219e-02	1.35174309e+00
-1.61132812e-02	1.42472642e+00
-1.58691406e-02	1.29012411e+00
-1.56250000e-02	1.49243167e+00
-1.55029297e-02	1.49212408e+00
-1.53808594e-02	1.57681934e+00
-1.51367188e-02	1.53625328e+00
-1.48925781e-02	1.55309992e+00
-1.46484375e-02	1.37340303e+00
-1.45263672e-02	1.37290045e+00
-1.44042969e-02	1.51086012e+00
-1.41601562e-02	1.29497033e+00
-1.39160156e-02	1.32187111e+00
-1.36718750e-02	1.33159712e+00
-1.35498047e-02	1.33917157e+00
-1.34277344e-02	2.50000000e+00
-1.31835938e-02	2.50000000e+00
-1.29394531e-02	2.50000000e+00
-1.26953125e-02	2.50000000e+00
-1.25732422e-02	2.50000000e+00
-1.24511719e-02	1.28953898e+00
-1.22070312e-02	2.50000000e+00
-1.19628906e-02	2.50000000e+00
-1.17187500e-02	2.50000000e+00
-1.15966797e-02	2.50000000e+00
-1.14746094e-02	2.50000000e+00
-1.12304688e-02	2.50000000e+00
-1.09863281e-02	1.26414898e+00
-1.07421875e-02	1.34764202e+00
-1.06201172e-02	1.07427042e+00
-1.04980469e-02	1.09328192e+00
-1.02539062e-02	1.23321937e+00
-1.00097656e-02	1.46428478e+00
-9.76562500e-03	1.47933010e+00
-9.64355469e-03	1.38574038e+00
-9.52148438e-03	1.40741193e+00
-9.27734375e-03	1.38427340e+00
-9.03320312e-03	1.43987987e+00
-8.78906250e-03	1.29331575e+00
-8.54492188e-03	1.24241605e+00
-8.30078125e-03	1.43449040e+00
-8.05664062e-03	1.41481033e+00
-7.81250000e-03	1.35629305e+00
-7.69042969e-03	1.35068160e+00
-7.56835938e-03	1.36756515e+00
-7.32421875e-03	1.47675672e+00
-7.08007812e-03	1.42244446e+00
-6.83593750e-03	1.27666524e+00
-6.71386719e-03	1.36133447e+00
-6.59179688e-03	1.37932591e+00
-6.34765625e-03	1.22156868e+00
-6.10351562e-03	1.37106548e+00
-5.85937500e-03	1.27084067e+00
-5.73730469e-03	1.31913190e+00
-5.61523438e-03	1.33169088e+00
-5.37109375e-03	1.38688272e+00
-5.12695312e-03	1.44482263e+00
-4.88281250e-03	1.46421829e+00
-4.76074219e-03	1.46364900e+00
-4.63867188e-03	1.28352781e+00
-4.39453125e-03	1.41904697e+00
-4.15039062e-03	1.36564701e+00
-3.90625000e-03	1.43835092e+00
-3.78417969e-03	1.16269868e+00
-3.66210938e-03	1.17859666e+00
-3.41796875e-03	1.20939145e+00
-3.17382812e-03	1.24316507e+00
-2.92968750e-03	2.50000000e+00
-2.80761719e-03	2.50000000e+00
-2.68554688e-03	2.50000000e+00
-2.44140625e-03	1.33752291e+00
-2.19726562e-03	2.50000000e+00
-1.95312500e-03	2.50000000e+00
-1.83105469e-03	2.50000000e+00
-1.70898438e-03	2.50000000e+00
-1.46484375e-03	1.34512909e+00
-1.22070312e-03	1.33385579e+00
-9.76562500e-04	1.10558084e+00
-7.32421875e-04	1.20545454e+00
-4.88281250e-04	1.33986488e+00
-2.44140625e-04	1.41948111e+00
0.00000000e+00	1.31655994e+00
1.22070312e-04	1.39995437e+00
2.44140625e-04	1.51096447e+00
4.88281250e-04	1.13293402e+00
7.32421875e-04	1.28367083e+00
9.76562500e-04	2.50000000e+00
1.09863281e-03	2.50000000e+00
1.22070312e-03	2.50000000e+00
1.46484375e-03	2.50000000e+00
1.70898438e-03	2.50000000e+00
1.95312500e-03	2.50000000e+00
2.07519531e-03	2.50000000e+00
2.19726562e-03	2.50000000e+00
2.44140625e-03	1.41943001e+00
2.68554688e-03	2.50000000e+00
2.92968750e-03	2.50000000e+00
3.05175781e-03	2.50000000e+00
3.17382812e-03	2.50000000e+00
3.41796875e-03	1.33683706e+00
3.66210938e-03	1.37424128e+00
3.90625000e-03	1.44003563e+00
4.02832031e-03	1.24602999e+00
4.15039062e-03	1.27169934e+00
4.39453125e-03	1.33593590e+00
4.63867188e-03	1.28771311e+00
4.88281250e-03	1.34934516e+00
5.00488281e-03	1.36174970e+00
5.12695312e-03	1.39349947e+00
5.37109375e-03	1.52650901e+00
5.61523438e-03	1.37427700e+00
5.85937500e-03	1.27390302e+00
5.98144531e-03	1.28319094e+00
6.10351562e-03	1.31302844e+00
6.34765625e-03	1.45359832e+00
6.59179688e-03	1.38485611e+00
6.83593750e-03	1.19834850e+00
6.95800781e-03	2.50000000e+00
7.08007812e-03	2.50000000e+00
7.32421875e-03	2.50000000e+00
7.56835938e-03	1.43531398e+00
7.81250000e-03	1.27013657e+00
7.93457031e-03	1.25991465e+00
8.05664062e-03	1.32078780e+00
8.30078125e-03	1.31988307e+00
8.54492188e-03	1.23035615e+00
8.78906250e-03	1.41206578e+00
8.91113281e-03	1.12398942e+00
9.03320312e-03	1.14071535e+00
9.27734375e-03	1.27347931e+00
9.52148438e-03	1.37421827e+00
9.76562500e-03	1.51065855e+00
9.88769531e-03	1.40663049e+00
1.00097656e-02	1.42560325e+00
1.02539062e-02	1.39243900e+00
1.04980469e-02	1.20533672e+00
1.07421875e-02	1.23798805e+00
1.08642578e-02	2.50000000e+00
1.09863281e-02	2.50000000e+00
1.12304688e-02	2.50000000e+00
1.14746094e-02	2.50000000e+00
1.17187500e-02	2.50000000e+00
1.18408203e-02	2.50000000e+00
1.19628906e-02	2.50000000e+00
1.22070312e-02	2.50000000e+00
1.24511719e-02	1.30610235e+00
1.26953125e-02	1.27583971e+00
1.28173828e-02	2.50000000e+00
1.29394531e-02	2.50000000e+00
1.31835938e-02	2.50000000e+00
1.34277344e-02	1.38432950e+00
1.36718750e-02	1.28023652e+00
1.37939453e-02	1.49730842e+00
1.39160156e-02	1.52390913e+00
1.41601562e-02	1.51182614e+00
1.44042969e-02	1.40859144e+00
1.46484375e-02	1.40967411e+00
1.48925781e-02	1.56679889e+00
1.51367188e-02	1.60038464e+00
1.53808594e-02	1.59386756e+00
1.56250000e-02	1.50836798e+00
1.57470703e-02	1.16996309e+00
1.58691406e-02	1.19051634e+00
1.61132812e-02	1.43364590e+00
1.63574219e-02	1.43606343e+00
1.66015625e-02	1.37640701e+00
1.67236328e-02	1.24931522e+00
1.68457031e-02	1.40563796e+00
1.70898438e-02	1.54314022e+00
1.73339844e-02	1.52092425e+00
1.75781250e-02	1.52180009e+00
1.77001953e-02	1.31084965e+00
1.78222656e-02	2.50000000e+00
1.80664062e-02	2.50000000e+00
4.79614258e-01	2.50000000e+00
4.79736328e-01	2.50000000e+00
4.79980469e-01	2.42883929e-01
4.80224609e-01	9.41757902e-02
4.80468750e-01	1.94536729e-01
4.80590820e-01	1.94094730e-01
4.80712891e-01	2.81371434e-01
4.80957031e-01	4.44394559e-01
4.81201172e-01	6.00467325e-01
4.81445312e-01	2.41568562e-01
4.81567383e-01	2.41121460e-01
4.81689453e-01	2.69268335e-01
4.81933594e-01	3.12864266e-01
4.82177734e-01	5.28863457e-01
4.82421875e-01	3.06526609e-01
4.82543945e-01	3.06110087e-01
4.82666016e-01	3.00595698e-01
4.82910156e-01	3.30351312e-01
4.83154297e-01	1.61259926e-01
4.83398438e-01	7.46540275e-01
4.83642578e-01	3.10490181e-01
4.83886719e-01	2.68358448e-01
4.84130859e-01	3.35839052e-01
4.84375000e-01	6.02848918e-01
4.84497070e-01	6.02422402e-01
4.84619141e-01	7.52526058e-01
4.84863281e-01	3.23734330e-01
4.85107422e-01	4.36709128e-01
4.85351562e-01	5.47880452e-01
4.85473633e-01	5.48093637e-01
4.85595703e-01	5.83808776e-01
4.85839844e-01	3.24898136e-01
4.86083984e-01	3.82966311e-01
4.86328125e-01	4.28543224e-01
4.86450195e-01	4.31686560e-01
4.86572266e-01	6.57308971e-01
4.86816406e-01	7.24616712e-01
4.87060547e-01	3.69743089e-01
4.87304688e-01	3.78512212e-01
4.87426758e-01	3.78722816e-01
4.87548828e-01	4.63739260e-01
4.87792969e-01	6.96088336e-01
4.88037109e-01	4.27457011e-01
4.88281250e-01	7.73425126e-01
4.88403320e-01	4.28936434e-01
4.88525391e-01	4.36231869e-01
4.88769531e-01	6.72199259e-01
4.89013672e-01	5.00381052e-01
4.89257812e-01	6.95572431e-01
4.89379883e-01	1.87437645e-01
4.89501953e-01	1.90247341e-01
4.89746094e-01	3.91720059e-01
4.89990234e-01	2.93883477e-01
4.90234375e-01	3.75570129e-01
4.90356445e-01	1.95684393e-01
4.90478516e-01	1.94742082e-01
4.90722656e-01	3.06378005e-01
4.90966797e-01	7.38051810e-01
4.91210938e-01	3.19346848e-01
4.91455078e-01	1.85776140e-01
4.91699219e-01	7.49002308e-01
4.91943359e-01	5.12179616e-01
4.92187500e-01	3.89745321e-01
4.92309570e-01	1.65175412e-01
4.92431641e-01	1.62764281e-01
4.92675781e-01	6.05948229e-01
4.92919922e-01	6.05962655e-01
4.93164062e-01	3.00658439e-01
4.93286133e-01	2.49219474e-01
4.93408203e-01	2.49703008e-01
4.93652344e-01	6.86975404e-01
4.93896484e-01	3.06540987e-01
4.94140625e-01	3.00983662e-01
4.94262695e-01	1.61148529e-01
4.94384766e-01	1.59446929e-01
4.94628906e-01	3.91551239e-01
4.94873047e-01	2.84602558e-01
4.95117188e-01	3.99684235e-01
4.95239258e-01	3.98794899e-01
4.95361328e-01	5.08002244e-01
4.95605469e-01	5.39778195e-01
4.95849609e-01	4.27324269e-01
4.96093750e-01	6.26905693e-01
4.96215820e-01	1.08721251e-01
4.96337891e-01	1.10913113e-01
4.96582031e-01	3.33716655e-01
4.96826172e-01	3.27933900e-01
4.97070312e-01	6.11364324e-01
4.97192383e-01	2.25169718e-01
4.97314453e-01	3.21444547e-01
4.97558594e-01	3.32423122e-01
4.97802734e-01	3.58334582e-01
4.98046875e-01	3.68787267e-01
4.98168945e-01	2.09598837e-01
4.98291016e-01	2.21001694e-01
4.98535156e-01	7.74317944e-01
4.98779297e-01	7.07977603e-01
4.99023438e-01	4.35989237e-01
4.99267578e-01	1.89453397e-01
4.99511719e-01	6.22618241e-01
4.99755859e-01	6.45034754e-01
5.00000000e-01	2.86725725e-01
5.00122070e-01	2.49211759e-01
5.00244141e-01	6.28531536e-01
5.00488281e-01	5.12781997e-01
5.00732422e-01	3.29937936e-01
5.00976562e-01	3.67494152e-01
5.01098633e-01	1.47328959e-01
5.01220703e-01	3.98553524e-01
5.01464844e-01	7.79141550e-01
5.01708984e-01	3.65189932e-01
5.01953125e-01	3.37606566e-01
5.02075195e-01	3.41046121e-01
5.02197266e-01	3.51556222e-01
5.02441406e-01	5.80047097e-01
5.02685547e-01	4.26157971e-01
5.02929688e-01	3.49386752e-01
5.03051758e-01	6.22367781e-01
5.03173828e-01	6.22555687e-01
5.03417969e-01	7.56900583e-01
5.03662109e-01	6.25825376e-01
5.03906250e-01	7.87965817e-01
5.04028320e-01	2.28381322e-01
5.04150391e-01	2.32213121e-01
5.04394531e-01	3.38612685e-01
5.04638672e-01	3.27816021e-01
5.04882812e-01	3.68780783e-01
5.05004883e-01	1.92392514e-01
5.05126953e-01	1.99882379e-01
5.05371094e-01	7.57458419e-01
5.05615234e-01	3.18466410e-01
5.05859375e-01	3.97667630e-01
5.05981445e-01	1.81880220e-01
5.06103516e-01	1.88247698e-01
5.06347656e-01	5.58782221e-01
5.06591797e-01	7.61158005e-01
5.06835938e-01	3.07394628e-01
5.06958008e-01	2.49436789e-01
5.07080078e-01	2.57629289e-01
5.07324219e-01	6.10289647e-01
5.07568359e-01	6.08442358e-01
5.07812500e-01	3.15215408e-01
5.07934570e-01	1.56018996e-01
5.08056641e-01	1.63127800e-01
5.08300781e-01	3.87651604e-01
5.08544922e-01	3.62521701e-01
5.08789062e-01	6.82695240e-01
5.08911133e-01	3.25479262e-01
5.09033203e-01	3.35766947e-01
5.09277344e-01	3.43603591e-01
5.09521484e-01	3.94249650e-01
5.09765625e-01	6.19738004e-01
5.09887695e-01	4.33107440e-01
5.10009766e-01	4.39600273e-01
5.10253906e-01	6.91426291e-01
5.10498047e-01	4.24251147e-01
5.10742188e-01	4.70886196e-01
5.10864258e-01	6.90201299e-01
5.10986328e-01	6.89797404e-01
5.11230469e-01	7.63203156e-01
5.11474609e-01	4.28297988e-01
5.11718750e-01	6.99752221e-01
5.11840820e-01	2.96924075e-01
5.11962891e-01	3.01626502e-01
5.12207031e-01	8.46237336e-01
5.12451172e-01	3.62292511e-01
5.12695312e-01	4.39543569e-01
5.12817383e-01	1.99207458e-01
5.12939453e-01	5.88405960e-01
5.13183594e-01	5.87992718e-01
5.13427734e-01	3.85755249e-01
5.13671875e-01	4.39762436e-01
5.13793945e-01	2.95952547e-01
5.13916016e-01	3.02457578e-01
5.14160156e-01	6.55398125e-01
5.14404297e-01	3.69069883e-01
5.14648438e-01	1.99062429e-01
5.14892578e-01	1.98470457e-01
5.15136719e-01	3.67805266e-01
5.15380859e-01	6.04270794e-01
5.15625000e-01	6.79822933e-01
5.15747070e-01	3.08077523e-01
5.15869141e-01	3.11706020e-01
5.16113281e-01	3.18690635e-01
5.16357422e-01	3.76377457e-01
5.16601562e-01	6.09295174e-01
5.16723633e-01	3.14406807e-01
5.16845703e-01	3.17552390e-01
5.17089844e-01	3.83569129e-01
5.17333984e-01	3.21407391e-01
5.17578125e-01	5.23767671e-01
5.17700195e-01	7.91996490e-02
5.17822266e-01	2.22885571e-01
5.18066406e-01	5.16493232e-01
5.18310547e-01	3.23700723e-01
5.18554688e-01	2.74881989e-01
5.18676758e-01	4.27823529e-01
5.18798828e-01	4.28284310e-01
5.19042969e-01	5.40212950e-01
5.19287109e-01	2.06752598e-01
5.19531250e-01	3.66891950e-01
5.19653320e-01	1.90768616e-01
5.19775391e-01	2.50000000e+00
5.20019531e-01	2.50000000e+00
5.20263672e-01	2.50000000e+00
9.99755859e-01	2.50000000e+00


==> figure/elaborated_native.txt <==
-1.00000000e+00	0.00000000e+00
-9.98666667e-01	0.00000000e+00
-9.97333333e-01	0.00000000e+00
-9.96000000e-01	0.00000000e+00
-9.94666667e-01	0.00000000e+00
-9.93333333e-01	0.00000000e+00
-9.92000000e-01	0.00000000e+00
-9.90666667e-01	0.00000000e+00
-9.89333333e-01	0.00000000e+00
-9.88000000e-01	0.00000000e+00
-9.86666667e-01	0.00000000e+00
-9.85333333e-01	0.00000000e+00
-9.84000000e-01	0.00000000e+00
-9.82666667e-01	0.00000000e+00
-9.81333333e-01	0.00000000e+00
-9.80000000e-01	0.00000000e+00
-9.78666667e-01	0.00000000e+00
-9.77333333e-01	0.00000000e+00
-9.76000000e-01	0.00000000e+00
-9.74666667e-01	0.00000000e+00
-9.73333333e-01	0.00000000e+00
-9.72000000e-01	0.00000000e+00
-9.70666667e-01	0.00000000e+00
-9.69333333e-01	0.00000000e+00
-9.68000000e-01	0.00000000e+00
-9.66666667e-01	0.00000000e+00
-9.65333333e-01	0.00000000e+00
-9.64000000e-01	0.00000000e+00
-9.62666667e-01	0.00000000e+00
-9.61333333e-01	0.00000000e+00
-9.60000000e-01	0.00000000e+00
-9.58666667e-01	0.00000000e+00
-9.57333333e-01	0.00000000e+00
-9.56000000e-01	0.00000000e+00
-9.54666667e-01	0.00000000e+00
-9.53333333e-01	0.00000000e+00
-9.52000000e-01	0.00000000e+00
-9.50666667e-01	0.00000000e+00
-9.49333333e-01	0.00000000e+00
-9.48000000e-01	0.00000000e+00
-9.46666667e-01	0.00000000e+00
-9.45333333e-01	0.00000000e+00
-9.44000000e-01	0.00000000e+00
-9.42666667e-01	0.00000000e+00
-9.41333333e-01	0.00000000e+00
-9.40000000e-01	0.00000000e+00
-9.38666667e-01	0.00000000e+00
-9.37333333e-01	0.00000000e+00
-9.36000000e-01	0.00000000e+00
-9.34666667e-01	0.00000000e+00
-9.33333333e-01	0.00000000e+00
-9.32000000e-01	0.00000000e+00
-9.30666667e-01	0.00000000e+00
-9.29333333e-01	0.00000000e+00
-9.28000000e-01	0.00000000e+00
-9.26666667e-01	0.00000000e+00
-9.25333333e-01	0.00000000e+00
-9.24000000e-01	0.00000000e+00
-9.22666667e-01	0.00000000e+00
-9.21333333e-01	0.00000000e+00
-9.20000000e-01	0.00000000e+00
-9.18666667e-01	0.00000000e+00
-9.17333333e-01	0.00000000e+00
-9.16000000e-01	0.00000000e+00
-9.14666667e-01	0.00000000e+00
-9.13333333e-01	0.00000000e+00
-9.12000000e-01	0.00000000e+00
-9.10666667e-01	0.00000000e+00
-9.09333333e-01	0.00000000e+00
-9.08000000e-01	0.00000000e+00
-9.06666667e-01	0.00000000e+00
-9.05333333e-01	0.00000000e+00
-9.04000000e-01	0.00000000e+00
-9.02666667e-01	0.00000000e+00
-9.01333333e-01	0.00000000e+00
-9.00000000e-01	0.00000000e+00
-8.98666667e-01	0.00000000e+00
-8.97333333e-01	0.00000000e+00
-8.96000000e-01	0.00000000e+00
-8.94666667e-01	0.00000000e+00
-8.93333333e-01	0.00000000e+00
-8.92000000e-01	0.00000000e+00
-8.90666667e-01	0.00000000e+00
-8.89333333e-01	0.00000000e+00
-8.88000000e-01	0.00000000e+00
-8.86666667e-01	0.00000000e+00
-8.85333333e-01	0.00000000e+00
-8.84000000e-01	0.00000000e+00
-8.82666667e-01	0.00000000e+00
-8.81333333e-01	0.00000000e+00
-8.80000000e-01	0.00000000e+00
-8.78666667e-01	0.00000000e+00
-8.77333333e-01	0.00000000e+00
-8.76000000e-01	0.00000000e+00
-8.74666667e-01	0.00000000e+00
-8.73333333e-01	0.00000000e+00
-8.72000000e-01	0.00000000e+00
-8.70666667e-01	0.00000000e+00
-8.69333333e-01	0.00000000e+00
-8.68000000e-01	0.00000000e+00
-8.66666667e-01	0.00000000e+00
-8.65333333e-01	0.00000000e+00
-8.64000000e-01	0.00000000e+00
-8.62666667e-01	0.00000000e+00
-8.61333333e-01	0.00000000e+00
-8.60000000e-01	0.00000000e+00
-8.58666667e-01	0.00000000e+00
-8.57333333e-01	0.00000000e+00
-8.56000000e-01	0.00000000e+00
-8.54666667e-01	0.00000000e+00
-8.53333333e-01	0.00000000e+00
-8.52000000e-01	0.00000000e+00
-8.50666667e-01	0.00000000e+00
-8.49333333e-01	0.00000000e+00
-8.48000000e-01	0.00000000e+00
-8.46666667e-01	0.00000000e+00
-8.45333333e-01	0.00000000e+00
-8.44000000e-01	0.00000000e+00
-8.42666667e-01	0.00000000e+00
-8.41333333e-01	0.00000000e+00
-8.40000000e-01	0.00000000e+00
-8.38666667e-01	0.00000000e+00
-8.37333333e-01	0.00000000e+00
-8.36000000e-01	0.00000000e+00
-8.34666667e-01	0.00000000e+00
-8.33333333e-01	0.00000000e+00
-8.32000000e-01	0.00000000e+00
-8.30666667e-01	0.00000000e+00
-8.29333333e-01	0.00000000e+00
-8.28000000e-01	0.00000000e+00
-8.26666667e-01	0.00000000e+00
-8.25333333e-01	0.00000000e+00
-8.24000000e-01	0.00000000e+00
-8.22666667e-01	0.00000000e+00
-8.21333333e-01	0.00000000e+00
-8.20000000e-01	0.00000000e+00
-8.18666667e-01	0.00000000e+00
-8.17333333e-01	0.00000000e+00
-8.16000000e-01	0.00000000e+00
-8.14666667e-01	0.00000000e+00
-8.13333333e-01	0.00000000e+00
-8.12000000e-01	0.00000000e+00
-8.10666667e-01	0.00000000e+00
-8.09333333e-01	0.00000000e+00
-8.08000000e-01	0.00000000e+00
-8.06666667e-01	0.00000000e+00
-8.05333333e-01	0.00000000e+00
-8.04000000e-01	0.00000000e+00
-8.02666667e-01	0.00000000e+00
-8.01333333e-01	0.00000000e+00
-8.00000000e-01	0.00000000e+00
-7.98666667e-01	0.00000000e+00
-7.97333333e-01	0.00000000e+00
-7.96000000e-01	0.00000000e+00
-7.94666667e-01	0.00000000e+00
-7.93333333e-01	0.00000000e+00
-7.92000000e-01	0.00000000e+00
-7.90666667e-01	0.00000000e+00
-7.89333333e-01	0.00000000e+00
-7.88000000e-01	0.00000000e+00
-7.86666667e-01	0.00000000e+00
-7.85333333e-01	0.00000000e+00
-7.84000000e-01	0.00000000e+00
-7.82666667e-01	0.00000000e+00
-7.81333333e-01	0.00000000e+00
-7.80000000e-01	0.00000000e+00
-7.78666667e-01	0.00000000e+00
-7.77333333e-01	0.00000000e+00
-7.76000000e-01	0.00000000e+00
-7.74666667e-01	0.00000000e+00
-7.73333333e-01	0.00000000e+00
-7.72000000e-01	0.00000000e+00
-7.70666667e-01	0.00000000e+00
-7.69333333e-01	0.00000000e+00
-7.68000000e-01	0.00000000e+00
-7.66666667e-01	0.00000000e+00
-7.65333333e-01	0.00000000e+00
-7.64000000e-01	0.00000000e+00
-7.62666667e-01	0.00000000e+00
-7.61333333e-01	0.00000000e+00
-7.60000000e-01	0.00000000e+00
-7.58666667e-01	0.00000000e+00
-7.57333333e-01	0.00000000e+00
-7.56000000e-01	0.00000000e+00
-7.54666667e-01	0.00000000e+00
-7.53333333e-01	0.00000000e+00
-7.52000000e-01	0.00000000e+00
-7.50666667e-01	0.00000000e+00
-7.49333333e-01	0.00000000e+00
-7.48000000e-01	0.00000000e+00
-7.46666667e-01	0.00000000e+00
-7.45333333e-01	0.00000000e+00
-7.44000000e-01	0.00000000e+00
-7.42666667e-01	0.00000000e+00
-7.41333333e-01	0.00000000e+00
-7.40000000e-01	0.00000000e+00
-7.38666667e-01	0.00000000e+00
-7.37333333e-01	0.00000000e+00
-7.36000000e-01	0.00000000e+00
-7.34666667e-01	0.00000000e+00
-7.33333333e-01	0.00000000e+00
-7.32000000e-01	0.00000000e+00
-7.30666667e-01	0.00000000e+00
-7.29333333e-01	0.00000000e+00
-7.28000000e-01	0.00000000e+00
-7.26666667e-01	0.00000000e+00
-7.25333333e-01	0.00000000e+00
-7.24000000e-01	0.00000000e+00
-7.22666667e-01	0.00000000e+00
-7.21333333e-01	0.00000000e+00
-7.20000000e-01	0.00000000e+00
-7.18666667e-01	0.00000000e+00
-7.17333333e-01	0.00000000e+00
-7.16000000e-01	0.00000000e+00
-7.14666667e-01	0.00000000e+00
-7.13333333e-01	0.00000000e+00
-7.12000000e-01	0.00000000e+00
-7.10666667e-01	0.00000000e+00
-7.09333333e-01	0.00000000e+00
-7.08000000e-01	0.00000000e+00
-7.06666667e-01	0.00000000e+00
-7.05333333e-01	0.00000000e+00
-7.04000000e-01	0.00000000e+00
-7.02666667e-01	0.00000000e+00
-7.01333333e-01	0.00000000e+00
-7.00000000e-01	0.00000000e+00
-6.98666667e-01	0.00000000e+00
-6.97333333e-01	0.00000000e+00
-6.96000000e-01	0.00000000e+00
-6.94666667e-01	0.00000000e+00
-6.93333333e-01	0.00000000e+00
-6.92000000e-01	0.00000000e+00
-6.90666667e-01	0.00000000e+00
-6.89333333e-01	0.00000000e+00
-6.88000000e-01	0.00000000e+00
-6.86666667e-01	0.00000000e+00
-6.85333333e-01	0.00000000e+00
-6.84000000e-01	0.00000000e+00
-6.82666667e-01	0.00000000e+00
-6.81333333e-01	0.00000000e+00
-6.80000000e-01	0.00000000e+00
-6.78666667e-01	0.00000000e+00
-6.77333333e-01	0.00000000e+00
-6.76000000e-01	0.00000000e+00
-6.74666667e-01	0.00000000e+00
-6.73333333e-01	0.00000000e+00
-6.72000000e-01	0.00000000e+00
-6.70666667e-01	0.00000000e+00
-6.69333333e-01	0.00000000e+00
-6.68000000e-01	0.00000000e+00
-6.66666667e-01	0.00000000e+00
-6.65333333e-01	0.00000000e+00
-6.64000000e-01	0.00000000e+00
-6.62666667e-01	0.00000000e+00
-6.61333333e-01	0.00000000e+00
-6.60000000e-01	0.00000000e+00
-6.58666667e-01	0.00000000e+00
-6.57333333e-01	0.00000000e+00
-6.56000000e-01	0.00000000e+00
-6.54666667e-01	0.00000000e+00
-6.53333333e-01	0.00000000e+00
-6.52000000e-01	0.00000000e+00
-6.50666667e-01	0.00000000e+00
-6.49333333e-01	0.00000000e+00
-6.48000000e-01	0.00000000e+00
-6.46666667e-01	0.00000000e+00
-6.45333333e-01	0.00000000e+00
-6.44000000e-01	0.00000000e+00
-6.42666667e-01	0.00000000e+00
-6.41333333e-01	0.00000000e+00
-6.40000000e-01	0.00000000e+00
-6.38666667e-01	0.00000000e+00
-6.37333333e-01	0.00000000e+00
-6.36000000e-01	0.00000000e+00
-6.34666667e-01	0.00000000e+00
-6.33333333e-01	0.00000000e+00
-6.32000000e-01	0.00000000e+00
-6.30666667e-01	0.00000000e+00
-6.29333333e-01	0.00000000e+00
-6.28000000e-01	0.00000000e+00
-6.26666667e-01	0.00000000e+00
-6.25333333e-01	0.00000000e+00
-6.24000000e-01	0.00000000e+00
-6.22666667e-01	0.00000000e+00
-6.21333333e-01	0.00000000e+00
-6.20000000e-01	0.00000000e+00
-6.18666667e-01	0.00000000e+00
-6.17333333e-01	0.00000000e+00
-6.16000000e-01	0.00000000e+00
-6.14666667e-01	0.00000000e+00
-6.13333333e-01	0.00000000e+00
-6.12000000e-01	0.00000000e+00
-6.10666667e-01	0.00000000e+00
-6.09333333e-01	0.00000000e+00
-6.08000000e-01	0.00000000e+00
-6.06666667e-01	0.00000000e+00
-6.05333333e-01	0.00000000e+00
-6.04000000e-01	0.00000000e+00
-6.02666667e-01	0.00000000e+00
-6.01333333e-01	0.00000000e+00
-6.00000000e-01	0.00000000e+00
-5.98666667e-01	0.00000000e+00
-5.97333333e-01	0.00000000e+00
-5.96000000e-01	0.00000000e+00
-5.94666667e-01	0.00000000e+00
-5.93333333e-01	0.00000000e+00
-5.92000000e-01	0.00000000e+00
-5.90666667e-01	0.00000000e+00
-5.89333333e-01	0.00000000e+00
-5.88000000e-01	0.00000000e+00
-5.86666667e-01	0.00000000e+00
-5.85333333e-01	0.00000000e+00
-5.84000000e-01	0.00000000e+00
-5.82666667e-01	0.00000000e+00
-5.81333333e-01	0.00000000e+00
-5.80000000e-01	0.00000000e+00
-5.78666667e-01	0.00000000e+00
-5.77333333e-01	0.00000000e+00
-5.76000000e-01	0.00000000e+00
-5.74666667e-01	0.00000000e+00
-5.73333333e-01	0.00000000e+00
-5.72000000e-01	0.00000000e+00
-5.70666667e-01	0.00000000e+00
-5.69333333e-01	0.00000000e+00
-5.68000000e-01	0.00000000e+00
-5.66666667e-01	0.00000000e+00
-5.65333333e-01	0.00000000e+00
-5.64000000e-01	0.00000000e+00
-5.62666667e-01	0.00000000e+00
-5.61333333e-01	0.00000000e+00
-5.60000000e-01	0.00000000e+00
-5.58666667e-01	0.00000000e+00
-5.57333333e-01	0.00000000e+00
-5.56000000e-01	0.00000000e+00
-5.54666667e-01	0.00000000e+00
-5.53333333e-01	0.00000000e+00
-5.52000000e-01	0.00000000e+00
-5.50666667e-01	0.00000000e+00
-5.49333333e-01	0.00000000e+00
-5.48000000e-01	0.00000000e+00
-5.46666667e-01	0.00000000e+00
-5.45333333e-01	0.00000000e+00
-5.44000000e-01	0.00000000e+00
-5.42666667e-01	0.00000000e+00
-5.41333333e-01	0.00000000e+00
-5.40000000e-01	0.00000000e+00
-5.38666667e-01	0.00000000e+00
-5.37333333e-01	0.00000000e+00
-5.36000000e-01	0.00000000e+00
-5.34666667e-01	0.00000000e+00
-5.33333333e-01	0.00000000e+00
-5.32000000e-01	0.00000000e+00
-5.30666667e-01	0.00000000e+00
-5.29333333e-01	0.00000000e+00
-5.28000000e-01	0.00000000e+00
-5.26666667e-01	0.00000000e+00
-5.25333333e-01	0.00000000e+00
-5.24000000e-01	0.00000000e+00
-5.22666667e-01	0.00000000e+00
-5.21333333e-01	0.00000000e+00
-5.20000000e-01	0.00000000e+00
-5.18666667e-01	0.00000000e+00
-5.17333333e-01	0.00000000e+00
-5.16000000e-01	0.00000000e+00
-5.14666667e-01	0.00000000e+00
-5.13333333e-01	0.00000000e+00
-5.12000000e-01	0.00000000e+00
-5.10666667e-01	0.00000000e+00
-5.09333333e-01	0.00000000e+00
-5.08000000e-01	0.00000000e+00
-5.06666667e-01	0.00000000e+00
-5.05333333e-01	0.00000000e+00
-5.04000000e-01	0.00000000e+00
-5.02666667e-01	0.00000000e+00
-5.01333333e-01	-1.56312362e+00
-5.00000000e-01	-1.46787762e+00
-4.98666667e-01	-1.50752779e+00
-4.97333333e-01	-3.20564889e-02
-4.96000000e-01	-2.88112747e-02
-4.94666667e-01	-2.55220778e-02
-4.93333333e-01	-2.25804540e-02
-4.92000000e-01	-2.01150328e-02
-4.90666667e-01	-1.81129898e-02
-4.89333333e-01	-1.65078355e-02
-4.88000000e-01	-1.52236959e-02
-4.86666667e-01	-1.41926484e-02
-4.85333333e-01	-1.33592748e-02
-4.84000000e-01	-1.26801785e-02
-4.82666667e-01	-1.21219710e-02
-4.81333333e-01	-1.16591083e-02
-4.80000000e-01	-1.12720303e-02
-4.78666667e-01	-1.09456924e-02
-4.77333333e-01	-1.06684476e-02
-4.76000000e-01	-1.04312117e-02
-4.74666667e-01	-1.02268432e-02
-4.73333333e-01	-1.00496820e-02
-4.72000000e-01	-9.89520663e-03
-4.70666667e-01	-9.75977703e-03
-4.69333333e-01	-9.64044083e-03
-4.68000000e-01	-9.53478627e-03
-4.66666667e-01	-9.44082981e-03
-4.65333333e-01	-9.35692948e-03
-4.64000000e-01	-9.28171774e-03
-4.62666667e-01	-9.21404898e-03
-4.61333333e-01	-9.15295816e-03
-4.60000000e-01	-9.09762816e-03
-4.58666667e-01	-9.04736363e-03
-4.57333333e-01	-9.00157008e-03
-4.56000000e-01	-8.95973698e-03
-4.54666667e-01	-8.92142405e-03
-4.53333333e-01	-8.88625005e-03
-4.52000000e-01	-8.85388364e-03
-4.50666667e-01	-8.82403575e-03
-4.49333333e-01	-8.79645333e-03
-4.48000000e-01	-8.77091417e-03
-4.46666667e-01	-8.74722245e-03
-4.45333333e-01	-8.72520517e-03
-4.44000000e-01	-8.70470897e-03
-4.42666667e-01	-8.68559760e-03
-4.41333333e-01	-8.66774964e-03
-4.40000000e-01	-8.65105663e-03
-4.38666667e-01	-8.63542145e-03
-4.37333333e-01	-8.62075694e-03
-4.36000000e-01	-8.60698471e-03
-4.34666667e-01	-8.59403408e-03
-4.33333333e-01	-8.58184122e-03
-4.32000000e-01	-8.57034834e-03
-4.30666667e-01	-8.55950305e-03
-4.29333333e-01	-8.54925776e-03
-4.28000000e-01	-8.53956914e-03
-4.26666667e-01	-8.53039772e-03
-4.25333333e-01	-8.52170742e-03
-4.24000000e-01	-8.51346527e-03
-4.22666667e-01	-8.50564106e-03
-4.21333333e-01	-8.49820708e-03
-4.20000000e-01	-8.49113786e-03
-4.18666667e-01	-8.48440999e-03
-4.17333333e-01	-8.47800190e-03
-4.16000000e-01	-8.47189367e-03
-4.14666667e-01	-8.46606693e-03
-4.13333333e-01	-8.46050469e-03
-4.12000000e-01	-8.45519120e-03
-4.10666667e-01	-8.45011188e-03
-4.09333333e-01	-8.44525320e-03
-4.08000000e-01	-8.44060258e-03
-4.06666667e-01	-8.43614835e-03
-4.05333333e-01	-8.43187960e-03
-4.04000000e-01	-8.42778621e-03
-4.02666667e-01	-8.42385871e-03
-4.01333333e-01	-8.42008828e-03
-4.00000000e-01	-8.41646666e-03
-3.98666667e-01	-8.41298614e-03
-3.97333333e-01	-8.40963949e-03
-3.96000000e-01	-8.40641995e-03
-3.94666667e-01	-8.40332116e-03
-3.93333333e-01	-8.40033718e-03
-3.92000000e-01	-8.39746241e-03
-3.90666667e-01	-8.39469159e-03
-3.89333333e-01	-8.39201977e-03
-3.88000000e-01	-8.38944230e-03
-3.86666667e-01	-8.38695480e-03
-3.85333333e-01	-8.38455313e-03
-3.84000000e-01	-8.38223340e-03
-3.82666667e-01	-8.37999191e-03
-3.81333333e-01	-8.37782521e-03
-3.80000000e-01	-8.37572999e-03
-3.78666667e-01	-8.37370315e-03
-3.77333333e-01	-8.37174176e-03
-3.76000000e-01	-8.36984303e-03
-3.74666667e-01	-8.36800432e-03
-3.73333333e-01	-8.36622312e-03
-3.72000000e-01	-8.36449708e-03
-3.70666667e-01	-8.36282392e-03
-3.69333333e-01	-8.36120153e-03
-3.68000000e-01	-8.35962787e-03
-3.66666667e-01	-8.35810101e-03
-3.65333333e-01	-8.35661911e-03
-3.64000000e-01	-8.35518042e-03
-3.62666667e-01	-8.35378329e-03
-3.61333333e-01	-8.35242612e-03
-3.60000000e-01	-8.35110742e-03
-3.58666667e-01	-8.34982574e-03
-3.57333333e-01	-8.34857971e-03
-3.56000000e-01	-8.34736802e-03
-3.54666667e-01	-8.34618942e-03
-3.53333333e-01	-8.34504272e-03
-3.52000000e-01	-8.34392678e-03
-3.50666667e-01	-8.34284051e-03
-3.49333333e-01	-8.34178287e-03
-3.48000000e-01	-8.34075285e-03
-3.46666667e-01	-8.33974952e-03
-3.45333333e-01	-8.33877195e-03
-3.44000000e-01	-8.33781927e-03
-3.42666667e-01	-8.33689064e-03
-3.41333333e-01	-8.33598527e-03
-3.40000000e-01	-8.33510237e-03
-3.38666667e-01	-8.33424122e-03
-3.37333333e-01	-8.33340111e-03
-3.36000000e-01	-8.33258135e-03
-3.34666667e-01	-8.33178130e-03
-3.33333333e-01	-8.33100032e-03
-3.32000000e-01	-8.33023783e-03
-3.30666667e-01	-8.32949323e-03
-3.29333333e-01	-8.32876598e-03
-3.28000000e-01	-8.32805554e-03
-3.26666667e-01	-8.32736139e-03
-3.25333333e-01	-8.32668304e-03
-3.24000000e-01	-8.32602002e-03
-3.22666667e-01	-8.32537187e-03
-3.21333333e-01	-8.32473814e-03
-3.20000000e-01	-8.32411842e-03
-3.18666667e-01	-8.32351229e-03
-3.17333333e-01	-8.32291936e-03
-3.16000000e-01	-8.32233924e-03
-3.14666667e-01	-8.32177158e-03
-3.13333333e-01	-8.32121601e-03
-3.12000000e-01	-8.32067220e-03
-3.10666667e-01	-8.32013982e-03
-3.09333333e-01	-8.31961855e-03
-3.08000000e-01	-8.31910808e-03
-3.06666667e-01	-8.31860812e-03
-3.05333333e-01	-8.31811837e-03
-3.04000000e-01	-8.31763857e-03
-3.02666667e-01	-8.31716845e-03
-3.01333333e-01	-8.31670774e-03
-3.00000000e-01	-8.31625621e-03
-2.98666667e-01	-8.31581360e-03
-2.97333333e-01	-8.31537968e-03
-2.96000000e-01	-8.31495423e-03
-2.94666667e-01	-8.31453703e-03
-2.93333333e-01	-8.31412786e-03
-2.92000000e-01	-8.31372653e-03
-2.90666667e-01	-8.31333283e-03
-2.89333333e-01	-8.31294656e-03
-2.88000000e-01	-8.31256756e-03
-2.86666667e-01	-8.31219563e-03
-2.85333333e-01	-8.31183059e-03
-2.84000000e-01	-8.31147229e-03
-2.82666667e-01	-8.31112055e-03
-2.81333333e-01	-8.31077522e-03
-2.80000000e-01	-8.31043614e-03
-2.78666667e-01	-8.31010316e-03
-2.77333333e-01	-8.30977613e-03
-2.76000000e-01	-8.30945492e-03
-2.74666667e-01	-8.30913939e-03
-2.73333333e-01	-8.30882940e-03
-2.72000000e-01	-8.30852483e-03
-2.70666667e-01	-8.30822555e-03
-2.69333333e-01	-8.30793144e-03
-2.68000000e-01	-8.30764237e-03
-2.66666667e-01	-8.30735825e-03
-2.65333333e-01	-8.30707894e-03
-2.64000000e-01	-8.30680435e-03
-2.62666667e-01	-8.30653437e-03
-2.61333333e-01	-8.30626890e-03
-2.60000000e-01	-8.30600783e-03
-2.58666667e-01	-8.30575108e-03
-2.57333333e-01	-8.30549854e-03
-2.56000000e-01	-8.30525013e-03
-2.54666667e-01	-8.30500575e-03
-2.53333333e-01	-8.30476532e-03
-2.52000000e-01	-9.17494690e-01
-2.50666667e-01	-9.15120758e-01
-2.49333333e-01	-9.14820809e-01
-2.48000000e-01	-9.17619174e-01
-2.46666667e-01	-8.30477521e-03
-2.45333333e-01	-8.30501566e-03
-2.44000000e-01	-8.30526006e-03
-2.42666667e-01	-8.30550850e-03
-2.41333333e-01	-8.30576106e-03
-2.40000000e-01	-8.30601784e-03
-2.38666667e-01	-8.30627893e-03
-2.37333333e-01	-8.30654443e-03
-2.36000000e-01	-8.30681443e-03
-2.34666667e-01	-8.30708904e-03
-2.33333333e-01	-8.30736837e-03
-2.32000000e-01	-8.30765253e-03
-2.30666667e-01	-8.30794161e-03
-2.29333333e-01	-8.30823575e-03
-2.28000000e-01	-8.30853506e-03
-2.26666667e-01	-8.30883966e-03
-2.25333333e-01	-8.30914967e-03
-2.24000000e-01	-8.30946523e-03
-2.22666667e-01	-8.30978647e-03
-2.21333333e-01	-8.31011352e-03
-2.20000000e-01	-8.31044653e-03
-2.18666667e-01	-8.31078564e-03
-2.17333333e-01	-8.31113100e-03
-2.16000000e-01	-8.31148277e-03
-2.14666667e-01	-8.31184110e-03
-2.13333333e-01	-8.31220616e-03
-2.12000000e-01	-8.31257812e-03
-2.10666667e-01	-8.31295716e-03
-2.09333333e-01	-8.31334345e-03
-2.08000000e-01	-8.31373719e-03
-2.06666667e-01	-8.31413855e-03
-2.05333333e-01	-8.31454775e-03
-2.04000000e-01	-8.31496498e-03
-2.02666667e-01	-8.31539047e-03
-2.01333333e-01	-8.31582442e-03
-2.00000000e-01	-8.31626706e-03
-1.98666667e-01	-8.31671863e-03
-1.97333333e-01	-8.31717937e-03
-1.96000000e-01	-8.31764953e-03
-1.94666667e-01	-8.31812936e-03
-1.93333333e-01	-8.31861914e-03
-1.92000000e-01	-8.31911914e-03
-1.90666667e-01	-8.31962965e-03
-1.89333333e-01	-8.32015096e-03
-1.88000000e-01	-8.32068338e-03
-1.86666667e-01	-8.32122723e-03
-1.85333333e-01	-8.32178283e-03
-1.84000000e-01	-8.32235053e-03
-1.82666667e-01	-8.32293069e-03
-1.81333333e-01	-8.32352366e-03
-1.80000000e-01	-8.32412984e-03
-1.78666667e-01	-8.32474960e-03
-1.77333333e-01	-8.32538337e-03
-1.76000000e-01	-8.32603157e-03
-1.74666667e-01	-8.32669463e-03
-1.73333333e-01	-8.32737303e-03
-1.72000000e-01	-8.32806722e-03
-1.70666667e-01	-8.32877771e-03
-1.69333333e-01	-8.32950501e-03
-1.68000000e-01	-8.33024965e-03
-1.66666667e-01	-8.33101220e-03
-1.65333333e-01	-8.33179322e-03
-1.64000000e-01	-8.33259332e-03
-1.62666667e-01	-8.33341313e-03
-1.61333333e-01	-8.33425330e-03
-1.60000000e-01	-8.33511450e-03
-1.58666667e-01	-8.33599745e-03
-1.57333333e-01	-8.33690288e-03
-1.56000000e-01	-8.33783156e-03
-1.54666667e-01	-8.33878430e-03
-1.53333333e-01	-8.33976193e-03
-1.52000000e-01	-8.34076532e-03
-1.50666667e-01	-8.34179539e-03
-1.49333333e-01	-8.34285309e-03
-1.48000000e-01	-8.34393943e-03
-1.46666667e-01	-8.34505543e-03
-1.45333333e-01	-8.34620220e-03
-1.44000000e-01	-8.34738086e-03
-1.42666667e-01	-8.34859261e-03
-1.41333333e-01	-8.34983871e-03
-1.40000000e-01	-8.35112047e-03
-1.38666667e-01	-8.35243924e-03
-1.37333333e-01	-8.35379648e-03
-1.36000000e-01	-8.35519368e-03
-1.34666667e-01	-8.35663244e-03
-1.33333333e-01	-8.35811442e-03
-1.32000000e-01	-8.35964136e-03
-1.30666667e-01	-8.36121511e-03
-1.29333333e-01	-8.36283758e-03
-1.28000000e-01	-8.36451082e-03
-1.26666667e-01	-8.36623359e-03
-1.25333333e-01	-8.36802406e-03
-1.24000000e-01	-8.36989613e-03
-1.22666667e-01	-8.37175165e-03
-1.21333333e-01	-8.37373039e-03
-1.20000000e-01	-8.37575729e-03
-1.18666667e-01	-8.37785256e-03
-1.17333333e-01	-8.38001933e-03
-1.16000000e-01	-8.38226087e-03
-1.14666667e-01	-8.38458067e-03
-1.13333333e-01	-8.38698241e-03
-1.12000000e-01	-8.38946997e-03
-1.10666667e-01	-8.39204751e-03
-1.09333333e-01	-8.39471940e-03
-1.08000000e-01	-8.39749029e-03
-1.06666667e-01	-8.40036514e-03
-1.05333333e-01	-8.40334920e-03
-1.04000000e-01	-8.40644806e-03
-1.02666667e-01	-8.40966768e-03
-1.01333333e-01	-8.41301442e-03
-1.00000000e-01	-8.41649502e-03
-9.86666667e-02	-8.42011672e-03
-9.73333333e-02	-8.42388725e-03
-9.60000000e-02	-8.42781484e-03
-9.46666667e-02	-8.43190832e-03
-9.33333333e-02	-8.43617717e-03
-9.20000000e-02	-8.44063151e-03
-9.06666667e-02	-8.44528223e-03
-8.93333333e-02	-8.45014102e-03
-8.80000000e-02	-8.45522045e-03
-8.66666667e-02	-8.46053406e-03
-8.53333333e-02	-8.46609642e-03
-8.40000000e-02	-8.47192329e-03
-8.26666667e-02	-8.47803164e-03
-8.13333333e-02	-8.48443987e-03
-8.00000000e-02	-8.49116788e-03
-7.86666667e-02	-8.49823724e-03
-7.73333333e-02	-8.50567137e-03
-7.60000000e-02	-8.51349574e-03
-7.46666667e-02	-8.52173805e-03
-7.33333333e-02	-8.53042852e-03
-7.20000000e-02	-8.53960012e-03
-7.06666667e-02	-8.54928892e-03
-6.93333333e-02	-8.55953440e-03
-6.80000000e-02	-8.57037989e-03
-6.66666667e-02	-8.58187298e-03
-6.53333333e-02	-8.59406606e-03
-6.40000000e-02	-8.60701453e-03
-6.26666667e-02	-8.62078716e-03
-6.13333333e-02	-8.63545301e-03
-6.00000000e-02	-8.65106483e-03
-5.86666667e-02	-8.66779941e-03
-5.73333333e-02	-8.68564739e-03
-5.60000000e-02	-8.70475877e-03
-5.46666667e-02	-8.72525498e-03
-5.33333333e-02	-8.74727229e-03
-5.20000000e-02	-8.77096404e-03
-5.06666667e-02	-8.79650325e-03
-4.93333333e-02	-8.82408571e-03
-4.80000000e-02	-8.85393367e-03
-4.66666667e-02	-8.88630016e-03
-4.53333333e-02	-8.92147424e-03
-4.40000000e-02	-8.95978729e-03
-4.26666667e-02	-9.00162051e-03
-4.13333333e-02	-9.04741422e-03
-4.00000000e-02	-9.09767892e-03
-3.86666667e-02	-9.15300914e-03
-3.73333333e-02	-9.21410019e-03
-3.60000000e-02	-9.28176925e-03
-3.46666667e-02	-9.35698132e-03
-3.33333333e-02	-9.44086918e-03
-3.20000000e-02	-9.53482693e-03
-3.06666667e-02	-9.64048186e-03
-2.93333333e-02	-9.75981882e-03
-2.80000000e-02	-9.89524342e-03
-2.66666667e-02	-1.00497205e-02
-2.53333333e-02	-1.02268835e-02
-2.40000000e-02	-1.04312541e-02
-2.26666667e-02	-1.06684922e-02
-2.13333333e-02	-1.09457395e-02
-2.00000000e-02	-1.12720803e-02
-1.86666667e-02	-1.16591615e-02
-1.73333333e-02	-1.21220311e-02
-1.60000000e-02	-1.26802418e-02
-1.46666667e-02	-1.33593419e-02
-1.33333333e-02	-1.41927194e-02
-1.20000000e-02	-1.52237961e-02
-1.06666667e-02	-1.65079435e-02
-9.33333333e-03	-1.81131068e-02
-8.00000000e-03	-2.01151602e-02
-6.66666667e-03	-2.25805931e-02
-5.33333333e-03	-2.55222291e-02
-4.00000000e-03	-2.88114371e-02
-2.66666667e-03	-3.20566593e-02
-1.33333333e-03	-1.50756031e+00
0.00000000e+00	-1.46867836e+00
1.33333333e-03	-1.56298461e+00
2.66666667e-03	0.00000000e+00
4.00000000e-03	0.00000000e+00
5.33333333e-03	0.00000000e+00
6.66666667e-03	0.00000000e+00
8.00000000e-03	0.00000000e+00
9.33333333e-03	0.00000000e+00
1.06666667e-02	0.00000000e+00
1.20000000e-02	0.00000000e+00
1.33333333e-02	0.00000000e+00
1.46666667e-02	0.00000000e+00
1.60000000e-02	0.00000000e+00
1.73333333e-02	0.00000000e+00
1.86666667e-02	0.00000000e+00
2.00000000e-02	0.00000000e+00
2.13333333e-02	0.00000000e+00
2.26666667e-02	0.00000000e+00
2.40000000e-02	0.00000000e+00
2.53333333e-02	0.00000000e+00
2.66666667e-02	0.00000000e+00
2.80000000e-02	0.00000000e+00
2.93333333e-02	0.00000000e+00
3.06666667e-02	0.00000000e+00
3.20000000e-02	0.00000000e+00
3.33333333e-02	0.00000000e+00
3.46666667e-02	0.00000000e+00
3.60000000e-02	0.00000000e+00
3.73333333e-02	0.00000000e+00
3.86666667e-02	0.00000000e+00
4.00000000e-02	0.00000000e+00
4.13333333e-02	0.00000000e+00
4.26666667e-02	0.00000000e+00
4.40000000e-02	0.00000000e+00
4.53333333e-02	0.00000000e+00
4.66666667e-02	0.00000000e+00
4.80000000e-02	0.00000000e+00
4.93333333e-02	0.00000000e+00
5.06666667e-02	0.00000000e+00
5.20000000e-02	0.00000000e+00
5.33333333e-02	0.00000000e+00
5.46666667e-02	0.00000000e+00
5.60000000e-02	0.00000000e+00
5.73333333e-02	0.00000000e+00
5.86666667e-02	0.00000000e+00
6.00000000e-02	0.00000000e+00
6.13333333e-02	0.00000000e+00
6.26666667e-02	0.00000000e+00
6.40000000e-02	0.00000000e+00
6.53333333e-02	0.00000000e+00
6.66666667e-02	0.00000000e+00
6.80000000e-02	0.00000000e+00
6.93333333e-02	0.00000000e+00
7.06666667e-02	0.00000000e+00
7.20000000e-02	0.00000000e+00
7.33333333e-02	0.00000000e+00
7.46666667e-02	0.00000000e+00
7.60000000e-02	0.00000000e+00
7.73333333e-02	0.00000000e+00
7.86666667e-02	0.00000000e+00
8.00000000e-02	0.00000000e+00
8.13333333e-02	0.00000000e+00
8.26666667e-02	0.00000000e+00
8.40000000e-02	0.00000000e+00
8.53333333e-02	0.00000000e+00
8.66666667e-02	0.00000000e+00
8.80000000e-02	0.00000000e+00
8.93333333e-02	0.00000000e+00
9.06666667e-02	0.00000000e+00
9.20000000e-02	0.00000000e+00
9.33333333e-02	0.00000000e+00
9.46666667e-02	0.00000000e+00
9.60000000e-02	0.00000000e+00
9.73333333e-02	0.00000000e+00
9.86666667e-02	0.00000000e+00
1.00000000e-01	0.00000000e+00
1.01333333e-01	0.00000000e+00
1.02666667e-01	0.00000000e+00
1.04000000e-01	0.00000000e+00
1.05333333e-01	0.00000000e+00
1.06666667e-01	0.00000000e+00
1.08000000e-01	0.00000000e+00
1.09333333e-01	0.00000000e+00
1.10666667e-01	0.00000000e+00
1.12000000e-01	0.00000000e+00
1.13333333e-01	0.00000000e+00
1.14666667e-01	0.00000000e+00
1.16000000e-01	0.00000000e+00
1.17333333e-01	0.00000000e+00
1.18666667e-01	0.00000000e+00
1.20000000e-01	0.00000000e+00
1.21333333e-01	0.00000000e+00
1.22666667e-01	0.00000000e+00
1.24000000e-01	0.00000000e+00
1.25333333e-01	0.00000000e+00
1.26666667e-01	0.00000000e+00
1.28000000e-01	0.00000000e+00
1.29333333e-01	0.00000000e+00
1.30666667e-01	0.00000000e+00
1.32000000e-01	0.00000000e+00
1.33333333e-01	0.00000000e+00
1.34666667e-01	0.00000000e+00
1.36000000e-01	0.00000000e+00
1.37333333e-01	0.00000000e+00
1.38666667e-01	0.00000000e+00
1.40000000e-01	0.00000000e+00
1.41333333e-01	0.00000000e+00
1.42666667e-01	0.00000000e+00
1.44000000e-01	0.00000000e+00
1.45333333e-01	0.00000000e+00
1.46666667e-01	0.00000000e+00
1.48000000e-01	0.00000000e+00
1.49333333e-01	0.00000000e+00
1.50666667e-01	0.00000000e+00
1.52000000e-01	0.00000000e+00
1.53333333e-01	0.00000000e+00
1.54666667e-01	0.00000000e+00
1.56000000e-01	0.00000000e+00
1.57333333e-01	0.00000000e+00
1.58666667e-01	0.00000000e+00
1.60000000e-01	0.00000000e+00
1.61333333e-01	0.00000000e+00
1.62666667e-01	0.00000000e+00
1.64000000e-01	0.00000000e+00
1.65333333e-01	0.00000000e+00
1.66666667e-01	0.00000000e+00
1.68000000e-01	0.00000000e+00
1.69333333e-01	0.00000000e+00
1.70666667e-01	0.00000000e+00
1.72000000e-01	0.00000000e+00
1.73333333e-01	0.00000000e+00
1.74666667e-01	0.00000000e+00
1.76000000e-01	0.00000000e+00
1.77333333e-01	0.00000000e+00
1.78666667e-01	0.00000000e+00
1.80000000e-01	0.00000000e+00
1.81333333e-01	0.00000000e+00
1.82666667e-01	0.00000000e+00
1.84000000e-01	0.00000000e+00
1.85333333e-01	0.00000000e+00
1.86666667e-01	0.00000000e+00
1.88000000e-01	0.00000000e+00
1.89333333e-01	0.00000000e+00
1.90666667e-01	0.00000000e+00
1.92000000e-01	0.00000000e+00
1.93333333e-01	0.00000000e+00
1.94666667e-01	0.00000000e+00
1.96000000e-01	0.00000000e+00
1.97333333e-01	0.00000000e+00
1.98666667e-01	0.00000000e+00
2.00000000e-01	0.00000000e+00
2.01333333e-01	0.00000000e+00
2.02666667e-01	0.00000000e+00
2.04000000e-01	0.00000000e+00
2.05333333e-01	0.00000000e+00
2.06666667e-01	0.00000000e+00
2.08000000e-01	0.00000000e+00
2.09333333e-01	0.00000000e+00
2.10666667e-01	0.00000000e+00
2.12000000e-01	0.00000000e+00
2.13333333e-01	0.00000000e+00
2.14666667e-01	0.00000000e+00
2.16000000e-01	0.00000000e+00
2.17333333e-01	0.00000000e+00
2.18666667e-01	0.00000000e+00
2.20000000e-01	0.00000000e+00
2.21333333e-01	0.00000000e+00
2.22666667e-01	0.00000000e+00
2.24000000e-01	0.00000000e+00
2.25333333e-01	0.00000000e+00
2.26666667e-01	0.00000000e+00
2.28000000e-01	0.00000000e+00
2.29333333e-01	0.00000000e+00
2.30666667e-01	0.00000000e+00
2.32000000e-01	0.00000000e+00
2.33333333e-01	0.00000000e+00
2.34666667e-01	0.00000000e+00
2.36000000e-01	0.00000000e+00
2.37333333e-01	0.00000000e+00
2.38666667e-01	0.00000000e+00
2.40000000e-01	0.00000000e+00
2.41333333e-01	0.00000000e+00
2.42666667e-01	0.00000000e+00
2.44000000e-01	0.00000000e+00
2.45333333e-01	0.00000000e+00
2.46666667e-01	0.00000000e+00
2.48000000e-01	0.00000000e+00
2.49333333e-01	0.00000000e+00
2.50666667e-01	0.00000000e+00
2.52000000e-01	0.00000000e+00
2.53333333e-01	0.00000000e+00
2.54666667e-01	0.00000000e+00
2.56000000e-01	0.00000000e+00
2.57333333e-01	0.00000000e+00
2.58666667e-01	0.00000000e+00
2.60000000e-01	0.00000000e+00
2.61333333e-01	0.00000000e+00
2.62666667e-01	0.00000000e+00
2.64000000e-01	0.00000000e+00
2.65333333e-01	0.00000000e+00
2.66666667e-01	0.00000000e+00
2.68000000e-01	0.00000000e+00
2.69333333e-01	0.00000000e+00
2.70666667e-01	0.00000000e+00
2.72000000e-01	0.00000000e+00
2.73333333e-01	0.00000000e+00
2.74666667e-01	0.00000000e+00
2.76000000e-01	0.00000000e+00
2.77333333e-01	0.00000000e+00
2.78666667e-01	0.00000000e+00
2.80000000e-01	0.00000000e+00
2.81333333e-01	0.00000000e+00
2.82666667e-01	0.00000000e+00
2.84000000e-01	0.00000000e+00
2.85333333e-01	0.00000000e+00
2.86666667e-01	0.00000000e+00
2.88000000e-01	0.00000000e+00
2.89333333e-01	0.00000000e+00
2.90666667e-01	0.00000000e+00
2.92000000e-01	0.00000000e+00
2.93333333e-01	0.00000000e+00
2.94666667e-01	0.00000000e+00
2.96000000e-01	0.00000000e+00
2.97333333e-01	0.00000000e+00
2.98666667e-01	0.00000000e+00
3.00000000e-01	0.00000000e+00
3.01333333e-01	0.00000000e+00
3.02666667e-01	0.00000000e+00
3.04000000e-01	0.00000000e+00
3.05333333e-01	0.00000000e+00
3.06666667e-01	0.00000000e+00
3.08000000e-01	0.00000000e+00
3.09333333e-01	0.00000000e+00
3.10666667e-01	0.00000000e+00
3.12000000e-01	0.00000000e+00
3.13333333e-01	0.00000000e+00
3.14666667e-01	0.00000000e+00
3.16000000e-01	0.00000000e+00
3.17333333e-01	0.00000000e+00
3.18666667e-01	0.00000000e+00
3.20000000e-01	0.00000000e+00
3.21333333e-01	0.00000000e+00
3.22666667e-01	0.00000000e+00
3.24000000e-01	0.00000000e+00
3.25333333e-01	0.00000000e+00
3.26666667e-01	0.00000000e+00
3.28000000e-01	0.00000000e+00
3.29333333e-01	0.00000000e+00
3.30666667e-01	0.00000000e+00
3.32000000e-01	0.00000000e+00
3.33333333e-01	0.00000000e+00
3.34666667e-01	0.00000000e+00
3.36000000e-01	0.00000000e+00
3.37333333e-01	0.00000000e+00
3.38666667e-01	0.00000000e+00
3.40000000e-01	0.00000000e+00
3.41333333e-01	0.00000000e+00
3.42666667e-01	0.00000000e+00
3.44000000e-01	0.00000000e+00
3.45333333e-01	0.00000000e+00
3.46666667e-01	0.00000000e+00
3.48000000e-01	0.00000000e+00
3.49333333e-01	0.00000000e+00
3.50666667e-01	0.00000000e+00
3.52000000e-01	0.00000000e+00
3.53333333e-01	0.00000000e+00
3.54666667e-01	0.00000000e+00
3.56000000e-01	0.00000000e+00
3.57333333e-01	0.00000000e+00
3.58666667e-01	0.00000000e+00
3.60000000e-01	0.00000000e+00
3.61333333e-01	0.00000000e+00
3.62666667e-01	0.00000000e+00
3.64000000e-01	0.00000000e+00
3.65333333e-01	0.00000000e+00
3.66666667e-01	0.00000000e+00
3.68000000e-01	0.00000000e+00
3.69333333e-01	0.00000000e+00
3.70666667e-01	0.00000000e+00
3.72000000e-01	0.00000000e+00
3.73333333e-01	0.00000000e+00
3.74666667e-01	0.00000000e+00
3.76000000e-01	0.00000000e+00
3.77333333e-01	0.00000000e+00
3.78666667e-01	0.00000000e+00
3.80000000e-01	0.00000000e+00
3.81333333e-01	0.00000000e+00
3.82666667e-01	0.00000000e+00
3.84000000e-01	0.00000000e+00
3.85333333e-01	0.00000000e+00
3.86666667e-01	0.00000000e+00
3.88000000e-01	0.00000000e+00
3.89333333e-01	0.00000000e+00
3.90666667e-01	0.00000000e+00
3.92000000e-01	0.00000000e+00
3.93333333e-01	0.00000000e+00
3.94666667e-01	0.00000000e+00
3.96000000e-01	0.00000000e+00
3.97333333e-01	0.00000000e+00
3.98666667e-01	0.00000000e+00
4.00000000e-01	0.00000000e+00
4.01333333e-01	0.00000000e+00
4.02666667e-01	0.00000000e+00
4.04000000e-01	0.00000000e+00
4.05333333e-01	0.00000000e+00
4.06666667e-01	0.00000000e+00
4.08000000e-01	0.00000000e+00
4.09333333e-01	0.00000000e+00
4.10666667e-01	0.00000000e+00
4.12000000e-01	0.00000000e+00
4.13333333e-01	0.00000000e+00
4.14666667e-01	0.00000000e+00
4.16000000e-01	0.00000000e+00
4.17333333e-01	0.00000000e+00
4.18666667e-01	0.00000000e+00
4.20000000e-01	0.00000000e+00
4.21333333e-01	0.00000000e+00
4.22666667e-01	0.00000000e+00
4.24000000e-01	0.00000000e+00
4.25333333e-01	0.00000000e+00
4.26666667e-01	0.00000000e+00
4.28000000e-01	0.00000000e+00
4.29333333e-01	0.00000000e+00
4.30666667e-01	0.00000000e+00
4.32000000e-01	0.00000000e+00
4.33333333e-01	0.00000000e+00
4.34666667e-01	0.00000000e+00
4.36000000e-01	0.00000000e+00
4.37333333e-01	0.00000000e+00
4.38666667e-01	0.00000000e+00
4.40000000e-01	0.00000000e+00
4.41333333e-01	0.00000000e+00
4.42666667e-01	0.00000000e+00
4.44000000e-01	0.00000000e+00
4.45333333e-01	0.00000000e+00
4.46666667e-01	0.00000000e+00
4.48000000e-01	0.00000000e+00
4.49333333e-01	0.00000000e+00
4.50666667e-01	0.00000000e+00
4.52000000e-01	0.00000000e+00
4.53333333e-01	0.00000000e+00
4.54666667e-01	0.00000000e+00
4.56000000e-01	0.00000000e+00
4.57333333e-01	0.00000000e+00
4.58666667e-01	0.00000000e+00
4.60000000e-01	0.00000000e+00
4.61333333e-01	0.00000000e+00
4.62666667e-01	0.00000000e+00
4.64000000e-01	0.00000000e+00
4.65333333e-01	0.00000000e+00
4.66666667e-01	0.00000000e+00
4.68000000e-01	0.00000000e+00
4.69333333e-01	0.00000000e+00
4.70666667e-01	0.00000000e+00
4.72000000e-01	0.00000000e+00
4.73333333e-01	0.00000000e+00
4.74666667e-01	0.00000000e+00
4.76000000e-01	0.00000000e+00
4.77333333e-01	0.00000000e+00
4.78666667e-01	0.00000000e+00
4.80000000e-01	0.00000000e+00
4.81333333e-01	0.00000000e+00
4.82666667e-01	0.00000000e+00
4.84000000e-01	0.00000000e+00
4.85333333e-01	0.00000000e+00
4.86666667e-01	0.00000000e+00
4.88000000e-01	0.00000000e+00
4.89333333e-01	0.00000000e+00
4.90666667e-01	0.00000000e+00
4.92000000e-01	0.00000000e+00
4.93333333e-01	0.00000000e+00
4.94666667e-01	0.00000000e+00
4.96000000e-01	0.00000000e+00
4.97333333e-01	0.00000000e+00
4.98666667e-01	-2.61538913e+00
5.00000000e-01	-2.56535399e+00
5.01333333e-01	-2.56696617e+00
5.02666667e-01	-8.28269208e-03
5.04000000e-01	-8.28269208e-03
5.05333333e-01	-8.28269208e-03
5.06666667e-01	-8.28269208e-03
5.08000000e-01	-8.28269208e-03
5.09333333e-01	-8.28269208e-03
5.10666667e-01	-8.28269208e-03
5.12000000e-01	-8.28269208e-03
5.13333333e-01	-8.28269208e-03
5.14666667e-01	-8.28269208e-03
5.16000000e-01	-8.28269208e-03
5.17333333e-01	-8.28269208e-03
5.18666667e-01	-8.28269208e-03
5.20000000e-01	-8.28269208e-03
5.21333333e-01	-8.28269208e-03
5.22666667e-01	-8.28269208e-03
5.24000000e-01	-8.28269208e-03
5.25333333e-01	-8.28269208e-03
5.26666667e-01	-8.28269208e-03
5.28000000e-01	-8.28269208e-03
5.29333333e-01	-8.28269208e-03
5.30666667e-01	-8.28269208e-03
5.32000000e-01	-8.28269208e-03
5.33333333e-01	-8.28269208e-03
5.34666667e-01	-8.28269208e-03
5.36000000e-01	-8.28269208e-03
5.37333333e-01	-8.28269208e-03
5.38666667e-01	-8.28269208e-03
5.40000000e-01	-8.28269208e-03
5.41333333e-01	-8.28269208e-03
5.42666667e-01	-8.28269208e-03
5.44000000e-01	-8.28269208e-03
5.45333333e-01	-8.28269208e-03
5.46666667e-01	-8.28269208e-03
5.48000000e-01	-8.28269208e-03
5.49333333e-01	-8.28269208e-03
5.50666667e-01	-8.28269208e-03
5.52000000e-01	-8.28269208e-03
5.53333333e-01	-8.28269208e-03
5.54666667e-01	-8.28269208e-03
5.56000000e-01	-8.28269208e-03
5.57333333e-01	-8.28269208e-03
5.58666667e-01	-8.28269208e-03
5.60000000e-01	-8.28269208e-03
5.61333333e-01	-8.28269208e-03
5.62666667e-01	-8.28269208e-03
5.64000000e-01	-8.28269208e-03
5.65333333e-01	-8.28269208e-03
5.66666667e-01	-8.28269208e-03
5.68000000e-01	-8.28269208e-03
5.69333333e-01	-8.28269208e-03
5.70666667e-01	-8.28269208e-03
5.72000000e-01	-8.28269208e-03
5.73333333e-01	-8.28269208e-03
5.74666667e-01	-8.28269208e-03
5.76000000e-01	-8.28269208e-03
5.77333333e-01	-8.28269208e-03
5.78666667e-01	-8.28269208e-03
5.80000000e-01	-8.28269208e-03
5.81333333e-01	-8.28269208e-03
5.82666667e-01	-8.28269208e-03
5.84000000e-01	-8.28269208e-03
5.85333333e-01	-8.28269208e-03
5.86666667e-01	-8.28269208e-03
5.88000000e-01	-8.28269208e-03
5.89333333e-01	-8.28269208e-03
5.90666667e-01	-8.28269208e-03
5.92000000e-01	-8.28269208e-03
5.93333333e-01	-8.28269208e-03
5.94666667e-01	-8.28269208e-03
5.96000000e-01	-8.28269208e-03
5.97333333e-01	-8.28269208e-03
5.98666667e-01	-8.28269208e-03
6.00000000e-01	-8.28269208e-03
6.01333333e-01	-8.28269208e-03
6.02666667e-01	-8.28269208e-03
6.04000000e-01	-8.28269208e-03
6.05333333e-01	-8.28269208e-03
6.06666667e-01	-8.28269208e-03
6.08000000e-01	-8.28269208e-03
6.09333333e-01	-8.28269208e-03
6.10666667e-01	-8.28269208e-03
6.12000000e-01	-8.28269208e-03
6.13333333e-01	-8.28269208e-03
6.14666667e-01	-8.28269208e-03
6.16000000e-01	-8.28269208e-03
6.17333333e-01	-8.28269208e-03
6.18666667e-01	-8.28269208e-03
6.20000000e-01	-8.28269208e-03
6.21333333e-01	-8.28269208e-03
6.22666667e-01	-8.28269208e-03
6.24000000e-01	-8.28269208e-03
6.25333333e-01	-8.28269208e-03
6.26666667e-01	-8.28269208e-03
6.28000000e-01	-8.28269208e-03
6.29333333e-01	-8.28269208e-03
6.30666667e-01	-8.28269208e-03
6.32000000e-01	-8.28269208e-03
6.33333333e-01	-8.28269208e-03
6.34666667e-01	-8.28269208e-03
6.36000000e-01	-8.28269208e-03
6.37333333e-01	-8.28269208e-03
6.38666667e-01	-8.28269208e-03
6.40000000e-01	-8.28269208e-03
6.41333333e-01	-8.28269208e-03
6.42666667e-01	-8.28269208e-03
6.44000000e-01	-8.28269208e-03
6.45333333e-01	-8.28269208e-03
6.46666667e-01	-8.28269208e-03
6.48000000e-01	-8.28269208e-03
6.49333333e-01	-8.28269208e-03
6.50666667e-01	-8.28269208e-03
6.52000000e-01	-8.28269208e-03
6.53333333e-01	-8.28269208e-03
6.54666667e-01	-8.28269208e-03
6.56000000e-01	-8.28269208e-03
6.57333333e-01	-8.28269208e-03
6.58666667e-01	-8.28269208e-03
6.60000000e-01	-8.28269208e-03
6.61333333e-01	-8.28269208e-03
6.62666667e-01	-8.28269208e-03
6.64000000e-01	-8.28269208e-03
6.65333333e-01	-8.28269208e-03
6.66666667e-01	-8.28269208e-03
6.68000000e-01	-8.28269208e-03
6.69333333e-01	-8.28269208e-03
6.70666667e-01	-8.28269208e-03
6.72000000e-01	-8.28269208e-03
6.73333333e-01	-8.28269208e-03
6.74666667e-01	-8.28269208e-03
6.76000000e-01	-8.28269208e-03
6.77333333e-01	-8.28269208e-03
6.78666667e-01	-8.28269208e-03
6.80000000e-01	-8.28269208e-03
6.81333333e-01	-8.28269208e-03
6.82666667e-01	-8.28269208e-03
6.84000000e-01	-8.28269208e-03
6.85333333e-01	-8.28269208e-03
6.86666667e-01	-8.28269208e-03
6.88000000e-01	-8.28269208e-03
6.89333333e-01	-8.28269208e-03
6.90666667e-01	-8.28269208e-03
6.92000000e-01	-8.28269208e-03
6.93333333e-01	-8.28269208e-03
6.94666667e-01	-8.28269208e-03
6.96000000e-01	-8.28269208e-03
6.97333333e-01	-8.28269208e-03
6.98666667e-01	-8.28269208e-03
7.00000000e-01	-8.28269208e-03
7.01333333e-01	-8.28269208e-03
7.02666667e-01	-8.28269208e-03
7.04000000e-01	-8.28269208e-03
7.05333333e-01	-8.28269208e-03
7.06666667e-01	-8.28269208e-03
7.08000000e-01	-8.28269208e-03
7.09333333e-01	-8.28269208e-03
7.10666667e-01	-8.28269208e-03
7.12000000e-01	-8.28269208e-03
7.13333333e-01	-8.28269208e-03
7.14666667e-01	-8.28269208e-03
7.16000000e-01	-8.28269208e-03
7.17333333e-01	-8.28269208e-03
7.18666667e-01	-8.28269208e-03
7.20000000e-01	-8.28269208e-03
7.21333333e-01	-8.28269208e-03
7.22666667e-01	-8.28269208e-03
7.24000000e-01	-8.28269208e-03
7.25333333e-01	-8.28269208e-03
7.26666667e-01	-8.28269208e-03
7.28000000e-01	-8.28269208e-03
7.29333333e-01	-8.28269208e-03
7.30666667e-01	-8.28269208e-03
7.32000000e-01	-8.28269208e-03
7.33333333e-01	-8.28269208e-03
7.34666667e-01	-8.28269208e-03
7.36000000e-01	-8.28269208e-03
7.37333333e-01	-8.28269208e-03
7.38666667e-01	-8.28269208e-03
7.40000000e-01	-8.28269208e-03
7.41333333e-01	-8.28269208e-03
7.42666667e-01	-8.28269208e-03
7.44000000e-01	-8.28269208e-03
7.45333333e-01	-8.28269208e-03
7.46666667e-01	-8.28269208e-03
7.48000000e-01	-8.28269208e-03
7.49333333e-01	-8.28269208e-03
7.50666667e-01	-8.28269208e-03
7.52000000e-01	-8.28269208e-03
7.53333333e-01	-8.28269208e-03
7.54666667e-01	-8.28269208e-03
7.56000000e-01	-8.28269208e-03
7.57333333e-01	-8.28269208e-03
7.58666667e-01	-8.28269208e-03
7.60000000e-01	-8.28269208e-03
7.61333333e-01	-8.28269208e-03
7.62666667e-01	-8.28269208e-03
7.64000000e-01	-8.28269208e-03
7.65333333e-01	-8.28269208e-03
7.66666667e-01	-8.28269208e-03
7.68000000e-01	-8.28269208e-03
7.69333333e-01	-8.28269208e-03
7.70666667e-01	-8.28269208e-03
7.72000000e-01	-8.28269208e-03
7.73333333e-01	-8.28269208e-03
7.74666667e-01	-8.28269208e-03
7.76000000e-01	-8.28269208e-03
7.77333333e-01	-8.28269208e-03
7.78666667e-01	-8.28269208e-03
7.80000000e-01	-8.28269208e-03
7.81333333e-01	-8.28269208e-03
7.82666667e-01	-8.28269208e-03
7.84000000e-01	-8.28269208e-03
7.85333333e-01	-8.28269208e-03
7.86666667e-01	-8.28269208e-03
7.88000000e-01	-8.28269208e-03
7.89333333e-01	-8.28269208e-03
7.90666667e-01	-8.28269208e-03
7.92000000e-01	-8.28269208e-03
7.93333333e-01	-8.28269208e-03
7.94666667e-01	-8.28269208e-03
7.96000000e-01	-8.28269208e-03
7.97333333e-01	-8.28269208e-03
7.98666667e-01	-8.28269208e-03
8.00000000e-01	-8.28269208e-03
8.01333333e-01	-8.28269208e-03
8.02666667e-01	-8.28269208e-03
8.04000000e-01	-8.28269208e-03
8.05333333e-01	-8.28269208e-03
8.06666667e-01	-8.28269208e-03
8.08000000e-01	-8.28269208e-03
8.09333333e-01	-8.28269208e-03
8.10666667e-01	-8.28269208e-03
8.12000000e-01	-8.28269208e-03
8.13333333e-01	-8.28269208e-03
8.14666667e-01	-8.28269208e-03
8.16000000e-01	-8.28269208e-03
8.17333333e-01	-8.28269208e-03
8.18666667e-01	-8.28269208e-03
8.20000000e-01	-8.28269208e-03
8.21333333e-01	-8.28269208e-03
8.22666667e-01	-8.28269208e-03
8.24000000e-01	-8.28269208e-03
8.25333333e-01	-8.28269208e-03
8.26666667e-01	-8.28269208e-03
8.28000000e-01	-8.28269208e-03
8.29333333e-01	-8.28269208e-03
8.30666667e-01	-8.28269208e-03
8.32000000e-01	-8.28269208e-03
8.33333333e-01	-8.28269208e-03
8.34666667e-01	-8.28269208e-03
8.36000000e-01	-8.28269208e-03
8.37333333e-01	-8.28269208e-03
8.38666667e-01	-8.28269208e-03
8.40000000e-01	-8.28269208e-03
8.41333333e-01	-8.28269208e-03
8.42666667e-01	-8.28269208e-03
8.44000000e-01	-8.28269208e-03
8.45333333e-01	-8.28269208e-03
8.46666667e-01	-8.28269208e-03
8.48000000e-01	-8.28269208e-03
8.49333333e-01	-8.28269208e-03
8.50666667e-01	-8.28269208e-03
8.52000000e-01	-8.28269208e-03
8.53333333e-01	-8.28269208e-03
8.54666667e-01	-8.28269208e-03
8.56000000e-01	-8.28269208e-03
8.57333333e-01	-8.28269208e-03
8.58666667e-01	-8.28269208e-03
8.60000000e-01	-8.28269208e-03
8.61333333e-01	-8.28269208e-03
8.62666667e-01	-8.28269208e-03
8.64000000e-01	-8.28269208e-03
8.65333333e-01	-8.28269208e-03
8.66666667e-01	-8.28269208e-03
8.68000000e-01	-8.28269208e-03
8.69333333e-01	-8.28269208e-03
8.70666667e-01	-8.28269208e-03
8.72000000e-01	-8.28269208e-03
8.73333333e-01	-8.28269208e-03
8.74666667e-01	-8.28269208e-03
8.76000000e-01	-8.28269208e-03
8.77333333e-01	-8.28269208e-03
8.78666667e-01	-8.28269208e-03
8.80000000e-01	-8.28269208e-03
8.81333333e-01	-8.28269208e-03
8.82666667e-01	-8.28269208e-03
8.84000000e-01	-8.28269208e-03
8.85333333e-01	-8.28269208e-03
8.86666667e-01	-8.28269208e-03
8.88000000e-01	-8.28269208e-03
8.89333333e-01	-8.28269208e-03
8.90666667e-01	-8.28269208e-03
8.92000000e-01	-8.28269208e-03
8.93333333e-01	-8.28269208e-03
8.94666667e-01	-8.28269208e-03
8.96000000e-01	-8.28269208e-03
8.97333333e-01	-8.28269208e-03
8.98666667e-01	-8.28269208e-03
9.00000000e-01	-8.28269208e-03
9.01333333e-01	-8.28269208e-03
9.02666667e-01	-8.28269208e-03
9.04000000e-01	-8.28269208e-03
9.05333333e-01	-8.28269208e-03
9.06666667e-01	-8.28269208e-03
9.08000000e-01	-8.28269208e-03
9.09333333e-01	-8.28269208e-03
9.10666667e-01	-8.28269208e-03
9.12000000e-01	-8.28269208e-03
9.13333333e-01	-8.28269208e-03
9.14666667e-01	-8.28269208e-03
9.16000000e-01	-8.28269208e-03
9.17333333e-01	-8.28269208e-03
9.18666667e-01	-8.28269208e-03
9.20000000e-01	-8.28269208e-03
9.21333333e-01	-8.28269208e-03
9.22666667e-01	-8.28269208e-03
9.24000000e-01	-8.28269208e-03
9.25333333e-01	-8.28269208e-03
9.26666667e-01	-8.28269208e-03
9.28000000e-01	-8.28269208e-03
9.29333333e-01	-8.28269208e-03
9.30666667e-01	-8.28269208e-03
9.32000000e-01	-8.28269208e-03
9.33333333e-01	-8.28269208e-03
9.34666667e-01	-8.28269208e-03
9.36000000e-01	-8.28269208e-03
9.37333333e-01	-8.28269208e-03
9.38666667e-01	-8.28269208e-03
9.40000000e-01	-8.28269208e-03
9.41333333e-01	-8.28269208e-03
9.42666667e-01	-8.28269208e-03
9.44000000e-01	-8.28269208e-03
9.45333333e-01	-8.28269208e-03
9.46666667e-01	-8.28269208e-03
9.48000000e-01	-8.28269208e-03
9.49333333e-01	-8.28269208e-03
9.50666667e-01	-8.28269208e-03
9.52000000e-01	-8.28269208e-03
9.53333333e-01	-8.28269208e-03
9.54666667e-01	-8.28269208e-03
9.56000000e-01	-8.28269208e-03
9.57333333e-01	-8.28269208e-03
9.58666667e-01	-8.28269208e-03
9.60000000e-01	-8.28269208e-03
9.61333333e-01	-8.28269208e-03
9.62666667e-01	-8.28269208e-03
9.64000000e-01	-8.28269208e-03
9.65333333e-01	-8.28269208e-03
9.66666667e-01	-8.28269208e-03
9.68000000e-01	-8.28269208e-03
9.69333333e-01	-8.28269208e-03
9.70666667e-01	-8.28269208e-03
9.72000000e-01	-8.28269208e-03
9.73333333e-01	-8.28269208e-03
9.74666667e-01	-8.28269208e-03
9.76000000e-01	-8.28269208e-03
9.77333333e-01	-8.28269208e-03
9.78666667e-01	-8.28269208e-03
9.80000000e-01	-8.28269208e-03
9.81333333e-01	-8.28269208e-03
9.82666667e-01	-8.28269208e-03
9.84000000e-01	-8.28269208e-03
9.85333333e-01	-8.28269208e-03
9.86666667e-01	-8.28269208e-03
9.88000000e-01	-8.28269208e-03
9.89333333e-01	-8.28269208e-03
9.90666667e-01	-8.28269208e-03
9.92000000e-01	-8.28269208e-03
9.93333333e-01	-8.28269208e-03
9.94666667e-01	-8.28269208e-03
9.96000000e-01	-8.28269208e-03
9.97333333e-01	-8.28269208e-03
9.98666667e-01	-1.83257979e-02
1.00000000e+00	-1.45102172e-02


==> figure/elaborated_native_halton.txt <==
-9.99877930e-01	0.00000000e+00
-5.20263672e-01	0.00000000e+00
-5.20019531e-01	-2.34544957e+00
-5.19775391e-01	-2.24535143e+00
-5.19531250e-01	-1.89477611e+00
-5.19409180e-01	-1.89467259e+00
-5.19287109e-01	-1.80727049e+00
-5.19042969e-01	-1.77174744e+00
-5.18798828e-01	-1.74332543e+00
-5.18554688e-01	-1.65516798e+00
-5.18432617e-01	-1.65506364e+00
-5.18310547e-01	-1.54015650e+00
-5.18066406e-01	-1.47999181e+00
-5.17822266e-01	-1.47316422e+00
-5.17578125e-01	-1.45734065e+00
-5.17456055e-01	-1.45723646e+00
-5.17333984e-01	-1.33294129e+00
-5.17089844e-01	-1.40679692e+00
-5.16845703e-01	-1.74065144e+00
-5.16601562e-01	-1.47565094e+00
-5.16357422e-01	-1.45551557e+00
-5.16113281e-01	-1.41235336e+00
-5.15869141e-01	-1.27880514e+00
-5.15625000e-01	-1.35501551e+00
-5.15502930e-01	-1.35491138e+00
-5.15380859e-01	-1.25042067e+00
-5.15136719e-01	-1.23167357e+00
-5.14892578e-01	-1.17308893e+00
-5.14648438e-01	-1.32355497e+00
-5.14526367e-01	-1.32349801e+00
-5.14404297e-01	-1.42845859e+00
-5.14160156e-01	-1.42628147e+00
-5.13916016e-01	-1.37670521e+00
-5.13671875e-01	-1.41889346e+00
-5.13549805e-01	-1.42610556e+00
-5.13427734e-01	-1.48429470e+00
-5.13183594e-01	-1.52029281e+00
-5.12939453e-01	-1.44692111e+00
-5.12695312e-01	-1.33300109e+00
-5.12573242e-01	-1.33259827e+00
-5.12451172e-01	-1.31221327e+00
-5.12207031e-01	-1.35849428e+00
-5.11962891e-01	-1.32119013e+00
-5.11718750e-01	-1.42700979e+00
-5.11596680e-01	-1.52247033e+00
-5.11474609e-01	-1.54485097e+00
-5.11230469e-01	-1.32205752e+00
-5.10986328e-01	-1.27865005e+00
-5.10742188e-01	-1.32973823e+00
-5.10620117e-01	-1.50757084e+00
-5.10498047e-01	-1.52840595e+00
-5.10253906e-01	-1.24550519e+00
-5.10009766e-01	-1.15938989e+00
-5.09765625e-01	-1.08838178e+00
-5.09643555e-01	-1.26415579e+00
-5.09521484e-01	-1.28319617e+00
-5.09277344e-01	-1.29456175e+00
-5.09033203e-01	-1.34558209e+00
-5.08789062e-01	-1.29500292e+00
-5.08544922e-01	-1.67032300e+00
-5.08300781e-01	-1.40516368e+00
-5.08056641e-01	-1.47466415e+00
-5.07812500e-01	-1.35607764e+00
-5.07690430e-01	-1.38067158e+00
-5.07568359e-01	-1.40210715e+00
-5.07324219e-01	-1.37125943e+00
-5.07080078e-01	-1.36729102e+00
-5.06835938e-01	-1.42303542e+00
-5.06713867e-01	-1.41679865e+00
-5.06591797e-01	-1.43429181e+00
-5.06347656e-01	-1.36968694e+00
-5.06103516e-01	-1.30423749e+00
-5.05859375e-01	-1.31539224e+00
-5.05737305e-01	-1.23293505e+00
-5.05615234e-01	-1.24603298e+00
-5.05371094e-01	-1.17206196e+00
-5.05126953e-01	-1.14084949e+00
-5.04882812e-01	-1.08589400e+00
-5.04760742e-01	-1.08286949e+00
-5.04638672e-01	-1.22623208e+00
-5.04394531e-01	-1.32064002e+00
-5.04150391e-01	-1.23674767e+00
-5.03906250e-01	-1.33356217e+00
-5.03784180e-01	-1.61497380e+00
-5.03662109e-01	-1.63179828e+00
-5.03417969e-01	-1.37765928e+00
-5.03173828e-01	-1.43113357e+00
-5.02929688e-01	-1.42061984e+00
-5.02807617e-01	-1.48403499e+00
-5.02685547e-01	-1.50524780e+00
-5.02441406e-01	-1.34970988e+00
-5.02197266e-01	-1.34376711e+00
-5.01953125e-01	-1.31229517e+00
-5.01831055e-01	-1.64300876e+00
-5.01708984e-01	-1.65827851e+00
-5.01464844e-01	-1.38166388e+00
-5.01220703e-01	-1.39724186e+00
-5.00976562e-01	-1.28783257e+00
-5.00732422e-01	-1.26194247e+00
-5.00488281e-01	-1.28699691e+00
-5.00244141e-01	-1.16396595e+00
-5.00000000e-01	-1.14483547e+00
-4.99877930e-01	-1.13306397e+00
-4.99755859e-01	-1.04239258e+00
-4.99511719e-01	-1.22446140e+00
-4.99267578e-01	-1.29981909e+00
-4.99023438e-01	-1.33166019e+00
-4.98901367e-01	-1.33336492e+00
-4.98779297e-01	-1.36742301e+00
-4.98535156e-01	-1.33255243e+00
-4.98291016e-01	-1.32447007e+00
-4.98046875e-01	-1.40322814e+00
-4.97924805e-01	-1.51927045e+00
-4.97802734e-01	-1.55288691e+00
-4.97558594e-01	-1.34722288e+00
-4.97314453e-01	-1.28473896e+00
-4.97070312e-01	-1.32715312e+00
-4.96948242e-01	-1.44558870e+00
-4.96826172e-01	-1.44812715e+00
-4.96582031e-01	-1.39307195e+00
-4.96337891e-01	-1.38993170e+00
-4.96093750e-01	-1.33597332e+00
-4.95971680e-01	-1.43492528e+00
-4.95849609e-01	-1.45471432e+00
-4.95605469e-01	-1.32665101e+00
-4.95361328e-01	-1.23398930e+00
-4.95117188e-01	-1.09084008e+00
-4.94995117e-01	-1.31640794e+00
-4.94873047e-01	-1.33923552e+00
-4.94628906e-01	-1.16390094e+00
-4.94384766e-01	-1.27450325e+00
-4.94140625e-01	-1.23396432e+00
-4.94018555e-01	-1.27510204e+00
-4.93896484e-01	-1.29513427e+00
-4.93652344e-01	-1.38294368e+00
-4.93408203e-01	-1.37632698e+00
-4.93164062e-01	-1.33608441e+00
-4.93041992e-01	-1.40107974e+00
-4.92919922e-01	-1.42652532e+00
-4.92675781e-01	-1.35907244e+00
-4.92431641e-01	-1.35752138e+00
-4.92187500e-01	-1.35515043e+00
-4.92065430e-01	-1.37234234e+00
-4.91943359e-01	-1.39541409e+00
-4.91699219e-01	-1.35449809e+00
-4.91455078e-01	-1.31258163e+00
-4.91210938e-01	-1.40820596e+00
-4.91088867e-01	-1.46754176e+00
-4.90966797e-01	-1.22815416e+00
-4.90722656e-01	-1.22867111e+00
-4.90478516e-01	-1.19094507e+00
-4.90234375e-01	-1.16075258e+00
-4.90112305e-01	-1.32236329e+00
-4.89990234e-01	-1.08918474e+00
-4.89746094e-01	-1.17871064e+00
-4.89501953e-01	-1.16027571e+00
-4.89257812e-01	-1.23550166e+00
-4.89135742e-01	-1.32584446e+00
-4.89013672e-01	-1.32647337e+00
-4.88769531e-01	-1.38156605e+00
-4.88525391e-01	-1.31892975e+00
-4.88281250e-01	-1.44519612e+00
-4.88159180e-01	-1.62356524e+00
-4.88037109e-01	-1.65003466e+00
-4.87792969e-01	-1.35101150e+00
-4.87548828e-01	-1.37516358e+00
-4.87304688e-01	-1.32320652e+00
-4.87182617e-01	-1.42748873e+00
-4.87060547e-01	-1.45188694e+00
-4.86816406e-01	-1.51482301e+00
-4.86572266e-01	-1.48459390e+00
-4.86328125e-01	-1.41173632e+00
-4.86206055e-01	-1.53082404e+00
-4.86083984e-01	-1.54933141e+00
-4.85839844e-01	-1.43002453e+00
-4.85595703e-01	-1.43202689e+00
-4.85351562e-01	-1.33651995e+00
-4.85107422e-01	-1.25993069e+00
-4.84863281e-01	-1.24676098e+00
-4.84619141e-01	-1.25797901e+00
-4.84375000e-01	-1.35239624e+00
-4.84252930e-01	-1.46599239e+00
-4.84130859e-01	-1.48825435e+00
-4.83886719e-01	-1.32950754e+00
-4.83642578e-01	-1.37586686e+00
-4.83398438e-01	-1.47081676e+00
-4.83276367e-01	-1.73489410e+00
-4.83154297e-01	-1.75725064e+00
-4.82910156e-01	-1.42586623e+00
-4.82666016e-01	-1.36683342e+00
-4.82421875e-01	-1.44812955e+00
-4.82299805e-01	-1.60968989e+00
-4.82177734e-01	-1.63430559e+00
-4.81933594e-01	-1.55048482e+00
-4.81689453e-01	-1.50539729e+00
-4.81445312e-01	-1.51724657e+00
-4.81323242e-01	-1.65032232e+00
-4.81201172e-01	-1.65036065e+00
-4.80957031e-01	-1.64210353e+00
-4.80712891e-01	-1.65818922e+00
-4.80468750e-01	-1.68498347e+00
-4.80346680e-01	-1.64155375e+00
-4.80224609e-01	-1.42756859e-02
-3.62548828e-01	-6.18284557e-03
-2.70385742e-01	-5.54448894e-03
-2.70263672e-01	-5.54409227e-03
-2.70019531e-01	-1.23270057e+00
-2.69775391e-01	-1.42122153e+00
-2.69531250e-01	-1.33169301e+00
-2.69409180e-01	-1.33169290e+00
-2.69287109e-01	-1.38080754e+00
-2.69042969e-01	-1.43173875e+00
-2.68798828e-01	-1.45831179e+00
-2.68554688e-01	-1.42337781e+00
-2.68432617e-01	-1.42336815e+00
-2.68310547e-01	-1.34528334e+00
-2.68066406e-01	-1.31461571e+00
-2.67822266e-01	-1.32736942e+00
-2.67578125e-01	-1.33703624e+00
-2.67456055e-01	-1.33700568e+00
-2.67333984e-01	-1.22838278e+00
-2.67089844e-01	-1.31149257e+00
-2.66845703e-01	-1.62500095e+00
-2.66601562e-01	-1.39178937e+00
-2.66357422e-01	-1.38264135e+00
-2.66113281e-01	-1.33573393e+00
-2.65869141e-01	-1.22665120e+00
-2.65625000e-01	-1.31107999e+00
-2.65502930e-01	-1.31101207e+00
-2.65380859e-01	-1.21356993e+00
-2.65136719e-01	-1.20004247e+00
-2.64892578e-01	-1.13751996e+00
-2.64648438e-01	-1.27327044e+00
-2.64526367e-01	-1.27323805e+00
-2.64404297e-01	-1.36452950e+00
-2.64160156e-01	-1.34625119e+00
-2.63916016e-01	-1.28558703e+00
-2.63671875e-01	-1.30851736e+00
-2.63549805e-01	-1.31556335e+00
-2.63427734e-01	-1.36472645e+00
-2.63183594e-01	-1.39359478e+00
-2.62939453e-01	-1.31950123e+00
-2.62695312e-01	-1.20650996e+00
-2.62573242e-01	-1.20634671e+00
-2.62451172e-01	-1.19457462e+00
-2.62207031e-01	-1.25067596e+00
-2.61962891e-01	-1.22020074e+00
-2.61718750e-01	-1.33175207e+00
-2.61596680e-01	-1.40845158e+00
-2.61474609e-01	-1.23847893e+00
-2.61230469e-01	-1.31619391e+00
-2.60986328e-01	-1.20988758e+00
-2.60742188e-01	-1.26375310e+00
-2.60620117e-01	-1.43558514e+00
-2.60498047e-01	-1.45537856e+00
-2.60253906e-01	-1.19643112e+00
-2.60009766e-01	-1.12120948e+00
-2.59765625e-01	-1.04831259e+00
-2.59643555e-01	-1.20724297e+00
-2.59521484e-01	-1.22531762e+00
-2.59277344e-01	-1.24110395e+00
-2.59033203e-01	-1.27042269e+00
-2.58789062e-01	-1.21315424e+00
-2.58544922e-01	-1.55217022e+00
-2.58300781e-01	-1.30286497e+00
-2.58056641e-01	-1.35363880e+00
-2.57812500e-01	-1.18861760e+00
-2.57690430e-01	-1.21702612e+00
-2.57568359e-01	-1.23559737e+00
-2.57324219e-01	-1.24733491e+00
-2.57080078e-01	-1.25292260e+00
-2.56835938e-01	-1.32026916e+00
-2.56713867e-01	-1.29919079e+00
-2.56591797e-01	-1.29270777e+00
-2.56347656e-01	-1.28955237e+00
-2.56103516e-01	-1.23350469e+00
-2.55859375e-01	-1.25745023e+00
-2.55737305e-01	-1.17415815e+00
-2.55615234e-01	-1.18743037e+00
-2.55371094e-01	-1.13511548e+00
-2.55126953e-01	-1.11470923e+00
-2.54882812e-01	-1.05730655e+00
-2.54760742e-01	-1.05480468e+00
-2.54638672e-01	-1.18862670e+00
-2.54394531e-01	-1.27433079e+00
-2.54150391e-01	-1.18973624e+00
-2.53906250e-01	-1.27535796e+00
-2.53784180e-01	-1.52904786e+00
-2.53662109e-01	-1.54492172e+00
-2.53417969e-01	-1.30084703e+00
-2.53173828e-01	-1.34307150e+00
-2.52929688e-01	-1.32449806e+00
-2.52807617e-01	-1.35108563e+00
-2.52685547e-01	-1.36940001e+00
-2.52441406e-01	-1.24276716e+00
-2.52197266e-01	-1.23750412e+00
-2.51953125e-01	-1.21291804e+00
-2.51831055e-01	-1.52230510e+00
-2.51708984e-01	-1.54024577e+00
-2.51464844e-01	-1.29905500e+00
-2.51220703e-01	-1.32309238e+00
-2.50976562e-01	-1.21164037e+00
-2.50732422e-01	-1.19657428e+00
-2.50488281e-01	-1.19271221e+00
-2.50244141e-01	-1.12917899e+00
-2.50000000e-01	-1.11534835e+00
-2.49877930e-01	-1.09261004e+00
-2.49755859e-01	-9.98074286e-01
-2.49511719e-01	-1.18347529e+00
-2.49267578e-01	-1.28188376e+00
-2.49023438e-01	-1.27146918e+00
-2.48901367e-01	-1.24864942e+00
-2.48779297e-01	-1.27564287e+00
-2.48535156e-01	-1.25028493e+00
-2.48291016e-01	-1.23621871e+00
-2.48046875e-01	-1.30208979e+00
-2.47924805e-01	-1.38724524e+00
-2.47802734e-01	-1.18037657e+00
-2.47558594e-01	-1.23869715e+00
-2.47314453e-01	-1.17442166e+00
-2.47070312e-01	-1.22208984e+00
-2.46948242e-01	-1.35253738e+00
-2.46826172e-01	-1.35532975e+00
-2.46582031e-01	-1.30584220e+00
-2.46337891e-01	-1.32206700e+00
-2.46093750e-01	-1.27922393e+00
-2.45971680e-01	-1.36429232e+00
-2.45849609e-01	-1.38269684e+00
-2.45605469e-01	-1.28022153e+00
-2.45361328e-01	-1.19670435e+00
-2.45117188e-01	-1.06029718e+00
-2.44995117e-01	-1.28421720e+00
-2.44873047e-01	-1.30575833e+00
-2.44628906e-01	-1.13285435e+00
-2.44384766e-01	-1.23671052e+00
-2.44140625e-01	-1.19778538e+00
-2.44018555e-01	-1.20467935e+00
-2.43896484e-01	-1.22234812e+00
-2.43652344e-01	-1.31413410e+00
-2.43408203e-01	-1.29918395e+00
-2.43164062e-01	-1.19175948e+00
-2.43041992e-01	-1.27999101e+00
-2.42919922e-01	-1.30128560e+00
-2.42675781e-01	-1.24541152e+00
-2.42431641e-01	-1.24852490e+00
-2.42187500e-01	-1.24607157e+00
-2.42065430e-01	-1.23910527e+00
-2.41943359e-01	-1.25914477e+00
-2.41699219e-01	-1.25622198e+00
-2.41455078e-01	-1.22491928e+00
-2.41210938e-01	-1.28828582e+00
-2.41088867e-01	-1.38328023e+00
-2.40966797e-01	-1.40111338e+00
-2.40722656e-01	-1.17462640e+00
-2.40478516e-01	-1.14549012e+00
-2.40234375e-01	-1.13747450e+00
-2.40112305e-01	-1.28106214e+00
-2.39990234e-01	-1.29968236e+00
-2.39746094e-01	-1.14180304e+00
-2.39501953e-01	-1.11785726e+00
-2.39257812e-01	-1.18582665e+00
-2.39135742e-01	-1.26638426e+00
-2.39013672e-01	-1.26681658e+00
-2.38769531e-01	-1.31386409e+00
-2.38525391e-01	-1.23891889e+00
-2.38281250e-01	-1.35555878e+00
-2.38159180e-01	-1.51017199e+00
-2.38037109e-01	-1.53388477e+00
-2.37792969e-01	-1.25549303e+00
-2.37548828e-01	-1.26636966e+00
-2.37304688e-01	-1.20485293e+00
-2.37182617e-01	-1.26713889e+00
-2.37060547e-01	-1.28785937e+00
-2.36816406e-01	-1.39203591e+00
-2.36572266e-01	-1.36426672e+00
-2.36328125e-01	-1.30058277e+00
-2.36206055e-01	-1.40454389e+00
-2.36083984e-01	-1.42099025e+00
-2.35839844e-01	-1.34677203e+00
-2.35595703e-01	-1.36414578e+00
-2.35351562e-01	-1.28183840e+00
-2.35107422e-01	-1.20249978e+00
-2.34863281e-01	-1.13287507e+00
-2.34619141e-01	-1.21694764e+00
-2.34375000e-01	-1.30566539e+00
-2.34252930e-01	-1.39815128e+00
-2.34130859e-01	-1.41916441e+00
-2.33886719e-01	-1.26383731e+00
-2.33642578e-01	-1.30167855e+00
-2.33398438e-01	-1.38654089e+00
-2.33276367e-01	-1.62445079e+00
-2.33154297e-01	-1.64492370e+00
-2.32910156e-01	-1.33351800e+00
-2.32666016e-01	-1.27046988e+00
-2.32421875e-01	-1.34223480e+00
-2.32299805e-01	-1.45575823e+00
-2.32177734e-01	-1.47694017e+00
-2.31933594e-01	-1.41404494e+00
-2.31689453e-01	-1.35505833e+00
-2.31445312e-01	-1.35027578e+00
-2.31323242e-01	-1.46420895e+00
-2.31201172e-01	-1.46421464e+00
-2.30957031e-01	-1.43333924e+00
-2.30712891e-01	-1.39432500e+00
-2.30468750e-01	-1.37664001e+00
-2.30346680e-01	-1.26999307e+00
-2.30224609e-01	-5.44880241e-03
-2.03857422e-02	-1.45342061e-02
-2.02636719e-02	-1.45349281e-02
-2.00195312e-02	-1.56314708e+00
-1.97753906e-02	-1.72546345e+00
-1.95312500e-02	-1.59522431e+00
-1.94091797e-02	-1.59521932e+00
-1.92871094e-02	-1.61157511e+00
-1.90429688e-02	-1.63849430e+00
-1.87988281e-02	-1.64669811e+00
-1.85546875e-02	-1.59070768e+00
-1.84326172e-02	-1.59065774e+00
-1.83105469e-02	-1.49539074e+00
-1.80664062e-02	-1.44865055e+00
-1.78222656e-02	-1.44979589e+00
-1.75781250e-02	-1.44302559e+00
-1.74560547e-02	-1.44294287e+00
-1.73339844e-02	-1.32456609e+00
-1.70898438e-02	-1.40294040e+00
-1.68457031e-02	-1.73860795e+00
-1.66015625e-02	-1.47651875e+00
-1.63574219e-02	-1.45623444e+00
-1.61132812e-02	-1.41435890e+00
-1.58691406e-02	-1.28116913e+00
-1.56250000e-02	-1.35819379e+00
-1.55029297e-02	-1.35809099e+00
-1.53808594e-02	-1.25443253e+00
-1.51367188e-02	-1.23632369e+00
-1.48925781e-02	-1.17784723e+00
-1.46484375e-02	-1.32801610e+00
-1.45263672e-02	-1.32796086e+00
-1.44042969e-02	-1.43241582e+00
-1.41601562e-02	-1.42950554e+00
-1.39160156e-02	-1.37945089e+00
-1.36718750e-02	-1.42060474e+00
-1.35498047e-02	-1.42776916e+00
-1.34277344e-02	-1.48493767e+00
-1.31835938e-02	-1.51874385e+00
-1.29394531e-02	-1.44349024e+00
-1.26953125e-02	-1.32608470e+00
-1.25732422e-02	-1.32568530e+00
-1.24511719e-02	-1.30366815e+00
-1.22070312e-02	-1.34919639e+00
-1.19628906e-02	-1.31205507e+00
-1.17187500e-02	-1.41794987e+00
-1.15966797e-02	-1.51065881e+00
-1.14746094e-02	-1.53282346e+00
-1.12304688e-02	-1.31293814e+00
-1.09863281e-02	-1.27032420e+00
-1.07421875e-02	-1.32167610e+00
-1.06201172e-02	-1.49799715e+00
-1.04980469e-02	-1.51867542e+00
-1.02539062e-02	-1.23864262e+00
-1.00097656e-02	-1.15348096e+00
-9.76562500e-03	-1.08222044e+00
-9.64355469e-03	-1.25545857e+00
-9.52148438e-03	-1.27434039e+00
-9.27734375e-03	-1.28665077e+00
-9.03320312e-03	-1.33483647e+00
-8.78906250e-03	-1.28339697e+00
-8.54492188e-03	-1.65339729e+00
-8.30078125e-03	-1.39048848e+00
-8.05664062e-03	-1.45693212e+00
-7.81250000e-03	-1.33803647e+00
-7.69042969e-03	-1.35721407e+00
-7.56835938e-03	-1.37829100e+00
-7.32421875e-03	-1.35488651e+00
-7.08007812e-03	-1.35451811e+00
-6.83593750e-03	-1.41300619e+00
-6.71386719e-03	-1.40698593e+00
-6.59179688e-03	-1.42452371e+00
-6.34765625e-03	-1.36435247e+00
-6.10351562e-03	-1.30049162e+00
-5.85937500e-03	-1.31282708e+00
-5.73730469e-03	-1.23091893e+00
-5.61523438e-03	-1.24405784e+00
-5.37109375e-03	-1.17119001e+00
-5.12695312e-03	-1.14071621e+00
-4.88281250e-03	-1.08579562e+00
-4.76074219e-03	-1.08278874e+00
-4.63867188e-03	-1.22602709e+00
-4.39453125e-03	-1.32035877e+00
-4.15039062e-03	-1.23654278e+00
-3.90625000e-03	-1.33324969e+00
-3.78417969e-03	-1.61465660e+00
-3.66210938e-03	-1.63153681e+00
-3.41796875e-03	-1.37754493e+00
-3.17382812e-03	-1.43117989e+00
-2.92968750e-03	-1.42076963e+00
-2.80761719e-03	-1.48443813e+00
-2.68554688e-03	-1.50567180e+00
-2.44140625e-03	-1.35005566e+00
-2.19726562e-03	-1.34403362e+00
-1.95312500e-03	-1.47287069e+00
-1.83105469e-03	-1.64323303e+00
-1.70898438e-03	-1.39977115e+00
-1.46484375e-03	-1.38167457e+00
-1.22070312e-03	-1.39720976e+00
-9.76562500e-04	-1.28789464e+00
-7.32421875e-04	-1.26193199e+00
-4.88281250e-04	-1.28698418e+00
-2.44140625e-04	-1.16396157e+00
0.00000000e+00	-1.14481815e+00
1.22070312e-04	-1.13305878e+00
2.44140625e-04	-1.04235448e+00
4.88281250e-04	-1.22443015e+00
7.32421875e-04	-1.33162958e+00
9.76562500e-04	-1.33162565e+00
1.09863281e-03	-1.33335645e+00
1.22070312e-03	-1.36736744e+00
1.46484375e-03	-1.37969038e+00
1.70898438e-03	-1.43743884e+00
1.95312500e-03	-1.40302289e+00
2.07519531e-03	-1.51893308e+00
2.19726562e-03	-1.28796109e+00
2.44140625e-03	-1.34691495e+00
2.68554688e-03	-1.28455152e+00
2.92968750e-03	-1.32706961e+00
3.05175781e-03	-1.44551440e+00
3.17382812e-03	-1.44807977e+00
3.41796875e-03	-1.39329621e+00
3.66210938e-03	-1.39021397e+00
3.90625000e-03	-1.33623367e+00
4.02832031e-03	-1.43520722e+00
4.15039062e-03	-1.45500943e+00
4.39453125e-03	-1.32690225e+00
4.63867188e-03	-1.23415821e+00
4.88281250e-03	-1.09093431e+00
5.00488281e-03	-1.31646532e+00
5.12695312e-03	-1.33931181e+00
5.37109375e-03	-1.16435690e+00
5.61523438e-03	-1.27548815e+00
5.85937500e-03	-1.25618530e+00
5.98144531e-03	-1.27840470e+00
6.10351562e-03	-1.29858929e+00
6.34765625e-03	-1.38695054e+00
6.59179688e-03	-1.38201505e+00
6.83593750e-03	-1.28539020e+00
6.95800781e-03	-1.41462219e+00
7.08007812e-03	-1.44067569e+00
7.32421875e-03	-1.36285915e+00
7.56835938e-03	-1.37441025e+00
7.81250000e-03	-1.37338425e+00
7.93457031e-03	-1.39544440e+00
8.05664062e-03	-1.37092674e+00
8.30078125e-03	-1.37135747e+00
8.54492188e-03	-1.32732058e+00
8.78906250e-03	-1.42118559e+00
8.91113281e-03	-1.48170582e+00
9.03320312e-03	-1.50124891e+00
9.27734375e-03	-1.23784779e+00
9.52148438e-03	-1.19887664e+00
9.76562500e-03	-1.18236771e+00
9.88769531e-03	-1.32996531e+00
1.00097656e-02	-1.34975862e+00
1.02539062e-02	-1.08965881e+00
1.04980469e-02	-1.16722942e+00
1.07421875e-02	-1.24310899e+00
1.08642578e-02	-1.33424527e+00
1.09863281e-02	-1.33490050e+00
1.12304688e-02	-1.39035912e+00
1.14746094e-02	-1.32807728e+00
1.17187500e-02	-1.45463774e+00
1.18408203e-02	-1.63555828e+00
1.19628906e-02	-1.66233294e+00
1.22070312e-02	-1.35976848e+00
1.24511719e-02	-1.38354107e+00
1.26953125e-02	-1.32975237e+00
1.28173828e-02	-1.43271623e+00
1.29394531e-02	-1.45721254e+00
1.31835938e-02	-1.51535455e+00
1.34277344e-02	-1.48377112e+00
1.36718750e-02	-1.40948156e+00
1.37939453e-02	-1.52699355e+00
1.39160156e-02	-1.54525528e+00
1.41601562e-02	-1.42660848e+00
1.44042969e-02	-1.33180837e+00
1.46484375e-02	-1.33191910e+00
1.48925781e-02	-1.25329124e+00
1.51367188e-02	-1.16629557e+00
1.53808594e-02	-1.25393445e+00
1.56250000e-02	-1.34908006e+00
1.57470703e-02	-1.46259194e+00
1.58691406e-02	-1.48472754e+00
1.61132812e-02	-1.45271320e+00
1.63574219e-02	-1.46955978e+00
1.66015625e-02	-1.54922586e+00
1.67236328e-02	-1.73555015e+00
1.68457031e-02	-1.42996320e+00
1.70898438e-02	-1.44090125e+00
1.73339844e-02	-1.46182038e+00
1.75781250e-02	-1.46202624e+00
1.77001953e-02	-1.63736253e+00
1.78222656e-02	-1.58671720e+00
1.80664062e-02	-1.64311039e+00
1.83105469e-02	-1.55016406e+00
1.85546875e-02	-1.58140545e+00
1.86767578e-02	-1.74287134e+00
1.87988281e-02	-1.74297476e+00
1.90429688e-02	-1.78051276e+00
1.92871094e-02	-1.95560587e+00
1.95312500e-02	-2.20291374e+00
1.96533203e-02	-2.29202769e+00
1.97753906e-02	0.00000000e+00
4.79736328e-01	0.00000000e+00
4.79980469e-01	-2.30090203e+00
4.80224609e-01	-2.37070515e+00
4.80468750e-01	-2.41913505e+00
4.80590820e-01	-2.41902993e+00
4.80712891e-01	-2.47493419e+00
4.80957031e-01	-2.53437231e+00
4.81201172e-01	-2.50191529e+00
4.81445312e-01	-2.41691609e+00
4.81567383e-01	-2.41681097e+00
4.81689453e-01	-2.45769185e+00
4.81933594e-01	-2.45411639e+00
4.82177734e-01	-2.52000052e+00
4.82421875e-01	-2.29267346e+00
4.82543945e-01	-2.29256910e+00
4.82666016e-01	-2.28796592e+00
4.82910156e-01	-2.33849248e+00
4.83154297e-01	-2.75464079e+00
4.83398438e-01	-2.40172189e+00
4.83642578e-01	-2.29051060e+00
4.83886719e-01	-2.63023850e+00
4.84130859e-01	-2.34102802e+00
4.84375000e-01	-2.39751335e+00
4.84497070e-01	-2.39740804e+00
4.84619141e-01	-2.39915279e+00
4.84863281e-01	-2.10627522e+00
4.85107422e-01	-2.14286323e+00
4.85351562e-01	-2.20512525e+00
4.85473633e-01	-2.20472647e+00
4.85595703e-01	-2.19671382e+00
4.85839844e-01	-2.10597708e+00
4.86083984e-01	-2.13420487e+00
4.86328125e-01	-2.15700187e+00
4.86450195e-01	-2.16764832e+00
4.86572266e-01	-2.21743909e+00
4.86816406e-01	-2.19113596e+00
4.87060547e-01	-2.08681466e+00
4.87304688e-01	-2.16180490e+00
4.87426758e-01	-2.16140655e+00
4.87548828e-01	-2.15171402e+00
4.87792969e-01	-2.18610801e+00
4.88037109e-01	-2.11945458e+00
4.88281250e-01	-2.16673907e+00
4.88403320e-01	-2.27213647e+00
4.88525391e-01	-2.30466484e+00
4.88769531e-01	-2.19398167e+00
4.89013672e-01	-2.12728613e+00
4.89257812e-01	-2.18544770e+00
4.89379883e-01	-2.45428201e+00
4.89501953e-01	-2.49014188e+00
4.89746094e-01	-2.09861752e+00
4.89990234e-01	-2.06403302e+00
4.90234375e-01	-2.09481867e+00
4.90356445e-01	-2.43105734e+00
4.90478516e-01	-2.46383696e+00
4.90722656e-01	-2.03085158e+00
4.90966797e-01	-2.17235364e+00
4.91210938e-01	-2.08848589e+00
4.91455078e-01	-2.45978904e+00
4.91699219e-01	-2.13959299e+00
4.91943359e-01	-2.15669866e+00
4.92187500e-01	-2.09736391e+00
4.92309570e-01	-2.28677082e+00
4.92431641e-01	-2.31754853e+00
4.92675781e-01	-2.13300265e+00
4.92919922e-01	-2.15395590e+00
4.93164062e-01	-2.03120052e+00
4.93286133e-01	-2.30511219e+00
4.93408203e-01	-2.33564453e+00
4.93652344e-01	-2.12413196e+00
4.93896484e-01	-2.03498469e+00
4.94140625e-01	-2.03074158e+00
4.94262695e-01	-2.27972086e+00
4.94384766e-01	-2.31009766e+00
4.94628906e-01	-2.07871713e+00
4.94873047e-01	-2.05628642e+00
4.95117188e-01	-2.10374556e+00
4.95239258e-01	-2.09459960e+00
4.95361328e-01	-2.15151046e+00
4.95605469e-01	-2.13527237e+00
4.95849609e-01	-2.08190740e+00
4.96093750e-01	-2.13901435e+00
4.96215820e-01	-2.37939363e+00
4.96337891e-01	-2.40272491e+00
4.96582031e-01	-2.02235788e+00
4.96826172e-01	-2.02229458e+00
4.97070312e-01	-2.12911401e+00
4.97192383e-01	-2.43154449e+00
4.97314453e-01	-2.05848446e+00
4.97558594e-01	-2.02638883e+00
4.97802734e-01	-2.10404440e+00
4.98046875e-01	-2.07196257e+00
4.98168945e-01	-2.43844450e+00
4.98291016e-01	-2.45606766e+00
4.98535156e-01	-2.13550040e+00
4.98779297e-01	-2.11755491e+00
4.99023438e-01	-2.07963899e+00
4.99267578e-01	-2.31301719e+00
4.99511719e-01	-2.13268607e+00
4.99755859e-01	-2.13455923e+00
5.00000000e-01	-2.06290414e+00
5.00122070e-01	-2.31655295e+00
5.00244141e-01	-2.13449039e+00
5.00488281e-01	-2.15005944e+00
5.00732422e-01	-2.02751900e+00
5.00976562e-01	-2.09713496e+00
5.01098633e-01	-2.29116237e+00
5.01220703e-01	-2.08185706e+00
5.01464844e-01	-2.13592545e+00
5.01708984e-01	-2.08753630e+00
5.01953125e-01	-2.05019421e+00
5.02075195e-01	-2.20846079e+00
5.02197266e-01	-2.08447832e+00
5.02441406e-01	-2.10964406e+00
5.02685547e-01	-2.09402552e+00
5.02929688e-01	-2.10338110e+00
5.03051758e-01	-2.14267237e+00
5.03173828e-01	-2.15203448e+00
5.03417969e-01	-2.15982566e+00
5.03662109e-01	-2.12700395e+00
5.03906250e-01	-2.15569426e+00
5.04028320e-01	-2.43616577e+00
5.04150391e-01	-2.48253525e+00
5.04394531e-01	-2.04151608e+00
5.04638672e-01	-2.05039547e+00
5.04882812e-01	-2.08409271e+00
5.05004883e-01	-2.42666387e+00
5.05126953e-01	-2.46446373e+00
5.05371094e-01	-2.14766321e+00
5.05615234e-01	-2.03444993e+00
5.05859375e-01	-2.08316588e+00
5.05981445e-01	-2.26925055e+00
5.06103516e-01	-2.30495100e+00
5.06347656e-01	-2.12471088e+00
5.06591797e-01	-2.14320707e+00
5.06835938e-01	-2.02816514e+00
5.06958008e-01	-2.30523512e+00
5.07080078e-01	-2.34121263e+00
5.07324219e-01	-2.14398468e+00
5.07568359e-01	-2.13760118e+00
5.07812500e-01	-2.03403275e+00
5.07934570e-01	-2.28037581e+00
5.08056641e-01	-2.31583062e+00
5.08300781e-01	-2.09722717e+00
5.08544922e-01	-2.07046051e+00
5.08789062e-01	-2.12429717e+00
5.08911133e-01	-2.19728587e+00
5.09033203e-01	-2.23108955e+00
5.09277344e-01	-2.07236232e+00
5.09521484e-01	-2.08339878e+00
5.09765625e-01	-2.14125871e+00
5.09887695e-01	-2.27200550e+00
5.10009766e-01	-2.30548121e+00
5.10253906e-01	-2.18258889e+00
5.10498047e-01	-2.12100198e+00
5.10742188e-01	-2.14920102e+00
5.10864258e-01	-2.19623546e+00
5.10986328e-01	-2.19664656e+00
5.11230469e-01	-2.15982290e+00
5.11474609e-01	-2.13546662e+00
5.11718750e-01	-2.22089092e+00
5.11840820e-01	-2.50195327e+00
5.11962891e-01	-2.53918449e+00
5.12207031e-01	-2.17466912e+00
5.12451172e-01	-2.11198111e+00
5.12695312e-01	-2.16020946e+00
5.12817383e-01	-2.36623119e+00
5.12939453e-01	-2.17931947e+00
5.13183594e-01	-2.18011755e+00
5.13427734e-01	-2.15077966e+00
5.13671875e-01	-2.19280734e+00
5.13793945e-01	-2.40249866e+00
5.13916016e-01	-2.43784608e+00
5.14160156e-01	-2.20828388e+00
5.14404297e-01	-2.10283870e+00
5.14648438e-01	-2.41125266e+00
5.14892578e-01	-2.41230017e+00
5.15136719e-01	-2.35935225e+00
5.15380859e-01	-2.39885945e+00
5.15625000e-01	-2.37946616e+00
5.15747070e-01	-2.52772305e+00
5.15869141e-01	-2.56496632e+00
5.16113281e-01	-2.35061543e+00
5.16357422e-01	-2.34673539e+00
5.16601562e-01	-2.39759915e+00
5.16723633e-01	-2.52757169e+00
5.16845703e-01	-2.56481805e+00
5.17089844e-01	-2.36062416e+00
5.17333984e-01	-2.34040312e+00
5.17578125e-01	-2.52259677e+00
5.17700195e-01	-2.89232171e+00
5.17822266e-01	-2.44061588e+00
5.18066406e-01	-2.53756145e+00
5.18310547e-01	-2.46071920e+00
5.18554688e-01	-2.46098029e+00
5.18676758e-01	-2.55010792e+00
5.18798828e-01	-2.55021345e+00
5.19042969e-01	-2.54606457e+00
5.19287109e-01	-2.43426649e+00
5.19531250e-01	-2.20426251e+00
5.19653320e-01	-2.29372528e+00
5.19775391e-01	-4.98751490e-03
5.20019531e-01	-4.98750744e-03
5.20263672e-01	-4.98538528e-03
5.20507812e-01	-4.99561561e-03
5.20629883e-01	-5.90325769e-03
5.20751953e-01	-5.99658296e-03
5.20996094e-01	-4.98749290e-03
5.21240234e-01	-4.98538604e-03
5.21484375e-01	-4.98749935e-03
9.99755859e-01	-5.13090222e-03


==> figure/fit_l2_points_110.dat <==
% % fit for Point 110
% % slope = 1.252941350884e+01
% % intercept_log10 = 1.052222801623e+01
% % R2 = 9.998498976468e-01
% % columns: x y
4.842215768463366266e-03 3.289945942033130478e-19
4.875159219515303941e-03 3.581654624969428539e-19
4.908326797499849327e-03 3.899228157115935079e-19
4.941720027238486780e-03 4.244959889558170495e-19
4.975340443926645415e-03 4.621346517277401823e-19
5.009189593204278930e-03 5.031106108984913214e-19
5.043269031226919018e-03 5.477197735602267509e-19
5.077580324737224898e-03 5.962842839134528526e-19
5.112125051137003835e-03 6.491548496250930365e-19
5.146904798559728648e-03 7.067132744570807849e-19
5.181921165943568705e-03 7.693752154548331832e-19
5.217175763104866734e-03 8.375931846064670872e-19
5.252670210812169886e-03 9.118598166493571421e-19
5.288406140860734371e-03 9.927114266222972381e-19
5.324385196147545310e-03 1.080731882854123733e-18
5.360609030746847463e-03 1.176556823357498583e-18
5.397079309986185097e-03 1.280878246076447643e-18
5.433797710522966611e-03 1.394449506136062661e-18
5.470765920421541764e-03 1.518090756181874322e-18
5.507985639230811477e-03 1.652694869096240938e-18
5.545458578062357168e-03 1.799233885862486641e-18
5.583186459669112200e-03 1.958766035139980397e-18
5.621171018524554613e-03 2.132443375241782134e-18
5.659414000902454958e-03 2.321520113701381691e-18
5.697917164957151497e-03 2.527361664507977397e-18
5.736682280804380508e-03 2.751454508417048236e-18
5.775711130602655639e-03 2.995416927542228416e-18
5.815005508635198890e-03 3.261010691748109096e-18
5.854567221392421514e-03 3.550153781236991761e-18
5.894398087655001658e-03 3.864934237205815474e-18
5.934499938577460741e-03 4.207625240594759879e-18
5.974874617772372998e-03 4.580701527819379210e-18
6.015523981395116265e-03 4.986857262031446615e-18
6.056449898229205632e-03 5.429025488965754965e-18
6.097654249772206485e-03 5.910399317872832445e-18
6.139138930322234761e-03 6.434454980495307362e-18
6.180905847065041800e-03 7.004976934607798728e-18
6.222956920161695077e-03 7.626085193405136957e-18
6.265294082836856543e-03 8.302265078097549571e-18
6.307919281467654245e-03 9.038399608570478651e-18
6.350834475673167168e-03 9.839804766017736914e-18
6.394041638404515497e-03 1.071226788219633169e-17
6.437542756035561503e-03 1.166208943253013219e-17
6.481339828454231455e-03 1.269612853487063541e-17
6.525434869154455100e-03 1.382185248248308137e-17
6.569829905328727904e-03 1.504739066895937323e-17
6.614526977961333355e-03 1.638159329447652612e-17
6.659528141922132528e-03 1.783409527734395519e-17
6.704835466061064009e-03 1.941538583237949436e-17
6.750451033303243170e-03 2.113688421856985634e-17
6.796376940744724114e-03 2.301102220302733807e-17
6.842615299748910397e-03 2.505133383675429879e-17
6.889168236043620615e-03 2.727255319052916235e-17
6.936037889818815784e-03 2.969072075671202662e-17
6.983226415824988521e-03 3.232329928534815035e-17
7.030735983472225295e-03 3.518929989107776052e-17
7.078568776929943483e-03 3.830941934153082588e-17
7.126726995227301506e-03 4.170618951863177496e-17
7.175212852354295907e-03 4.540414013214651746e-17
7.224028577363547123e-03 4.942997586050456964e-17
7.273176414472775665e-03 5.381276919811485945e-17
7.322658623167975674e-03 5.858417040181862404e-17
7.372477478307291020e-03 6.377863605260351763e-17
7.422635270225597451e-03 6.943367788313309391e-17
7.473134304839791631e-03 7.559013366799381640e-17
7.523976903754827847e-03 8.229246213289333728e-17
7.575165404370406974e-03 8.958906401247809652e-17
7.626702159988466012e-03 9.753263157530115277e-17
7.678589539921356309e-03 1.061805291400132483e-16
7.730829929600768584e-03 1.155952073306741572e-16
7.783425730687401276e-03 1.258446540627200083e-16
7.836379361181373959e-03 1.370028855163725771e-16
7.889693255533384089e-03 1.491504806430438423e-16
7.943369864756633092e-03 1.623751630646674209e-16
7.997411656539507932e-03 1.767724345681286472e-16
8.051821115359021619e-03 1.924462647695589959e-16
8.106600742595037809e-03 2.095098419288981378e-16
8.161753056645270829e-03 2.280863903367125903e-16
8.217280593041057651e-03 2.483100601760112614e-16
8.273185904563924373e-03 2.703268962851824207e-16
8.329471561362955870e-03 2.942958928179574577e-16
8.386140151072930468e-03 3.203901414165894173e-16
8.443194278933332381e-03 3.487980811898039158e-16
8.500636567908056301e-03 3.797248595221269943e-16
8.558469658806040076e-03 4.133938135417538377e-16
8.616696210402655445e-03 4.500480829452681365e-16
8.675318899561940134e-03 4.899523658262320783e-16
8.734340421359669537e-03 5.333948301873241863e-16
8.793763489207250678e-03 5.806891949399622834e-16
8.853590834976467899e-03 6.321769954193199985e-16
8.913825209125080321e-03 6.882300497751111723e-16
8.974469380823262357e-03 7.492531440491192158e-16
9.035526138080920283e-03 8.156869553297341983e-16
9.096998287875853600e-03 8.880112340929615010e-16
9.158888656282816731e-03 9.667482687111705869e-16
9.221200088603427256e-03 1.052466657148399105e-15
9.283935449496986611e-03 1.145785413079507935e-15
9.347097623112168158e-03 1.247378436085379178e-15
9.410689513219607297e-03 1.357979378205625966e-15
9.474714043345443953e-03 1.478386941992610293e-15
9.539174156905616195e-03 1.609470648326186236e-15
9.604072817341323051e-03 1.752177115642096620e-15
9.669413008255148267e-03 1.907536895918368591e-15
9.735197733548278665e-03 2.076671916786485496e-15
9.801430017558591598e-03 2.260803583509926672e-15
9.868112905199696513e-03 2.461261599338532036e-15
9.935249462100920192e-03 2.679493567934661007e-15
1.000284277474823742e-02 2.917075447214863162e-15
1.007089595062617311e-02 3.175722930099341377e-15
1.013941211836065850e-02 3.457303834354982055e-15
1.020839442786287271e-02 3.763851591005070643e-15
1.027784605047404182e-02 4.097579928711816005e-15
1.034777017911124933e-02 4.460898860174888666e-15
1.041817002841421286e-02 4.856432085991204052e-15
1.048904883489307389e-02 5.287035941657750922e-15
1.056040985707720932e-02 5.755820024542941597e-15
1.063225637566500396e-02 6.266169649783332924e-15
1.070459169367470390e-02 6.821770297271217675e-15
1.077741913659624462e-02 7.426634226275830040e-15
1.085074205254415308e-02 8.085129449895753408e-15
1.092456381241145927e-02 8.802011278580460763e-15
1.099888781002466946e-02 9.582456660512238665e-15
1.107371746229980809e-02 1.043210156683698624e-14
1.114905620939947092e-02 1.135708169171986038e-14
1.122490751489100755e-02 1.236407676114163016e-14
1.130127486590574472e-02 1.346035877040984667e-14
1.137816177329930255e-02 1.465384449873153836e-14
1.145557177181299145e-02 1.595315268008013053e-14
1.153350842023633145e-02 1.736766624321545379e-14
1.161197530157064700e-02 1.890760007032104095e-14
1.169097602319379633e-02 2.058407476357727037e-14
1.177051421702601450e-02 2.240919695237369539e-14
1.185059353969687528e-02 2.439614672109751538e-14
1.193121767271342233e-02 2.655927278885719225e-14
1.201239032262938974e-02 2.891419612847767541e-14
1.209411522121561951e-02 3.147792277305215532e-14
1.217639612563162568e-02 3.426896662467940476e-14
1.225923681859831735e-02 3.730748315224745955e-14
1.234264110857190636e-02 4.061541494376033913e-14
1.242661282991898777e-02 4.421665016431022586e-14
1.251115584309283636e-02 4.813719506399783409e-14
1.259627403481085837e-02 5.240536178156061272e-14
1.268197131823329236e-02 5.705197279993255428e-14
1.276825163314310868e-02 6.211058353020525584e-14
1.285511894612713021e-02 6.761772463137614669e-14
1.294257725075839346e-02 7.361316581579223110e-14
1.303063056777974300e-02 8.014020304535406951e-14
1.311928294528868014e-02 8.724597119246265510e-14
1.320853845892346230e-02 9.498178442358329037e-14
1.329840121205048097e-02 1.034035067635012420e-13
1.338887533595289545e-02 1.125719555162890926e-13
1.347996499002058861e-02 1.225533404562880248e-13
1.357167436194134900e-02 1.334197419607014079e-13
1.366400766789341650e-02 1.452496315366393638e-13
1.375696915273930988e-02 1.581284385015805279e-13
1.385056309022097282e-02 1.721491669095261444e-13
1.394479378315625906e-02 1.874130671779681719e-13
1.403966556363673082e-02 2.040303672658070792e-13
1.413518279322685707e-02 2.221210686824198667e-13
1.423134986316447644e-02 2.418158130762167002e-13
1.432817119456271382e-02 2.632568256607704081e-13
1.442565123861321887e-02 2.865989422914273436e-13
1.452379447679080782e-02 3.120107276094263280e-13
1.462260542105948968e-02 3.396756923281768557e-13
1.472208861407989060e-02 3.697936184523044945e-13
1.482224862941810412e-02 4.025820019995146349e-13
1.492309007175594664e-02 4.382776236438519954e-13
1.502461757710264918e-02 4.771382586227327789e-13
1.512683581300798552e-02 5.194445382558052352e-13
1.522974947877688348e-02 5.655019765185790961e-13
1.533336330568542231e-02 6.156431763056384641e-13
1.543768205719837396e-02 6.702302313159876416e-13
1.554271052918818757e-02 7.296573409056525495e-13
1.564845355015546599e-02 7.943536567906594990e-13
1.575491598145097732e-02 8.647863821578243860e-13
1.586210271749909431e-02 9.414641455634461495e-13
1.597001868602285560e-02 1.024940673984563156e-12
1.607866884827047205e-02 1.115818791547523673e-12
1.618805819924344983e-02 1.214754772810716844e-12
1.629819176792618798e-02 1.322463082038500996e-12
1.640907461751720323e-02 1.439721532691013578e-12
1.652071184566189510e-02 1.567376904388939712e-12
1.663310858468689674e-02 1.706351057916068071e-12
1.674627000183603193e-02 1.857647592419019835e-12
1.686020129950786123e-02 2.022359092878952925e-12
1.697490771549485869e-02 2.201675020192760627e-12
1.709039452322420882e-02 2.396890300841800939e-12
1.720666703200024114e-02 2.609414678178288587e-12
1.732373058724854045e-02 2.840782892859543496e-12
1.744159057076164268e-02 3.092665765947698452e-12
1.756025240094649664e-02 3.366882264711584075e-12
1.767972153307354258e-02 3.665412638263430087e-12
1.780000345952753929e-02 3.990412717889393609e-12
1.792110371006002539e-02 4.344229485343152065e-12
1.804302785204356385e-02 4.729418021529048698e-12
1.816578149072769349e-02 5.148759957969152873e-12
1.828937026949661177e-02 5.605283564301166961e-12
1.841379987012862346e-02 6.102285616868724652e-12
1.853907601305735189e-02 6.643355206327640611e-12
1.866520445763472300e-02 7.232399656194260793e-12


==> figure/fit_l2_points_17167.dat <==
% % fit for Point 17167
% % slope = 1.133281631902e+01
% % intercept_log10 = 7.897874203668e+00
% % R2 = 9.997456512552e-01
% % columns: x y
4.240417857181674396e-03 1.022662397792798497e-19
4.274476244070015210e-03 1.119709490589339813e-19
4.308808182706444501e-03 1.225966013829988870e-19
4.343415870216704028e-03 1.342305910325990738e-19
4.378301521373530528e-03 1.469686057011663650e-19
4.413467368738361804e-03 1.609154135103155616e-19
4.448915662804239779e-03 1.761857247108016290e-19
4.484648672139809888e-03 1.929051351558700699e-19
4.520668683534526111e-03 2.112111593069572211e-19
4.556978002144970556e-03 2.312543612680022596e-19
4.593578951642406441e-03 2.531995931509983615e-19
4.630473874361451699e-03 2.772273509580769820e-19
4.667665131450010260e-03 3.035352591321087284e-19
4.705155103020364736e-03 3.323396959859495958e-19
4.742946188301480799e-03 3.638775733792453302e-19
4.781040805792583122e-03 3.984082852803939666e-19
4.819441393417892711e-03 4.362158412401781278e-19
4.858150408682682629e-03 4.776112023246676882e-19
4.897170328830514202e-03 5.229348387199323534e-19
4.936503651001808088e-03 5.725595300445927131e-19
4.976152892393615780e-03 6.268934314021746699e-19
5.016120590420749398e-03 6.863834303912296029e-19
5.056409302878127517e-03 7.515188226838900570e-19
5.097021608104502707e-03 8.228353364041197369e-19
5.137960105147446749e-03 9.009195384053300097e-19
5.179227413929670711e-03 9.864136586883697631e-19
5.220826175416724141e-03 1.080020872640041760e-18
5.262759051785964939e-03 1.182511084537454503e-18
5.305028726596975122e-03 1.294727259886959855e-18
5.347637904963253343e-03 1.417592358679730449e-18
5.390589313725377592e-03 1.552116926589339085e-18
5.433885701625469807e-03 1.699407406547239824e-18
5.477529839483150607e-03 1.860675239058040289e-18
5.521524520372816762e-03 2.037246826102623833e-18
5.565872559802433929e-03 2.230574440581247514e-18
5.610576795893672079e-03 2.442248171024342885e-18
5.655640089563579616e-03 2.674008999815085709e-18
5.701065324707650477e-03 2.927763122489358522e-18
5.746855408384368355e-03 3.205597625887306273e-18
5.793013271001290487e-03 3.509797654107110230e-18
5.839541866502534831e-03 3.842865203447314436e-18
5.886444172557867525e-03 4.207539700924205424e-18
5.933723190753221501e-03 4.606820535618058280e-18
5.981381946782831846e-03 5.043991728166189890e-18
6.029423490642819676e-03 5.522648941304005612e-18
6.077850896826434389e-03 6.046729053613084893e-18
6.126667264520760034e-03 6.620542539713735091e-18
6.175875717805101757e-03 7.248808923225890162e-18
6.225479405850863242e-03 7.936695594091081130e-18
6.275481503123133721e-03 8.689860309524109767e-18
6.325885209583816289e-03 9.514497728155734763e-18
6.376693750896402467e-03 1.041739036010318573e-17
6.427910378632440726e-03 1.140596435202549336e-17
6.479538370479581873e-03 1.248835056598438831e-17
6.531581030451386917e-03 1.367345145447776792e-17
6.584041689098719605e-03 1.497101428167831153e-17
6.636923703722948271e-03 1.639171129311469963e-17
6.690230458590741905e-03 1.794722749317287184e-17
6.743965365150702412e-03 1.965035675237877978e-17
6.798131862251666560e-03 2.151510703492502476e-17
6.852733416362753911e-03 2.355681561192205859e-17
6.907773521795263980e-03 2.579227520798784240e-17
6.963255700926239584e-03 2.823987211870431160e-17
7.019183504423946209e-03 3.091973743494332199e-17
7.075560511475044445e-03 3.385391261784825327e-17
7.132390330013701867e-03 3.706653078630902025e-17
7.189676596952432677e-03 4.058401520797997551e-17
7.247422978414904543e-03 4.443529662640917510e-17
7.305633169970498358e-03 4.865205121174662445e-17
7.364310896870875089e-03 5.326896109215252266e-17
7.423459914288313768e-03 5.832399960871777906e-17
7.483084007556084320e-03 6.385874364009015056e-17
7.543186992410678277e-03 6.991871556561214227e-17
7.603772715235969371e-03 7.655375767956474251e-17
7.664845053309433248e-03 8.381844213602698241e-17
7.726407915050211191e-03 9.177251979605719548e-17
7.788465240269299740e-03 1.004814116689214900e-16
7.851021000421624235e-03 1.100167469893633890e-16
7.914079198860257333e-03 1.204569523565456892e-16
7.977643871092560471e-03 1.318878967802038604e-16
8.041719085038494599e-03 1.444035979394466105e-16
8.106308941290931921e-03 1.581069954630400207e-16
8.171417573378062307e-03 1.731107975912912448e-16
8.237049148027942094e-03 1.895384081831979274e-16
8.303207865435162718e-03 2.075249416933411259e-16
8.369897959529639178e-03 2.272183344665385087e-16
8.437123698247535677e-03 2.487805614904734190e-16
8.504889383804460287e-03 2.723889686139322055e-16
8.573199352970725662e-03 2.982377311878612834e-16
8.642057977348949899e-03 3.265394511264155983e-16
8.711469663653765086e-03 3.575269055234809267e-16
8.781438853993888544e-03 3.914549612068504176e-16
8.851970026156345123e-03 4.286026709768592437e-16
8.923067693893083421e-03 4.692755687708045441e-16
8.994736407209815918e-03 5.138081826304210845e-16
9.066980752657178427e-03 5.625667861411955464e-16
9.139805353624316439e-03 6.159524109737283285e-16
9.213214870634690162e-03 6.744041453046634227e-16
9.287214001644407066e-03 7.384027452463646397e-16
9.361807482342806089e-03 8.084745889885508108e-16
9.437000086455590159e-03 8.851960061742897612e-16
9.512796626050258955e-03 9.691980181185381574e-16
9.589201951844142022e-03 1.061171527857031115e-15
9.666220953514749470e-03 1.161873002712526165e-15
9.743858560012766401e-03 1.272130696116932870e-15
9.822119739877422165e-03 1.392851459862472431e-15
9.901009501554515480e-03 1.525028202811867463e-15
9.980532893716921941e-03 1.669748057414005602e-15
1.006069500558765505e-02 1.828201321193385785e-15
1.014150096726560736e-02 2.001691246755873192e-15
1.022295595005383306e-02 2.191644760831690710e-15
1.030506516679051930e-02 2.399624200518305048e-15
1.038783387218253709e-02 2.627340163251602789e-15
1.047126736314179206e-02 2.876665576194808204e-15
1.055537097912415644e-02 3.149651100762985096e-15
1.064015010247119745e-02 3.448541998983364441e-15
1.072561015875462924e-02 3.775796600414350927e-15
1.081175661712352118e-02 4.134106521510661016e-15
1.089859499065431656e-02 4.526418803735736129e-15
1.098613083670364234e-02 4.955960152503689250e-15
1.107436975726396218e-02 5.426263476312292310e-15
1.116331739932207787e-02 5.941196944347026047e-15
1.125297945522055199e-02 6.504995801550610792e-15
1.134336166302192701e-02 7.122297202830944404e-15
1.143446980687602699e-02 7.798178352914824023e-15
1.152630971739005902e-02 8.538198265539696916e-15
1.161888727200177662e-02 9.348443485447586534e-15
1.171220839535561976e-02 1.023557814923655945e-14
1.180627905968185780e-02 1.120689879681212488e-14
1.190110528517880455e-02 1.227039438425437517e-14
1.199669314039808476e-02 1.343481199169658335e-14
1.209304874263299537e-02 1.470972876665218271e-14
1.219017825831000303e-02 1.610563069451263743e-14
1.228808790338336253e-02 1.763399884409037553e-14
1.238678394373291664e-02 1.930740379756288901e-14
1.248627269556512424e-02 2.113960904148965313e-14
1.258656052581719545e-02 2.314568416927364556e-14
1.268765385256465442e-02 2.534212882614484552e-14
1.278955914543200220e-02 2.774700841608678675e-14
1.289228292600677443e-02 3.038010268687877823e-14
1.299583176825690016e-02 3.326306841533959421e-14
1.310021229895141394e-02 3.641961753083318423e-14
1.320543119808454367e-02 3.987571214207329219e-14
1.331149519930320720e-02 4.365977807129140710e-14
1.341841109033794707e-02 4.780293865205217583e-14
1.352618571343730362e-02 5.233927071366480288e-14
1.363482596580574413e-02 5.730608485762453041e-14
1.374433880004497475e-02 6.274423233130449148e-14
1.385473122459899079e-02 6.869844102289896279e-14
1.396601030420248010e-02 7.521768334110330492e-14
1.407818316033304477e-02 8.235557900530318646e-14
1.419125697166687995e-02 9.017083605913744060e-14
1.430523897453821192e-02 9.872773373471471431e-14
1.442013646340239812e-02 1.080966511389576513e-13
1.453595679130274473e-02 1.183546461104360886e-13
1.465270737034107471e-02 1.295860890076936251e-13
1.477039567215206878e-02 1.418833566418739789e-13
1.488902922838146459e-02 1.553475920611373450e-13
1.500861563116797498e-02 1.700895364359526757e-13
1.512916253362926386e-02 1.862304398874232144e-13
1.525067765035160831e-02 2.039030587500144274e-13
1.537316875788371021e-02 2.232527474710639596e-13
1.549664369523429119e-02 2.444386541277183920e-13
1.562111036437380078e-02 2.676350293942730729e-13
1.574657673074009862e-02 2.930326597259353480e-13
1.587305082374822901e-02 3.208404365467315199e-13
1.600054073730426338e-02 3.512870743478650105e-13
1.612905463032327999e-02 3.846229918276141744e-13
1.625860072725154870e-02 4.211223715448554083e-13
1.638918731859276973e-02 4.610854150264776617e-13
1.652082276143877065e-02 5.048408118766892799e-13
1.665351548000418985e-02 5.527484431960962063e-13
1.678727396616573261e-02 6.052023415459088236e-13
1.692210678000552124e-02 6.626339318023395771e-13
1.705802255035895193e-02 7.255155795568250979e-13
1.719502997536690586e-02 7.943644762470290149e-13
1.733313782303240458e-02 8.697468929732248264e-13
1.747235493178172366e-02 9.522828379870008485e-13
1.761269021103001667e-02 1.042651156159391276e-12
1.775415264175153260e-02 1.141595112370772728e-12
1.789675127705426388e-02 1.249928504744873237e-12
1.804049524275945504e-02 1.368542358007532710e-12
1.818539373798547590e-02 1.498412252021630992e-12
1.833145603573668389e-02 1.640606345774653113e-12
1.847869148349670643e-02 1.796294162814395672e-12
1.862710950382679559e-02 1.966756210392160256e-12
1.877671959496873821e-02 2.153394511428812573e-12
1.892753133145275157e-02 2.357744135927819223e-12
1.907955436471021199e-02 2.581485826679087132e-12
1.923279842369131701e-02 2.826459823098049193e-12
1.938727331548770194e-02 3.094680996898837349e-12
1.954298892596005241e-02 3.388355424090000047e-12
1.969995522037080657e-02 3.709898529594889481e-12
1.985818224402180129e-02 4.061954953732914344e-12
2.001768012289727866e-02 4.447420303961053134e-12
2.017845906431174965e-02 4.869464970779028780e-12
2.034052935756338817e-02 5.331560203681563678e-12
2.050390137459240023e-02 5.837506661626831624e-12
2.066858557064482280e-02 6.391465672845068039e-12
2.083459248494164140e-02 6.997993461093942129e-12


==> figure/fit_native_point_110.dat <==
% % fit for Point 110
% % slope = -3.771813870001e-02
% % intercept_log10 = -9.420501172713e-01
% % R2 = 9.557873987722e-01
% % columns: x y
4.842215768463366266e-03 1.397222945264443572e-01
4.875159219515303941e-03 1.396865662373739658e-01
4.908326797499849327e-03 1.396508470843590977e-01
4.941720027238486780e-03 1.396151370650635659e-01
4.975340443926645415e-03 1.395794361771517944e-01
5.009189593204278930e-03 1.395437444182887898e-01
5.043269031226919018e-03 1.395080617861401973e-01
5.077580324737224898e-03 1.394723882783722446e-01
5.112125051137003835e-03 1.394367238926517150e-01
5.146904798559728648e-03 1.394010686266460297e-01
5.181921165943568705e-03 1.393654224780231654e-01
5.217175763104866734e-03 1.393297854444517647e-01
5.252670210812169886e-03 1.392941575236009977e-01
5.288406140860734371e-03 1.392585387131406449e-01
5.324385196147545310e-03 1.392229290107411255e-01
5.360609030746847463e-03 1.391873284140734413e-01
5.397079309986185097e-03 1.391517369208090937e-01
5.433797710522966611e-03 1.391161545286203338e-01
5.470765920421541764e-03 1.390805812351798842e-01
5.507985639230811477e-03 1.390450170381611339e-01
5.545458578062357168e-03 1.390094619352380545e-01
5.583186459669112200e-03 1.389739159240851452e-01
5.621171018524554613e-03 1.389383790023776544e-01
5.659414000902454958e-03 1.389028511677912192e-01
5.697917164957151497e-03 1.388673324180022539e-01
5.736682280804380508e-03 1.388318227506876723e-01
5.775711130602655639e-03 1.387963221635249711e-01
5.815005508635198890e-03 1.387608306541923131e-01
5.854567221392421514e-03 1.387253482203683885e-01
5.894398087655001658e-03 1.386898748597324982e-01
5.934499938577460741e-03 1.386544105699645812e-01
5.974874617772372998e-03 1.386189553487450765e-01
6.015523981395116265e-03 1.385835091937551444e-01
6.056449898229205632e-03 1.385480721026763895e-01
6.097654249772206485e-03 1.385126440731911379e-01
6.139138930322234761e-03 1.384772251029822154e-01
6.180905847065041800e-03 1.384418151897331140e-01
6.222956920161695077e-03 1.384064143311278805e-01
6.265294082836856543e-03 1.383710225248511450e-01
6.307919281467654245e-03 1.383356397685881756e-01
6.350834475673167168e-03 1.383002660600247402e-01
6.394041638404515497e-03 1.382649013968473006e-01
6.437542756035561503e-03 1.382295457767428737e-01
6.481339828454231455e-03 1.381941991973990314e-01
6.525434869154455100e-03 1.381588616565039840e-01
6.569829905328727904e-03 1.381235331517465248e-01
6.614526977961333355e-03 1.380882136808160299e-01
6.659528141922132528e-03 1.380529032414024304e-01
6.704835466061064009e-03 1.380176018311963515e-01
6.750451033303243170e-03 1.379823094478888346e-01
6.796376940744724114e-03 1.379470260891717259e-01
6.842615299748910397e-03 1.379117517527373160e-01
6.889168236043620615e-03 1.378764864362784781e-01
6.936037889818815784e-03 1.378412301374887794e-01
6.983226415824988521e-03 1.378059828540623144e-01
7.030735983472225295e-03 1.377707445836937328e-01
7.078568776929943483e-03 1.377355153240783503e-01
7.126726995227301506e-03 1.377002950729120101e-01
7.175212852354295907e-03 1.376650838278911382e-01
7.224028577363547123e-03 1.376298815867128544e-01
7.273176414472775665e-03 1.375946883470747784e-01
7.322658623167975674e-03 1.375595041066750568e-01
7.372477478307291020e-03 1.375243288632125860e-01
7.422635270225597451e-03 1.374891626143867340e-01
7.473134304839791631e-03 1.374540053578974519e-01
7.523976903754827847e-03 1.374188570914453844e-01
7.575165404370406974e-03 1.373837178127316483e-01
7.626702159988466012e-03 1.373485875194579986e-01
7.678589539921356309e-03 1.373134662093268010e-01
7.730829929600768584e-03 1.372783538800409764e-01
7.783425730687401276e-03 1.372432505293040006e-01
7.836379361181373959e-03 1.372081561548200435e-01
7.889693255533384089e-03 1.371730707542937189e-01
7.943369864756633092e-03 1.371379943254303346e-01
7.997411656539507932e-03 1.371029268659357814e-01
8.051821115359021619e-03 1.370678683735164494e-01
8.106600742595037809e-03 1.370328188458794505e-01
8.161753056645270829e-03 1.369977782807323408e-01
8.217280593041057651e-03 1.369627466757833423e-01
8.273185904563924373e-03 1.369277240287412600e-01
8.329471561362955870e-03 1.368927103373154819e-01
8.386140151072930468e-03 1.368577055992159786e-01
8.443194278933332381e-03 1.368227098121532481e-01
8.500636567908056301e-03 1.367877229738385103e-01
8.558469658806040076e-03 1.367527450819834289e-01
8.616696210402655445e-03 1.367177761343003062e-01
8.675318899561940134e-03 1.366828161285020549e-01
8.734340421359669537e-03 1.366478650623021707e-01
8.793763489207250678e-03 1.366129229334146489e-01
8.853590834976467899e-03 1.365779897395542342e-01
8.913825209125080321e-03 1.365430654784360598e-01
8.974469380823262357e-03 1.365081501477760362e-01
9.035526138080920283e-03 1.364732437452904623e-01
9.096998287875853600e-03 1.364383462686963866e-01
9.158888656282816731e-03 1.364034577157113570e-01
9.221200088603427256e-03 1.363685780840535322e-01
9.283935449496986611e-03 1.363337073714416536e-01
9.347097623112168158e-03 1.362988455755949901e-01
9.410689513219607297e-03 1.362639926942334767e-01
9.474714043345443953e-03 1.362291487250776312e-01
9.539174156905616195e-03 1.361943136658484710e-01
9.604072817341323051e-03 1.361594875142676520e-01
9.669413008255148267e-03 1.361246702680573850e-01
9.735197733548278665e-03 1.360898619249405472e-01
9.801430017558591598e-03 1.360550624826404875e-01
9.868112905199696513e-03 1.360202719388811932e-01
9.935249462100920192e-03 1.359854902913872343e-01
1.000284277474823742e-02 1.359507175378837363e-01
1.007089595062617311e-02 1.359159536760964349e-01
1.013941211836065850e-02 1.358811987037516211e-01
1.020839442786287271e-02 1.358464526185761967e-01
1.027784605047404182e-02 1.358117154182976460e-01
1.034777017911124933e-02 1.357769871006440088e-01
1.041817002841421286e-02 1.357422676633438796e-01
1.048904883489307389e-02 1.357075571041265194e-01
1.056040985707720932e-02 1.356728554207216886e-01
1.063225637566500396e-02 1.356381626108597305e-01
1.070459169367470390e-02 1.356034786722716823e-01
1.077741913659624462e-02 1.355688036026890253e-01
1.085074205254415308e-02 1.355341373998438237e-01
1.092456381241145927e-02 1.354994800614688910e-01
1.099888781002466946e-02 1.354648315852974017e-01
1.107371746229980809e-02 1.354301919690632516e-01
1.114905620939947092e-02 1.353955612105008366e-01
1.122490751489100755e-02 1.353609393073451905e-01
1.130127486590574472e-02 1.353263262573319026e-01
1.137816177329930255e-02 1.352917220581971725e-01
1.145557177181299145e-02 1.352571267076776995e-01
1.153350842023633145e-02 1.352225402035108492e-01
1.161197530157064700e-02 1.351879625434344590e-01
1.169097602319379633e-02 1.351533937251870876e-01
1.177051421702601450e-02 1.351188337465077660e-01
1.185059353969687528e-02 1.350842826051361356e-01
1.193121767271342233e-02 1.350497402988124485e-01
1.201239032262938974e-02 1.350152068252774562e-01
1.209411522121561951e-02 1.349806821822725211e-01
1.217639612563162568e-02 1.349461663675396439e-01
1.225923681859831735e-02 1.349116593788213248e-01
1.234264110857190636e-02 1.348771612138606746e-01
1.242661282991898777e-02 1.348426718704013594e-01
1.251115584309283636e-02 1.348081913461876835e-01
1.259627403481085837e-02 1.347737196389644510e-01
1.268197131823329236e-02 1.347392567464770763e-01
1.276825163314310868e-02 1.347048026664715570e-01
1.285511894612713021e-02 1.346703573966944456e-01
1.294257725075839346e-02 1.346359209348929054e-01
1.303063056777974300e-02 1.346014932788146545e-01
1.311928294528868014e-02 1.345670744262079666e-01
1.320853845892346230e-02 1.345326643748217532e-01
1.329840121205048097e-02 1.344982631224054259e-01
1.338887533595289545e-02 1.344638706667089789e-01
1.347996499002058861e-02 1.344294870054830726e-01
1.357167436194134900e-02 1.343951121364788392e-01
1.366400766789341650e-02 1.343607460574480217e-01
1.375696915273930988e-02 1.343263887661429734e-01
1.385056309022097282e-02 1.342920402603165753e-01
1.394479378315625906e-02 1.342577005377222910e-01
1.403966556363673082e-02 1.342233695961141671e-01
1.413518279322685707e-02 1.341890474332468608e-01
1.423134986316447644e-02 1.341547340468755289e-01
1.432817119456271382e-02 1.341204294347559112e-01
1.442565123861321887e-02 1.340861335946444133e-01
1.452379447679080782e-02 1.340518465242979129e-01
1.462260542105948968e-02 1.340175682214739261e-01
1.472208861407989060e-02 1.339832986839304962e-01
1.482224862941810412e-02 1.339490379094262495e-01
1.492309007175594664e-02 1.339147858957204229e-01
1.502461757710264918e-02 1.338805426405727805e-01
1.512683581300798552e-02 1.338463081417436695e-01
1.522974947877688348e-02 1.338120823969940476e-01
1.533336330568542231e-02 1.337778654040853998e-01
1.543768205719837396e-02 1.337436571607797942e-01
1.554271052918818757e-02 1.337094576648398814e-01
1.564845355015546599e-02 1.336752669140288674e-01
1.575491598145097732e-02 1.336410849061105688e-01
1.586210271749909431e-02 1.336069116388493294e-01
1.597001868602285560e-02 1.335727471100100483e-01
1.607866884827047205e-02 1.335385913173582906e-01
1.618805819924344983e-02 1.335044442586601210e-01
1.629819176792618798e-02 1.334703059316821316e-01
1.640907461751720323e-02 1.334361763341915808e-01
1.652071184566189510e-02 1.334020554639562817e-01
1.663310858468689674e-02 1.333679433187445473e-01
1.674627000183603193e-02 1.333338398963253291e-01
1.686020129950786123e-02 1.332997451944681333e-01
1.697490771549485869e-02 1.332656592109430216e-01
1.709039452322420882e-02 1.332315819435206661e-01
1.720666703200024114e-02 1.331975133899722108e-01
1.732373058724854045e-02 1.331634535480695214e-01
1.744159057076164268e-02 1.331294024155848521e-01
1.756025240094649664e-02 1.330953599902912066e-01
1.767972153307354258e-02 1.330613262699620603e-01
1.780000345952753929e-02 1.330273012523714160e-01
1.792110371006002539e-02 1.329932849352939706e-01
1.804302785204356385e-02 1.329592773165048925e-01
1.816578149072769349e-02 1.329252783937799609e-01
1.828937026949661177e-02 1.328912881648955102e-01
1.841379987012862346e-02 1.328573066276284298e-01
1.853907601305735189e-02 1.328233337797561919e-01
1.866520445763472300e-02 1.327893696190568240e-01


==> figure/fit_native_point_140104.dat <==
% % fit for Point 140104
% % slope = -2.131163616449e+00
% % intercept_log10 = -1.780733525561e+00
% % R2 = 9.966130181337e-01
% % columns: x y
2.360415071026096198e-02 4.860651061295771314e+01
2.374989866067719890e-02 4.797301684648849118e+01
2.389654655726439897e-02 4.734777947092440797e+01
2.404409995689733501e-02 4.673069087985424375e+01
2.419256445076271161e-02 4.612164486931226293e+01
2.434194566457095060e-02 4.552053661950040464e+01
2.449224925876941975e-02 4.492726267674798635e+01
2.464348092875691398e-02 4.434172093570686712e+01
2.479564640509944115e-02 4.376381062177872394e+01
2.494875145374743017e-02 4.319343227377105165e+01
2.510280187625414314e-02 4.263048772677964848e+01
2.525780350999555154e-02 4.207488009529379269e+01
2.541376222839152044e-02 4.152651375652187227e+01
2.557068394112840468e-02 4.098529433393402144e+01
2.572857459438290806e-02 4.045112868101977455e+01
2.588744017104745859e-02 3.992392486525690032e+01
2.604728669095689869e-02 3.940359215228936307e+01
2.620812021111657356e-02 3.889004099031159711e+01
2.636994682593191142e-02 3.838318299465603900e+01
2.653277266743927013e-02 3.788293093258186417e+01
2.669660390553834500e-02 3.738919870826175895e+01
2.686144674822596098e-02 3.690190134796434052e+01
2.702730744183128725e-02 3.642095498542985865e+01
2.719419227125258187e-02 3.594627684743623774e+01
2.736210756019526527e-02 3.547778523955363283e+01
2.753105967141160001e-02 3.501539953208423128e+01
2.770105500694176187e-02 3.455904014618560893e+01
2.787210000835644089e-02 3.410862854017474177e+01
2.804420115700096555e-02 3.366408719601055566e+01
2.821736497424081822e-02 3.322533960595286118e+01
2.839159802170880889e-02 3.279231025939485278e+01
2.856690690155368195e-02 3.236492462986744556e+01
2.874329825669034305e-02 3.194310916221276031e+01
2.892077877105149117e-02 3.152679125992514386e+01
2.909935516984095763e-02 3.111589927265677957e+01
2.927903421978850576e-02 3.071036248388639933e+01
2.945982272940625077e-02 3.031011109874861731e+01
2.964172754924669292e-02 2.991507623202176802e+01
2.982475557216221831e-02 2.952518989627264290e+01
3.000891373356635861e-02 2.914038499015534356e+01
3.019420901169656002e-02 2.876059528686289113e+01
3.038064842787859682e-02 2.838575542272927521e+01
3.056823904679269871e-02 2.801580088597993168e+01
3.075698797674114582e-02 2.765066800562912874e+01
3.094690236991768859e-02 2.729029394052176372e+01
3.113798942267854974e-02 2.693461666851810676e+01
3.133025637581508815e-02 2.658357497581955187e+01
3.152371051482823899e-02 2.623710844643328244e+01
3.171835917020450479e-02 2.589515745177452288e+01
3.191420971769375753e-02 2.555766314040412013e+01
3.211126957858870257e-02 2.522456742789994877e+01
3.230954622000618837e-02 2.489581298686016098e+01
3.250904715516999416e-02 2.457134323703708745e+01
3.270977994369566461e-02 2.425110233559930251e+01
3.291175219187688489e-02 2.393503516752092253e+01
3.311497155297372930e-02 2.362308733609599187e+01
3.331944572750269312e-02 2.331520515357649259e+01
3.352518246352842457e-02 2.301133563193253195e+01
3.373218955695735793e-02 2.271142647373276446e+01
3.394047485183310231e-02 2.241542606314378716e+01
3.415004624063371769e-02 2.212328345704674959e+01
3.436091166457072577e-02 2.183494837626983198e+01
3.457307911389002897e-02 2.155037119693500358e+01
3.478655662817473071e-02 2.126950294191739488e+01
3.500135229664971814e-02 2.099229527241619309e+01
3.521747425848820168e-02 2.071870047963527384e+01
3.543493070312020432e-02 2.044867147657219419e+01
3.565372987054273718e-02 2.018216178991445986e+01
3.587388005163215376e-02 1.991912555204109481e+01
3.609538958845823209e-02 1.965951749312869978e+01
3.631826687460038700e-02 1.940329293336016647e+01
3.654252035546559640e-02 1.915040777523521243e+01
3.676815852860848555e-02 1.890081849598090002e+01
3.699518994405332634e-02 1.865448214006116956e+01
3.722362320461799351e-02 1.841135631178397958e+01
3.745346696624000937e-02 1.817139916800477906e+01
3.768472993830444123e-02 1.793456941092514967e+01
3.791742088397399846e-02 1.770082628098523259e+01
3.815154862052103774e-02 1.747012954984879229e+01
3.838712201966177490e-02 1.724243951347970238e+01
3.862415000789231473e-02 1.701771698530875554e+01
3.886264156682701226e-02 1.679592328948939794e+01
3.910260573353874225e-02 1.657702025424147863e+01
3.934405160090138215e-02 1.636097020528165302e+01
3.958698831793432127e-02 1.614773595933949224e+01
3.983142509014923199e-02 1.593728081775799765e+01
4.007737117989875614e-02 1.572956856017767890e+01
4.032483590672757828e-02 1.552456343830278129e+01
4.057382864772551140e-02 1.532223016974887209e+01
4.082435883788290698e-02 1.512253393197049611e+01
4.107643597044807054e-02 1.492544035626813148e+01
4.133006959728701551e-02 1.473091552187314157e+01
4.158526932924544450e-02 1.453892595010981914e+01
4.184204483651288164e-02 1.434943859863357041e+01
4.210040584898917804e-02 1.416242085574412535e+01
4.236036215665308496e-02 1.397784053477297128e+01
4.262192360993333207e-02 1.379566586854381427e+01
4.288510012008178718e-02 1.361586550390533468e+01
4.314990165954916274e-02 1.343840849633507872e+01
4.341633826236273447e-02 1.326326430461386252e+01
4.368442002450665523e-02 1.309040278556940073e+01
4.395415710430449624e-02 1.291979418888854880e+01
4.422555972280416137e-02 1.275140915199713199e+01
4.449863816416520235e-02 1.258521869500648371e+01
4.477340277604854868e-02 1.242119421572585836e+01
4.504986397000851350e-02 1.225930748473990484e+01
4.532803222188739461e-02 1.209953064055019389e+01
4.560791807221239308e-02 1.194183618478014708e+01
4.588953212659507841e-02 1.178619697744239581e+01
4.617288505613318522e-02 1.163258623226790434e+01
4.645798759781499115e-02 1.148097751209590456e+01
4.674485055492622054e-02 1.133134472432390538e+01
4.703348479745934202e-02 1.118366211641706442e+01
4.732390126252548207e-02 1.103790427147604447e+01
4.761611095476893374e-02 1.089404610386259087e+01
4.791012494678402456e-02 1.075206285488224900e+01
4.820595437953474616e-02 1.061193008852323239e+01
4.850361046277698596e-02 1.047362368725083925e+01
4.880310447548315972e-02 1.033711984785675853e+01
4.910444776626968905e-02 1.020239507736239659e+01
4.940765175382700464e-02 1.006942618897561381e+01
4.971272792735224183e-02 9.938190298100176179e+00
5.001968784698457293e-02 9.808664818397204499e+00
5.032854314424332204e-02 9.680827457897928312e+00
5.063930552246859867e-02 9.554656215167176114e+00
5.095198675726485965e-02 9.430129375516786538e+00
5.126659869694705218e-02 9.307225507268421794e+00
5.158315326298969911e-02 9.185923458065033742e+00
5.190166245047845434e-02 9.066202351230506551e+00
5.222213832856476695e-02 8.948041582176619713e+00
5.254459304092316818e-02 8.831420814856919321e+00
5.286903880621139640e-02 8.716319978266797719e+00
5.319548791853349889e-02 8.602719262989138471e+00
5.352395274790554269e-02 8.490599117785063044e+00
5.385444574072445478e-02 8.379940246229036660e+00
5.418697942023956854e-02 8.270723603387883927e+00
5.452156638702730651e-02 8.162930392543009006e+00
5.485821931946844449e-02 8.056542061955470402e+00
5.519695097422869234e-02 7.951540301673067468e+00
5.553777418674200189e-02 7.847907040379139332e+00
5.588070187169694863e-02 7.745624442282399436e+00
5.622574702352609033e-02 7.644674904047308317e+00
5.657292271689846191e-02 7.545041051764428630e+00
5.692224210721483213e-02 7.446705737960336080e+00
5.727371843110629773e-02 7.349652038646433461e+00
5.762736500693593777e-02 7.253863250406218377e+00
5.798319523530327813e-02 7.159322887520604972e+00
5.834122259955223933e-02 7.066014679130601550e+00
5.870146066628199183e-02 6.973922566437042114e+00
5.906392308586105172e-02 6.883030699936773189e+00
5.942862359294447810e-02 6.793323436694892692e+00
5.979557600699445669e-02 6.704785337652491961e+00
6.016479423280374911e-02 6.617401164969569649e+00
6.053629226102274358e-02 6.531155879402477105e+00
6.091008416868948228e-02 6.446034637715628790e+00
6.128618411976324842e-02 6.362022790126863114e+00
6.166460636566106768e-02 6.279105877786193446e+00
6.204536524579786633e-02 6.197269630287336462e+00
6.242847518812977975e-02 6.116499963211720292e+00
6.281395070970088867e-02 6.036782975704476861e+00
6.320180641719325143e-02 5.958104948082051600e+00
6.359205700748055134e-02 5.880452339470949141e+00
6.398471726818477645e-02 5.803811785477321017e+00
6.437980207823666701e-02 5.728170095886873092e+00
6.477732640843961165e-02 5.653514252394739259e+00
6.517730532203676319e-02 5.579831406365011404e+00
6.557975397528191530e-02 5.507108876619395410e+00
6.598468761801380700e-02 5.435334147254731185e+00
6.639212159423395210e-02 5.364494865488941500e+00
6.680207134268806302e-02 5.294578839535061476e+00
6.721455239745117993e-02 5.225574036502951714e+00
6.762958038851610287e-02 5.157468580328413488e+00
6.804717104238579284e-02 5.090250749729234414e+00
6.846734018266918687e-02 5.023908976187917652e+00
6.889010373068098214e-02 4.958431841960650566e+00
6.931547770604473691e-02 4.893808078112289905e+00
6.974347822729995428e-02 4.830026562576912319e+00
7.017412151251291308e-02 4.767076318243644195e+00
7.060742387989114854e-02 4.704946511067456427e+00
7.104340174840179101e-02 4.643626448204571489e+00
7.148207163839388756e-02 4.583105576172152418e+00
7.192345017222410986e-02 4.523373479032033906e+00
7.236755407488679182e-02 4.464419876598066494e+00
7.281440017464779757e-02 4.406234622666832301e+00
7.326400540368191439e-02 4.348807703271466707e+00
7.371638679871464483e-02 4.292129234958183659e+00
7.417156150166774597e-02 4.236189463085287876e+00
7.462954676030873757e-02 4.180978760144360429e+00
7.509035992890451816e-02 4.126487624103305052e+00
7.555401846887889461e-02 4.072706676771018941e+00
7.602053994947435833e-02 4.019626662183340748e+00
7.648994204841766398e-02 3.967238445010071946e+00
7.696224255258990454e-02 3.915533008982722496e+00
7.743745935870023633e-02 3.864501455342792546e+00
7.791561047396425299e-02 3.814135001310228201e+00
7.839671401678623142e-02 3.764424978571874636e+00
7.888078821744566593e-02 3.715362831789617015e+00
7.936785141878814620e-02 3.666940117127957866e+00
7.985792207692028744e-02 3.619148500800802637e+00
8.035101876190929582e-02 3.571979757637155029e+00


==> figure/fit_native_point_140770.dat <==
% % fit for Point 140770
% % slope = -8.180411066859e+00
% % intercept_log10 = -7.654395986789e+00
% % R2 = 9.999625042536e-01
% % columns: x y
2.162830119718407371e-02 9.242833399562141858e+05
2.176983480650010808e-02 8.762585598541926593e+05
2.191229459870879318e-02 8.307290962900174782e+05
2.205568663466562010e-02 7.875652952681666939e+05
2.220001701488771850e-02 7.466442394769532839e+05
2.234529187981346837e-02 7.078493982575717382e+05
2.249151741006371469e-02 6.710702957604104886e+05
2.263869982670469946e-02 6.362021963436037768e+05
2.278684539151276320e-02 6.031458063179306919e+05
2.293596040724073595e-02 5.718069911887419876e+05
2.308605121788605274e-02 5.420965075896990020e+05
2.323712420896071121e-02 5.139297491449321969e+05
2.338918580776290154e-02 4.872265055359528051e+05
2.354224248365046485e-02 4.619107340871796478e+05
2.369630074831613128e-02 4.379103432196428766e+05
2.385136715606451727e-02 4.151569871562082553e+05
2.400744830409102734e-02 3.935858712936864467e+05
2.416455083276251165e-02 3.731355676876112120e+05
2.432268142589975174e-02 3.537478401242331602e+05
2.448184681106185812e-02 3.353674782815788640e+05
2.464205375983243018e-02 3.179421405073363567e+05
2.480330908810772159e-02 3.014222047658200609e+05
2.496561965638657149e-02 2.857606273295863648e+05
2.512899237006228567e-02 2.709128088132761768e+05
2.529343417971643623e-02 2.568364671681970067e+05
2.545895208141456603e-02 2.434915172759725247e+05
2.562555311700378743e-02 2.308399567983815505e+05
2.579324437441245926e-02 2.188457579583077459e+05
2.596203298795166439e-02 2.074747649436487409e+05
2.613192613861876901e-02 1.966945966420008335e+05
2.630293105440293169e-02 1.864745544291486440e+05
2.647505501059256930e-02 1.767855347487696272e+05
2.664830533008495650e-02 1.675999462343968335e+05
2.682268938369771274e-02 1.588916311376444064e+05
2.699821459048241251e-02 1.506357908389345394e+05
2.717488841804022517e-02 1.428089152286086755e+05
2.735271838283962267e-02 1.353887157573214790e+05
2.753171205053610987e-02 1.283540619650672015e+05
2.771187703629418575e-02 1.216849213080848131e+05
2.789322100511127875e-02 1.153623021122985811e+05
2.807575167214384007e-02 1.093681994908356719e+05
2.825947680303561929e-02 1.036855440716104640e+05
2.844440421424797305e-02 9.829815338897267065e+04
2.863054177339250869e-02 9.319068580098847451e+04
2.881789739956574017e-02 8.834859680113587820e+04
2.900647906368602341e-02 8.375809759999513335e+04
2.919629478883267390e-02 7.940611585899115016e+04
2.938735265058727009e-02 7.528025846436982101e+04
2.957966077737728475e-02 7.136877623539668275e+04
2.977322735082186048e-02 6.766053046628256561e+04
2.996806060607989583e-02 6.414496120655399136e+04
3.016416883220042824e-02 6.081205718954170152e+04
3.036156037247523046e-02 5.765232732335410401e+04
3.056024362479384249e-02 5.465677366314749088e+04
3.076022704200080671e-02 5.181686578773026849e+04
3.096151913225530378e-02 4.912451650753055583e+04
3.116412845939312004e-02 4.657205883475240262e+04
3.136806364329101232e-02 4.415222415013774298e+04
3.157333336023336601e-02 4.185812150416131772e+04
3.177994634328142748e-02 3.968321799371151428e+04
3.198791138264476391e-02 3.762132015838014922e+04
3.219723732605526967e-02 3.566655634337993979e+04
3.240793307914357352e-02 3.381335997886658151e+04
3.262000760581797165e-02 3.205645372804890212e+04
3.283346992864565744e-02 3.039083445894788019e+04
3.304832912923676841e-02 2.881175899700450464e+04
3.326459434863060505e-02 2.731473061796967522e+04
3.348227478768461135e-02 2.589548624260740326e+04
3.370137970746581169e-02 2.454998429674828731e+04
3.392191842964472487e-02 2.327439320212222810e+04
3.414390033689210235e-02 2.206508046519369600e+04
3.436733487327799791e-02 2.091860233293119381e+04
3.459223154467357814e-02 1.983169398605109018e+04
3.481859991915559061e-02 1.880126024180999593e+04
3.504644962741333691e-02 1.782436673987088579e+04
3.527579036315850458e-02 1.689823158614127533e+04
3.550663188353753164e-02 1.602021743078941290e+04
3.573898400954672594e-02 1.518782395787807036e+04
3.597285662645008375e-02 1.439868076522904812e+04
3.620825968419982832e-02 1.365054061424236534e+04
3.644520319785980039e-02 1.294127303044738983e+04
3.668369724803147852e-02 1.226885823656297180e+04
3.692375198128285824e-02 1.163138140078908509e+04
3.716537761058014838e-02 1.102702718395110605e+04
3.740858441572228466e-02 1.045407456996871224e+04
3.765338274377821176e-02 9.910891964928292509e+03
3.789978300952718399e-02 9.395932550801971956e+03
3.814779569590179276e-02 8.907729880582837723e+03
3.839743135443398486e-02 8.444893702292032685e+03
3.864870060570394644e-02 8.006105999966108357e+03
3.890161413979198457e-02 7.590117240350380598e+03
3.915618271673326073e-02 7.195742814610261121e+03
3.941241716697564679e-02 6.821859664927265840e+03
3.967032839184048143e-02 6.467403086373654332e+03
3.992992736398631032e-02 6.131363694958316046e+03
4.019122512787579732e-02 5.812784553209571641e+03
4.045423280024546681e-02 5.510758445109927379e+03
4.071896157057881133e-02 5.224425292621973313e+03
4.098542270158225809e-02 4.952969706449130172e+03
4.125362752966433427e-02 4.695618664056159105e+03
4.152358746541801732e-02 4.451639308337225884e+03
4.179531399410607584e-02 4.220336860662970139e+03
4.206881867614984533e-02 4.001052642363206814e+03
4.234411314762097367e-02 3.793162199011491339e+03
4.262120912073649043e-02 3.596073522169762782e+03
4.290011838435711655e-02 3.409225363529256356e+03
4.318085280448872437e-02 3.232085636646930652e+03
4.346342432478728784e-02 3.064149901725839754e+03
4.374784496706696224e-02 2.904939929124815990e+03
4.403412683181154308e-02 2.754002337506632102e+03
4.432228209868928348e-02 2.610907302746530149e+03
4.461232302707098668e-02 2.475247333924530722e+03
4.490426195655180391e-02 2.346636112915744434e+03
4.519811130747589806e-02 2.224707394274577382e+03
4.549388358146511102e-02 2.109113962279539464e+03
4.579159136195073282e-02 1.999526642169045999e+03
4.609124731470885111e-02 1.895633362752314497e+03
4.639286418839926041e-02 1.797138267725983269e+03
4.669645481510772966e-02 1.703760873165830617e+03
4.700203211089209326e-02 1.615235268794240028e+03
4.730960907633165180e-02 1.531309360749043435e+03
4.761919879708029213e-02 1.451744153697250567e+03
4.793081444442325034e-02 1.376313070249383600e+03
4.824446927583735112e-02 1.304801305736356198e+03
4.856017663555521613e-02 1.237005216511392746e+03
4.887794995513285168e-02 1.172731740035200801e+03
4.919780275402114988e-02 1.111797845092855823e+03
4.951974864014103972e-02 1.054030010576853556e+03
4.984380131046239198e-02 9.992637313520400539e+02
5.016997455158681701e-02 9.473430497952575706e+02
5.049828224033419549e-02 8.981201116757076761e+02
5.082873834433300486e-02 8.514547451113035095e+02
5.116135692261462864e-02 8.072140614019851910e+02
5.149615212621139887e-02 7.652720766033341988e+02
5.183313819875874640e-02 7.255093527627930143e+02
5.217232947710113283e-02 6.878126577968930633e+02
5.251374039190200016e-02 6.520746430408908054e+02
5.285738546825775874e-02 6.181935375525795280e+02
5.320327932631558482e-02 5.860728582997681997e+02
5.355143668189575601e-02 5.556211354060669692e+02
5.390187234711732445e-02 5.267516516726745976e+02
5.425460123102859855e-02 4.993821956342750354e+02
5.460963834024128855e-02 4.734348274459262598e+02
5.496699877956898878e-02 4.488356569342021203e+02
5.532669775266983725e-02 4.255146331805618161e+02
5.568875056269322055e-02 4.034053450377541594e+02
5.605317261293100289e-02 3.824448320111582689e+02
5.641997940747275897e-02 3.625734049665462635e+02
5.678918655186538517e-02 3.437344761536732562e+02
5.716080975377705459e-02 3.258743980616602585e+02
5.753486482366541171e-02 3.089423106472846712e+02
5.791136767545035369e-02 2.928899965011169684e+02
5.829033432719096103e-02 2.776717435390825699e+02
5.867178090176704275e-02 2.632442148284157497e+02
5.905572362756505295e-02 2.495663251773226818e+02
5.944217883916842748e-02 2.365991241369166005e+02
5.983116297805271544e-02 2.243056850822382273e+02
6.022269259328490859e-02 2.126510000565210987e+02
6.061678434222760037e-02 2.016018800792280672e+02
6.101345499124762733e-02 1.911268606339806126e+02
6.141272141642931809e-02 1.811961120672355321e+02
6.181460060429262715e-02 1.717813546425452955e+02
6.221910965251568199e-02 1.628557780085162960e+02
6.262626577066227052e-02 1.543939648511211260e+02
6.303608628091397770e-02 1.463718185129581570e+02
6.344858861880704748e-02 1.387664943733385883e+02
6.386379033397447669e-02 1.315563347937835488e+02
6.428170909089221674e-02 1.247208074436978791e+02
6.470236266963105831e-02 1.182404468305619361e+02
6.512576896661291526e-02 1.120967988681616276e+02
6.555194599537220168e-02 1.062723683249918452e+02
6.598091188732228829e-02 1.007505690031834718e+02
6.641268489252677432e-02 9.551567650608333793e+01
6.684728338047604690e-02 9.055278345997724898e+01
6.728472584086873931e-02 8.584775706244708715e+01
6.772503088439836560e-02 8.138719883646943742e+01
6.816821724354511780e-02 7.715840647564820642e+01
6.861430377337272846e-02 7.314933767192958669e+01
6.906330945233084273e-02 6.934857582278777954e+01
6.951525338306226154e-02 6.574529752023234153e+01
6.997015479321574971e-02 6.232924172904963456e+01
7.042803303626404832e-02 5.909068056651116052e+01
7.088890759232714667e-02 5.602039160033778131e+01
7.135279806900124422e-02 5.310963158603009759e+01
7.181972420219281950e-02 5.035011156878159966e+01
7.228970585695827789e-02 4.773397327906894816e+01
7.276276302834917831e-02 4.525376675470188559e+01
7.323891584226271956e-02 4.290242912560912458e+01
7.371818455629833289e-02 4.067326450094147816e+01
7.420058956061909017e-02 3.855992490122352478e+01
7.468615137881955135e-02 3.655639218124674983e+01
7.517489066879878834e-02 3.465696089223213505e+01
7.566682822363909877e-02 3.285622203445663558e+01
7.616198497249106192e-02 3.114904765407364096e+01
7.666038198146342408e-02 2.953057624026984129e+01
7.716204045451978411e-02 2.799619888116681210e+01
7.766698173438048303e-02 2.654154613904956861e+01
7.817522730343051673e-02 2.516247560754374035e+01
7.868679878463391564e-02 2.385506011530723924e+01
7.920171794245309260e-02 2.261557654264824890e+01


==> figure/fit_native_point_17167.dat <==
% % fit for Point 17167
% % slope = -7.148921841377e-02
% % intercept_log10 = -1.597392233271e+00
% % R2 = 9.487203060114e-01
% % columns: x y
4.240417857181674396e-03 3.734414043989760928e-02
4.274476244070015210e-03 3.732278955044323471e-02
4.308808182706444501e-03 3.730145086800379373e-02
4.343415870216704028e-03 3.728012438560015379e-02
4.378301521373530528e-03 3.725881009625712365e-02
4.413467368738361804e-03 3.723750799300355047e-02
4.448915662804239779e-03 3.721621806887221579e-02
4.484648672139809888e-03 3.719494031689992569e-02
4.520668683534526111e-03 3.717367473012744145e-02
4.556978002144970556e-03 3.715242130159952805e-02
4.593578951642406441e-03 3.713118002436488485e-02
4.630473874361451699e-03 3.710995089147624271e-02
4.667665131450010260e-03 3.708873389599025294e-02
4.705155103020364736e-03 3.706752903096757062e-02
4.742946188301480799e-03 3.704633628947279905e-02
4.781040805792583122e-03 3.702515566457451057e-02
4.819441393417892711e-03 3.700398714934525352e-02
4.858150408682682629e-03 3.698283073686152445e-02
4.897170328830514202e-03 3.696168642020377509e-02
4.936503651001808088e-03 3.694055419245641236e-02
4.976152892393615780e-03 3.691943404670781914e-02
5.016120590420749398e-03 3.689832597605030573e-02
5.056409302878127517e-03 3.687722997358013760e-02
5.097021608104502707e-03 3.685614603239753539e-02
5.137960105147446749e-03 3.683507414560665411e-02
5.179227413929670711e-03 3.681401430631560390e-02
5.220826175416724141e-03 3.679296650763642235e-02
5.262759051785964939e-03 3.677193074268509526e-02
5.305028726596975122e-03 3.675090700458152893e-02
5.347637904963253343e-03 3.672989528644957785e-02
5.390589313725377592e-03 3.670889558141703091e-02
5.433885701625469807e-03 3.668790788261559049e-02
5.477529839483150607e-03 3.666693218318090031e-02
5.521524520372816762e-03 3.664596847625251758e-02
5.565872559802433929e-03 3.662501675497392695e-02
5.610576795893672079e-03 3.660407701249254048e-02
5.655640089563579616e-03 3.658314924195967682e-02
5.701065324707650477e-03 3.656223343653056818e-02
5.746855408384368355e-03 3.654132958936437414e-02
5.793013271001290487e-03 3.652043769362414705e-02
5.839541866502534831e-03 3.649955774247687357e-02
5.886444172557867525e-03 3.647868972909341923e-02
5.933723190753221501e-03 3.645783364664857001e-02
5.981381946782831846e-03 3.643698948832101159e-02
6.029423490642819676e-03 3.641615724729332926e-02
6.077850896826434389e-03 3.639533691675200799e-02
6.126667264520760034e-03 3.637452848988742549e-02
6.175875717805101757e-03 3.635373195989384520e-02
6.225479405850863242e-03 3.633294731996943722e-02
6.275481503123133721e-03 3.631217456331625043e-02
6.325885209583816289e-03 3.629141368314021954e-02
6.376693750896402467e-03 3.627066467265117194e-02
6.427910378632440726e-03 3.624992752506281390e-02
6.479538370479581873e-03 3.622920223359272357e-02
6.531581030451386917e-03 3.620848879146235794e-02
6.584041689098719605e-03 3.618778719189707366e-02
6.636923703722948271e-03 3.616709742812606460e-02
6.690230458590741905e-03 3.614641949338242427e-02
6.743965365150702412e-03 3.612575338090309035e-02
6.798131862251666560e-03 3.610509908392889322e-02
6.852733416362753911e-03 3.608445659570450742e-02
6.907773521795263980e-03 3.606382590947847938e-02
6.963255700926239584e-03 3.604320701850321357e-02
7.019183504423946209e-03 3.602259991603497247e-02
7.075560511475044445e-03 3.600200459533387659e-02
7.132390330013701867e-03 3.598142104966388366e-02
7.189676596952432677e-03 3.596084927229283024e-02
7.247422978414904543e-03 3.594028925649238315e-02
7.305633169970498358e-03 3.591974099553807420e-02
7.364310896870875089e-03 3.589920448270923770e-02
7.423459914288313768e-03 3.587867971128909372e-02
7.483084007556084320e-03 3.585816667456469958e-02
7.543186992410678277e-03 3.583766536582691509e-02
7.603772715235969371e-03 3.581717577837047889e-02
7.664845053309433248e-03 3.579669790549393216e-02
7.726407915050211191e-03 3.577623174049966714e-02
7.788465240269299740e-03 3.575577727669389250e-02
7.851021000421624235e-03 3.573533450738665407e-02
7.914079198860257333e-03 3.571490342589180023e-02
7.977643871092560471e-03 3.569448402552704430e-02
8.041719085038494599e-03 3.567407629961388132e-02
8.106308941290931921e-03 3.565368024147763659e-02
8.171417573378062307e-03 3.563329584444745873e-02
8.237049148027942094e-03 3.561292310185630583e-02
8.303207865435162718e-03 3.559256200704093848e-02
8.369897959529639178e-03 3.557221255334194754e-02
8.437123698247535677e-03 3.555187473410370558e-02
8.504889383804460287e-03 3.553154854267440849e-02
8.573199352970725662e-03 3.551123397240606161e-02
8.642057977348949899e-03 3.549093101665443811e-02
8.711469663653765086e-03 3.547063966877914837e-02
8.781438853993888544e-03 3.545035992214357751e-02
8.851970026156345123e-03 3.543009177011491317e-02
8.923067693893083421e-03 3.540983520606413859e-02
8.994736407209815918e-03 3.538959022336599786e-02
9.066980752657178427e-03 3.536935681539906534e-02
9.139805353624316439e-03 3.534913497554567630e-02
9.213214870634690162e-03 3.532892469719195461e-02
9.287214001644407066e-03 3.530872597372780586e-02
9.361807482342806089e-03 3.528853879854691733e-02
9.437000086455590159e-03 3.526836316504674412e-02
9.512796626050258955e-03 3.524819906662852304e-02
9.589201951844142022e-03 3.522804649669726562e-02
9.666220953514749470e-03 3.520790544866175820e-02
9.743858560012766401e-03 3.518777591593454795e-02
9.822119739877422165e-03 3.516765789193194297e-02
9.901009501554515480e-03 3.514755137007401914e-02
9.980532893716921941e-03 3.512745634378462711e-02
1.006069500558765505e-02 3.510737280649135761e-02
1.014150096726560736e-02 3.508730075162557610e-02
1.022295595005383306e-02 3.506724017262239507e-02
1.030506516679051930e-02 3.504719106292067399e-02
1.038783387218253709e-02 3.502715341596304016e-02
1.047126736314179206e-02 3.500712722519586095e-02
1.055537097912415644e-02 3.498711248406925073e-02
1.064015010247119745e-02 3.496710918603705698e-02
1.072561015875462924e-02 3.494711732455688807e-02
1.081175661712352118e-02 3.492713689309008551e-02
1.089859499065431656e-02 3.490716788510173779e-02
1.098613083670364234e-02 3.488721029406065266e-02
1.107436975726396218e-02 3.486726411343939180e-02
1.116331739932207787e-02 3.484732933671422228e-02
1.125297945522055199e-02 3.482740595736516509e-02
1.134336166302192701e-02 3.480749396887596048e-02
1.143446980687602699e-02 3.478759336473407487e-02
1.152630971739005902e-02 3.476770413843069396e-02
1.161888727200177662e-02 3.474782628346072960e-02
1.171220839535561976e-02 3.472795979332281291e-02
1.180627905968185780e-02 3.470810466151929424e-02
1.190110528517880455e-02 3.468826088155622933e-02
1.199669314039808476e-02 3.466842844694339315e-02
1.209304874263299537e-02 3.464860735119427299e-02
1.219017825831000303e-02 3.462879758782606149e-02
1.228808790338336253e-02 3.460899915035966362e-02
1.238678394373291664e-02 3.458921203231968278e-02
1.248627269556512424e-02 3.456943622723441384e-02
1.258656052581719545e-02 3.454967172863587788e-02
1.268765385256465442e-02 3.452991853005977357e-02
1.278955914543200220e-02 3.451017662504550498e-02
1.289228292600677443e-02 3.449044600713616071e-02
1.299583176825690016e-02 3.447072666987853473e-02
1.310021229895141394e-02 3.445101860682309169e-02
1.320543119808454367e-02 3.443132181152400162e-02
1.331149519930320720e-02 3.441163627753911908e-02
1.341841109033794707e-02 3.439196199842996238e-02
1.352618571343730362e-02 3.437229896776175520e-02
1.363482596580574413e-02 3.435264717910337801e-02
1.374433880004497475e-02 3.433300662602740277e-02
1.385473122459899079e-02 3.431337730211007908e-02
1.396601030420248010e-02 3.429375920093132024e-02
1.407818316033304477e-02 3.427415231607471024e-02
1.419125697166687995e-02 3.425455664112750376e-02
1.430523897453821192e-02 3.423497216968061918e-02
1.442013646340239812e-02 3.421539889532865253e-02
1.453595679130274473e-02 3.419583681166983580e-02
1.465270737034107471e-02 3.417628591230609247e-02
1.477039567215206878e-02 3.415674619084298202e-02
1.488902922838146459e-02 3.413721764088972765e-02
1.500861563116797498e-02 3.411770025605920242e-02
1.512916253362926386e-02 3.409819402996792925e-02
1.525067765035160831e-02 3.407869895623609480e-02
1.537316875788371021e-02 3.405921502848751475e-02
1.549664369523429119e-02 3.403974224034966856e-02
1.562111036437380078e-02 3.402028058545366468e-02
1.574657673074009862e-02 3.400083005743425452e-02
1.587305082374822901e-02 3.398139064992983932e-02
1.600054073730426338e-02 3.396196235658243551e-02
1.612905463032327999e-02 3.394254517103773017e-02
1.625860072725154870e-02 3.392313908694500474e-02
1.638918731859276973e-02 3.390374409795719746e-02
1.652082276143877065e-02 3.388436019773086172e-02
1.665351548000418985e-02 3.386498737992619384e-02
1.678727396616573261e-02 3.384562563820700531e-02
1.692210678000552124e-02 3.382627496624070196e-02
1.705802255035895193e-02 3.380693535769837416e-02
1.719502997536690586e-02 3.378760680625466500e-02
1.733313782303240458e-02 3.376828930558787439e-02
1.747235493178172366e-02 3.374898284937990350e-02
1.761269021103001667e-02 3.372968743131627561e-02
1.775415264175153260e-02 3.371040304508609448e-02
1.789675127705426388e-02 3.369112968438212063e-02
1.804049524275945504e-02 3.367186734290066735e-02
1.818539373798547590e-02 3.365261601434170469e-02
1.833145603573668389e-02 3.363337569240874847e-02
1.847869148349670643e-02 3.361414637080897133e-02
1.862710950382679559e-02 3.359492804325309862e-02
1.877671959496873821e-02 3.357572070345547777e-02
1.892753133145275157e-02 3.355652434513402976e-02
1.907955436471021199e-02 3.353733896201029074e-02
1.923279842369131701e-02 3.351816454780937038e-02
1.938727331548770194e-02 3.349900109625997269e-02
1.954298892596005241e-02 3.347984860109437522e-02
1.969995522037080657e-02 3.346070705604846374e-02
1.985818224402180129e-02 3.344157645486167674e-02
2.001768012289727866e-02 3.342245679127704705e-02
2.017845906431174965e-02 3.340334805904118798e-02
2.034052935756338817e-02 3.338425025190427942e-02
2.050390137459240023e-02 3.336516336362008173e-02
2.066858557064482280e-02 3.334608738794592186e-02
2.083459248494164140e-02 3.332702231864268644e-02


==> figure/fit_native_point_175287.dat <==
% % fit for Point 175287
% % slope = -1.927365963211e+00
% % intercept_log10 = -1.440943023011e+00
% % R2 = 9.928318929533e-01
% % columns: x y
1.918083061081620952e-02 7.389241917610549137e+01
1.931896273733162833e-02 7.287749762711584367e+01
1.945808963225737279e-02 7.187651615157479057e+01
1.959821845948947483e-02 7.088928328084313080e+01
1.973935643451524627e-02 6.991561017612737317e+01
1.988151082478485307e-02 6.895531059235827342e+01
2.002468895008554725e-02 6.800820084256558573e+01
2.016889818291852168e-02 6.707409976274260544e+01
2.031414594887857514e-02 6.615282867719264459e+01
2.046043972703648350e-02 6.524421136435179847e+01
2.060778705032404248e-02 6.434807402308143764e+01
2.075619550592204543e-02 6.346424523942288687e+01
2.090567273565087369e-02 6.259255595380966497e+01
2.105622643636403252e-02 6.173283942872939889e+01
2.120786436034449718e-02 6.088493121682996900e+01
2.136059431570383124e-02 6.004866912946426538e+01
2.151442416678427463e-02 5.922389320566632165e+01
2.166936183456372525e-02 5.841044568155376027e+01
2.182541529706354122e-02 5.760817096015084360e+01
2.198259258975936506e-02 5.681691558162565059e+01
2.214090180599493154e-02 5.603652819393591500e+01
2.230035109739874136e-02 5.526685952387859402e+01
2.246094867430381906e-02 5.450776234853668001e+01
2.262270280617054152e-02 5.375909146711796893e+01
2.278562182201234951e-02 5.302070367318138722e+01
2.294971411082467883e-02 5.229245772724404162e+01
2.311498812201694814e-02 5.157421432976476439e+01
2.328145236584756167e-02 5.086583609449903776e+01
2.344911541386219753e-02 5.016718752221931510e+01
2.361798589933511092e-02 4.947813497479684486e+01
2.378807251771368828e-02 4.879854664963921351e+01
2.395938402706624878e-02 4.812829255447880428e+01
2.413192924853293023e-02 4.746724448250807171e+01
2.430571706677994021e-02 4.681527598785589106e+01
2.448075643045708252e-02 4.617226236140074747e+01
2.465705635265847545e-02 4.553808060691650184e+01
2.483462591138667352e-02 4.491260941754543978e+01
2.501347425002015470e-02 4.429572915259451094e+01
2.519361057778405841e-02 4.368732181465051667e+01
2.537504417022441727e-02 4.308727102700938616e+01
2.555778436968580633e-02 4.249546201141541957e+01
2.574184058579234019e-02 4.191178156610659045e+01
2.592722229593220212e-02 4.133611804416115376e+01
2.611393904574570851e-02 4.076836133214158053e+01
2.630200044961674213e-02 4.020840282903219531e+01
2.649141619116790469e-02 3.965613542546562797e+01
2.668219602375906593e-02 3.911145348323506710e+01
2.687434977098962854e-02 3.857425281508754722e+01
2.706788732720433882e-02 3.804443066479498015e+01
2.726281865800280618e-02 3.752188568749875230e+01
2.745915380075258233e-02 3.700651793032454151e+01
2.765690286510607762e-02 3.649822881326309698e+01
2.785607603352106484e-02 3.599692111031387043e+01
2.805668356178500286e-02 3.550249893088753339e+01
2.825873577954318705e-02 3.501486770146379257e+01
2.846224309083055307e-02 3.453393414750148338e+01
2.866721597460743232e-02 3.405960627559687737e+01
2.887366498529919320e-02 3.359179335588692794e+01
2.908160075333960509e-02 3.313040590469462643e+01
2.929103398571826847e-02 3.267535566741238284e+01
2.950197546653198291e-02 3.222655560162051103e+01
2.971443605753993494e-02 3.178391986043785522e+01
2.992842669872310818e-02 3.134736377610073177e+01
3.014395840884749253e-02 3.091680384376779145e+01
3.036104228603153654e-02 3.049215770554699745e+01
3.057968950831756183e-02 3.007334413474222501e+01
3.079991133424741026e-02 2.966028302031601882e+01
3.102171910344206016e-02 2.925289535156606391e+01
3.124512423718564177e-02 2.885110320301175690e+01
3.147013823901343571e-02 2.845482971948871764e+01
3.169677269530426361e-02 2.806399910144777365e+01
3.192503927587711510e-02 2.767853659045591641e+01
3.215494973459199352e-02 2.729836845489653996e+01
3.238651590995514362e-02 2.692342197586598118e+01
3.261974972572873055e-02 2.655362543326363323e+01
3.285466319154468906e-02 2.618890809207346138e+01
3.309126840352316634e-02 2.582920018883368130e+01
3.332957754489546814e-02 2.547443291829218737e+01
3.356960288663122377e-02 2.512453842024568829e+01
3.381135678807036665e-02 2.477944976655914999e+01
3.405485169755952807e-02 2.443910094836374469e+01
3.430010015309296195e-02 2.410342686343071250e+01
3.454711478295817428e-02 2.377236330371848894e+01
3.479590830638625704e-02 2.344584694309084583e+01
3.504649353420667690e-02 2.312381532520400285e+01
3.529888336950707389e-02 2.280620685155972893e+01
3.555309080829755636e-02 2.249296076972285618e+01
3.580912894017994341e-02 2.218401716170044580e+01
3.606701094902173971e-02 2.187931693248065912e+01
3.632675011363506457e-02 2.157880179872890736e+01
3.658835980846030650e-02 2.128241427763950355e+01
3.685185350425488476e-02 2.099009767594018783e+01
3.711724476878681955e-02 2.070179607904785613e+01
3.738454726753336760e-02 2.041745434037315476e+01
3.765377476438475091e-02 2.013701807077194061e+01
3.792494112235277742e-02 1.986043362814176305e+01
3.819806030428478383e-02 1.958764810716104776e+01
3.847314637358251188e-02 1.931860932916943341e+01
3.875021349492630690e-02 1.905326583218691283e+01
3.902927593500446490e-02 1.879156686107018359e+01
3.931034806324791575e-02 1.853346235780407625e+01
3.959344435256998557e-02 1.827890295192655401e+01
3.987857938011181436e-02 1.802783995108492832e+01
4.016576782799281820e-02 1.778022533172206820e+01
4.045502448406674417e-02 1.753601172989035106e+01
4.074636424268313073e-02 1.729515243219185905e+01
4.103980210545429136e-02 1.705760136684295247e+01
4.133535318202764125e-02 1.682331309486172088e+01
4.163303269086390118e-02 1.659224280137624419e+01
4.193285596002055415e-02 1.636434628705248073e+01
4.223483842794118620e-02 1.613957995963973246e+01
4.253899564425051016e-02 1.591790082563221276e+01
4.284534327055489200e-02 1.569926648204535446e+01
4.315389708124896251e-02 1.548363510830477274e+01
4.346467296432771077e-02 1.527096545824691809e+01
4.377768692220470464e-02 1.506121685222938567e+01
4.409295507253599422e-02 1.485434916934974403e+01
4.441049364905017005e-02 1.465032283977107497e+01
4.473031900238408354e-02 1.444909883715315146e+01
4.505244760092496498e-02 1.425063867118730521e+01
4.537689603165824537e-02 1.405490438023408650e+01
4.570368100102173425e-02 1.386185852406186392e+01
4.603281933576584828e-02 1.367146417668523206e+01
4.636432798382009862e-02 1.348368491930175672e+01
4.669822401516565691e-02 1.329848483332581743e+01
4.703452462271445755e-02 1.311582849351797719e+01
4.737324712319436470e-02 1.293568096120889876e+01
4.771440895804090337e-02 1.275800777761619997e+01
4.805802769429541599e-02 1.258277495725311468e+01
4.840412102550946394e-02 1.240994898142780833e+01
4.875270677265600844e-02 1.223949679183181516e+01
4.910380288504710006e-02 1.207138578421661812e+01
4.945742744125795204e-02 1.190558380215713363e+01
4.981359865005794557e-02 1.174205913090076869e+01
5.017233485134830334e-02 1.158078049130095266e+01
5.053365451710624401e-02 1.142171703383412940e+01
5.089757625233636701e-02 1.126483833269872648e+01
5.126411879602846278e-02 1.111011437999536788e+01
5.163330102212252554e-02 1.095751557998689840e+01
5.200514194048056621e-02 1.080701274343727647e+01
5.237966069786554463e-02 1.065857708202822529e+01
5.275687657892710880e-02 1.051218020285263144e+01
5.313680900719479350e-02 1.036779410298344040e+01
5.351947754607800506e-02 1.022539116411730831e+01
5.390490189987345859e-02 1.008494414729170785e+01
5.429310191477974834e-02 9.946426187674649810e+00
5.468409757991938430e-02 9.809810789425920774e+00
5.507790902836785102e-02 9.675071820628994956e+00
5.547455653819054200e-02 9.542183508292431782e+00
5.587406053348670243e-02 9.411120433420048670e+00
5.627644158544119202e-02 9.281857526148735715e+00
5.668172041338381817e-02 9.154370060953032961e+00
5.708991788585601052e-02 9.028633651915683345e+00
5.750105502168561394e-02 8.904624248062992464e+00
5.791515299106898829e-02 8.782318128764392995e+00
5.833223311666119182e-02 8.661691899195130162e+00
5.875231687467390163e-02 8.542722485861263593e+00
5.917542589598134145e-02 8.425387132186139993e+00
5.960158196723393254e-02 8.309663394157539074e+00
6.003080703198031276e-02 8.195529136034510387e+00
6.046312319179707878e-02 8.082962526113266932e+00
6.089855270742696586e-02 7.971942032551177171e+00
6.133711799992497965e-02 7.862446419248152907e+00
6.177884165181304205e-02 7.754454741784558180e+00
6.222374640824272080e-02 7.647946343414960602e+00
6.267185517816635520e-02 7.542900851116906225e+00
6.312319103551680688e-02 7.439298171693921269e+00
6.357777722039546775e-02 7.337118487932087874e+00
6.403563714026899722e-02 7.236342254809381203e+00
6.449679437117464276e-02 7.136950195757069793e+00
6.496127265893419933e-02 7.038923298972481035e+00
6.542909592037660094e-02 6.942242813782433686e+00
6.590028824456960199e-02 6.846890247056554912e+00
6.637487389406006300e-02 6.752847359669924110e+00
6.685287730612339552e-02 6.660096163014248560e+00
6.733432309402170857e-02 6.568618915557020266e+00
6.781923604827137797e-02 6.478398119447863479e+00
6.830764113791937264e-02 6.389416517171568444e+00
6.879956351182908714e-02 6.301657088247028859e+00
6.929502849997520864e-02 6.215103045971567930e+00
6.979406161474811798e-02 6.129737834209940672e+00
7.029668855226753332e-02 6.045545124227474254e+00
7.080293519370552124e-02 5.962508811566705980e+00
7.131282760661930564e-02 5.880613012966890096e+00
7.182639204629351348e-02 5.799842063325835184e+00
7.234365495709201010e-02 5.720180512703482378e+00
7.286464297381975430e-02 5.641613123366604476e+00
7.338938292309414579e-02 5.564124866874130326e+00
7.391790182472630921e-02 5.487700921202506521e+00
7.445022689311253661e-02 5.412326667910501321e+00
7.498638553863547218e-02 5.337987689343002273e+00
7.552640536907574698e-02 5.264669765873155605e+00
7.607031419103323089e-02 5.192358873182470802e+00
7.661814001135916485e-02 5.121041179578193159e+00
7.716991103859804912e-02 5.050703043347597010e+00
7.772565568444023132e-02 4.981331010148573490e+00
7.828540256518488893e-02 4.912911810436074944e+00
7.884918050321358673e-02 4.845432356923890183e+00
7.941701852847433962e-02 4.778879742081310944e+00
7.998894587997633365e-02 4.713241235664177964e+00


==> figure/fit_native_point_321.dat <==
% % fit for Point 321
% % slope = -3.978458453823e+00
% % intercept_log10 = -4.589928862333e+00
% % R2 = 9.356042048237e-01
% % columns: x y
1.798058532666210046e-02 2.255597540532878327e+02
1.811387879790493649e-02 2.190282741084151041e+02
1.824816039879723073e-02 2.126859246688906353e+02
1.838343745453050251e-02 2.065272291278263026e+02
1.851971734459929506e-02 2.005468694631322535e+02
1.865700750320371457e-02 1.947396816454156010e+02
1.879531541965502248e-02 1.891006511788484090e+02
1.893464863878414894e-02 1.836249087711616141e+02
1.907501476135327681e-02 1.783077261290198976e+02
1.921642144447047867e-02 1.731445118751490213e+02
1.935887640200740015e-02 1.681308075836906255e+02
1.950238740502009335e-02 1.632622839303588762e+02
1.964696228217290355e-02 1.585347369540779425e+02
1.979260892016552684e-02 1.539440844268696935e+02
1.993933526416328053e-02 1.494863623288559040e+02
2.008714931823046834e-02 1.451577214253364048e+02
2.023605914576705189e-02 1.409544239429805259e+02
2.038607286994848292e-02 1.368728403422680344e+02
2.053719867416885225e-02 1.329094461833877858e+02
2.068944480248730358e-02 1.290608190828905606e+02
2.084281956007771885e-02 1.253236357584682565e+02
2.099733131368182112e-02 1.216946691593046523e+02
2.115298849206557336e-02 1.181707856795233624e+02
2.130979958647895647e-02 1.147489424523256076e+02
2.146777315111919951e-02 1.114261847224797179e+02
2.162691780359740634e-02 1.081996432948959352e+02
2.178724222540865535e-02 1.050665320570816590e+02
2.194875516240559973e-02 1.020241455733383589e+02
2.211146542527551301e-02 9.906985674862369251e+01
2.227538189002099128e-02 9.620111456005858486e+01
2.244051349844410070e-02 9.341544185412463719e+01
2.260686925863417129e-02 9.071043320764647433e+01
2.277445824545919553e-02 8.808375285071335270e+01
2.294328960106088722e-02 8.553313264974596564e+01
2.311337253535337977e-02 8.305637014896757364e+01
2.328471632652560908e-02 8.065132666858792732e+01
2.345733032154750583e-02 7.831592545805638395e+01
2.363122393667984808e-02 7.604814990279228937e+01
2.380640665798793021e-02 7.384604178284189402e+01
2.398288804185902748e-02 7.170769958195928950e+01
2.416067771552373247e-02 6.963127684565027664e+01
2.433978537758110447e-02 6.761498058676274070e+01
2.452022079852776357e-02 6.565706973724527984e+01
2.470199382129082202e-02 6.375585364473879224e+01
2.488511436176491301e-02 6.190969061270044449e+01
2.506959240935304964e-02 6.011698648280240320e+01
2.525543802751157793e-02 5.837619325837886919e+01
2.544266135429913700e-02 5.668580776773398355e+01
2.563127260292973053e-02 5.504437036615563272e+01
2.582128206232979853e-02 5.345046367551545785e+01
2.601270009769957384e-02 5.190271136036488286e+01
2.620553715107845974e-02 5.039977693947238890e+01
2.639980374191467152e-02 4.894036263177437718e+01
2.659551046763907953e-02 4.752320823574363828e+01
2.679266800424330228e-02 4.614709004120777536e+01
2.699128710686210172e-02 4.481081977267764671e+01
2.719137861036008408e-02 4.351324356327373977e+01
2.739295342992276519e-02 4.225324095836419502e+01
2.759602256165194153e-02 4.102972394805470913e+01
2.780059708316564085e-02 3.984163602769340429e+01
2.800668815420234020e-02 3.868795128558149798e+01
2.821430701722976372e-02 3.756767351710031733e+01
2.842346499805817328e-02 3.647983536449046227e+01
2.863417350645821452e-02 3.542349748154015998e+01
2.884644403678326627e-02 3.439774772246184398e+01
2.906028816859656388e-02 3.340170035425551021e+01
2.927571756730281555e-02 3.243449529188023206e+01
2.949274398478457515e-02 3.149529735557227283e+01
2.971137926004332325e-02 3.058329554966888963e+01
2.993163531984528031e-02 2.969770236231517302e+01
3.015352417937204599e-02 2.883775308544891658e+01
3.037705794287604358e-02 2.800270515447664721e+01
3.060224880434074535e-02 2.719183750707074765e+01
3.082910904814598063e-02 2.640444996053304649e+01
3.105765104973799012e-02 2.563986260718865395e+01
3.128788727630452127e-02 2.489741522728692757e+01
3.151983028745494048e-02 2.417646671890289412e+01
3.175349273590537952e-02 2.347639454434692752e+01
3.198888736816894035e-02 2.279659419260464048e+01
3.222602702525099311e-02 2.213647865734289155e+01
3.246492464334975458e-02 2.149547793003061358e+01
3.270559325456189048e-02 2.087303850773776404e+01
3.294804598759346753e-02 2.026862291518647297e+01
3.319229606847613062e-02 1.968170924064217076e+01
3.343835682128858816e-02 1.911179068524376135e+01
3.368624166888344734e-02 1.855837512538382228e+01
3.393596413361947561e-02 1.802098468776066298e+01
3.418753783809923286e-02 1.749915533673572199e+01
3.444097650591215753e-02 1.699243647363971377e+01
3.469629396238331498e-02 1.650039054768130597e+01
3.495350413532746781e-02 1.602259267812304699e+01
3.521262105580891255e-02 1.555863028739753062e+01
3.547365885890688825e-02 1.510810274484743942e+01
3.573663178448658467e-02 1.467062102078184616e+01
3.600155417797606949e-02 1.424580735054958502e+01
3.626844049114873181e-02 1.383329490834036513e+01
3.653730528291170704e-02 1.343272749043127945e+01
3.680816322010003333e-02 1.304375920760560170e+01
3.708102907827678235e-02 1.266605418647804804e+01
3.735591774253905345e-02 1.229928627946877562e+01
3.763284420832998384e-02 1.194313878317553801e+01
3.791182358225675397e-02 1.159730416490089588e+01
3.819287108291469918e-02 1.126148379709827907e+01
3.847600204171740951e-02 1.093538769950775347e+01
3.876123190373319261e-02 1.061873428875848013e+01
3.904857622852754562e-02 1.031125013522207290e+01
3.933805069101196927e-02 1.001266972690660140e+01
3.962967108229904778e-02 9.722735240187496686e+00
3.992345331056380842e-02 9.441196317177370290e+00
4.021941340191163144e-02 9.167809849542365441e+00
4.051756750125243278e-02 8.902339768578608314e+00
4.081793187318137617e-02 8.644556841367334599e+00
4.112052290286616341e-02 8.394238472832658005e+00
4.142535709694081247e-02 8.151168513531176885e+00
4.173245108440613860e-02 7.915137073007313617e+00
4.204182161753688279e-02 7.685940338553295170e+00
4.235348557279557113e-02 7.463380399217259153e+00
4.266745995175307699e-02 7.247265074907558891e+00
4.298376188201618459e-02 7.037407750445539456e+00
4.330240861816184172e-02 6.833627214423731111e+00
4.362341754267842070e-02 6.635747502730129810e+00
4.394680616691396674e-02 6.443597746603508369e+00
4.427259213203147553e-02 6.257012025088547702e+00
4.460079320997113739e-02 6.075829221763459742e+00
4.493142730441997135e-02 5.899892885616170091e+00
4.526451245178835653e-02 5.729051095949233563e+00
4.560006682219401586e-02 5.563156331196553062e+00
4.593810872045316768e-02 5.402065341538807353e+00
4.627865658707907420e-02 5.245639025207498030e+00
4.662172899928802156e-02 5.093742308370818428e+00
4.696734467201269664e-02 4.946244028497658540e+00
4.731552245892314129e-02 4.803016821099000744e+00
4.766628135345513106e-02 4.663937009748956086e+00
4.801964048984644351e-02 4.528884499290340315e+00
4.837561914418053721e-02 4.397742672132776143e+00
4.873423673543812729e-02 4.270398287553601513e+00
4.909551282655647692e-02 4.146741383914734236e+00
4.945946712549664781e-02 4.026665183710971263e+00
4.982611948631843896e-02 3.910066001367866750e+00
5.019548991026361040e-02 3.796843153709376306e+00
5.056759854684689942e-02 3.686898873018144673e+00
5.094246569495516908e-02 3.580138222613276522e+00
5.132011180395478628e-02 3.476469014872670016e+00
5.170055747480711145e-02 3.375801731629191060e+00
5.208382346119232870e-02 3.278049446871896588e+00
5.246993067064155414e-02 3.183127751685590923e+00
5.285890016567742350e-02 3.090954681363872414e+00
5.325075316496293010e-02 3.001450644632795761e+00
5.364551104445910990e-02 2.914538354923911001e+00
5.404319533859099078e-02 2.830142763637488290e+00
5.444382774142237508e-02 2.748190995338176901e+00
5.484743010783923317e-02 2.668612284827213799e+00
5.525402445474197205e-02 2.591337916036791089e+00
5.566363296224633578e-02 2.516301162693888926e+00
5.607627797489354859e-02 2.443437230702228291e+00
5.649198200286910387e-02 2.372683202192708229e+00
5.691076772323074712e-02 2.303977981193944924e+00
5.733265798114551420e-02 2.237262240876011443e+00
5.775767579113600531e-02 2.172478372321826612e+00
5.818584433833579039e-02 2.109570434781971038e+00
5.861718697975422387e-02 2.048484107369947349e+00
5.905172724555057123e-02 1.989166642156201759e+00
5.948948884031764195e-02 1.931566818620376047e+00
5.993049564437476912e-02 1.875634899422504276e+00
6.037477171507069085e-02 1.821322587454887287e+00
6.082234128809578533e-02 1.768582984137645253e+00
6.127322877880419377e-02 1.717370548921876905e+00
6.172745878354560928e-02 1.667641059965490946e+00
6.218505608100717563e-02 1.619351575947711064e+00
6.264604563356511446e-02 1.572460398989335539e+00
6.311045258864642071e-02 1.526927038646697987e+00
6.357830228010073748e-02 1.482712176948239202e+00
6.404962022958231305e-02 1.439777634443515586e+00
6.452443214794220672e-02 1.398086337235316723e+00
6.500276393663090291e-02 1.357602284966419326e+00
6.548464168911119487e-02 1.318290519733351429e+00
6.597009169228164327e-02 1.280117095900304758e+00
6.645914042791060961e-02 1.243049050787138565e+00
6.695181457408067027e-02 1.207054376206180279e+00
6.744814100664416057e-02 1.172101990823197770e+00
6.794814680068921031e-02 1.138161713318732282e+00
6.845185923201653477e-02 1.105204236326596590e+00
6.895930577862766087e-02 1.073201101126998402e+00
6.947051412222364497e-02 1.042124673072505781e+00
6.998551214971525380e-02 1.011948117725570917e+00
7.050432795474415038e-02 9.826453776870507362e-01
7.102698983921550135e-02 9.541911500956846703e-01
7.155352631484179771e-02 9.265608647791271357e-01
7.208396610469824939e-02 8.997306630376457059e-01
7.261833814478964311e-02 8.736773770421800700e-01
7.315667158562884353e-02 8.483785098289637894e-01
7.369899579382695187e-02 8.238122158734394462e-01
7.424534035369531604e-02 7.999572822266881600e-01
7.479573506885929535e-02 7.767931101980908304e-01
7.535020996388420988e-02 7.542996975683921024e-01
7.590879528591319703e-02 7.324576213178218831e-01
7.647152150631701673e-02 7.112480208543625615e-01
7.703841932235659662e-02 6.906525817276505386e-01
7.760951965885738713e-02 6.706535198144915055e-01
7.818485366989641472e-02 6.512335659622998651e-01


==> figure/fit_native_point_995.dat <==
% % fit for Point 995
% % slope = -7.286741563735e+00
% % intercept_log10 = -5.759292913880e+00
% % R2 = 9.999532869376e-01
% % columns: x y
1.909486622074445597e-02 5.850909793370716274e+06
1.923056099375673386e-02 5.556665335954899900e+06
1.936722006110917077e-02 5.277218543137858622e+06
1.950485027541336985e-02 5.011825234792946838e+06
1.964345853797795291e-02 4.759778655892455950e+06
1.978305179915468281e-02 4.520407594385173172e+06
1.992363705868690701e-02 4.293074593726836145e+06
2.006522136606059617e-02 4.077174255302892998e+06
2.020781182085785652e-02 3.872131626223110594e+06
2.035141557311285695e-02 3.677400668194741011e+06
2.049603982367041374e-02 3.492462803396434523e+06
2.064169182454707319e-02 3.316825533480796032e+06
2.078837887929471315e-02 3.150021128027862869e+06
2.093610834336681950e-02 2.991605378956648987e+06
2.108488762448727794e-02 2.841156417577903718e+06
2.123472418302183029e-02 2.698273591137674171e+06
2.138562553235221625e-02 2.562576395859885495e+06
2.153759923925283384e-02 2.433703463646735065e+06
2.169065292427026920e-02 2.311311599738132209e+06
2.184479426210532774e-02 2.195074868767777923e+06
2.200003098199791729e-02 2.084683726781712845e+06
2.215637086811464429e-02 1.979844196908002486e+06
2.231382175993907799e-02 1.880277086482360493e+06
2.247239155266493593e-02 1.785717243544725236e+06
2.263208819759189236e-02 1.695912850727007724e+06
2.279291970252433214e-02 1.610624754651410040e+06
2.295489413217291844e-02 1.529625829053573310e+06
2.311801960855893248e-02 1.452700369934538845e+06
2.328230431142155887e-02 1.379643521130711306e+06
2.344775647862810258e-02 1.310260728772107512e+06
2.361438440658697110e-02 1.244367223176173167e+06
2.378219645066379298e-02 1.181787526797266910e+06
2.395120102560029454e-02 1.122354986921632197e+06
2.412140660593629568e-02 1.065911331863258732e+06
2.429282172643467894e-02 1.012306249478833401e+06
2.446545498250928333e-02 9.613969868793630740e+05
2.463931503065600395e-02 9.130479702723991359e+05
2.481441058888676429e-02 8.671304439225962851e+05
2.499075043716672551e-02 8.235221272690364858e+05
2.516834341785458354e-02 7.821068892862607026e+05
2.534719843614587076e-02 7.427744392218347639e+05
2.552732446051953971e-02 7.054200328868088545e+05
2.570873052318772833e-02 6.699441937169398880e+05
2.589142572054856095e-02 6.362524478618833236e+05
2.607541921364239096e-02 6.042550725968043553e+05
2.626072022861107927e-02 5.738668573865037179e+05
2.644733805716066241e-02 5.450068769656941295e+05
2.663528205702732007e-02 5.175982758311558864e+05
2.682456165244651372e-02 4.915680635718838894e+05
2.701518633462565711e-02 4.668469204921291093e+05
2.720716566221994745e-02 4.433690130097587826e+05
2.740050926181172505e-02 4.210718183382822317e+05
2.759522682839321561e-02 3.998959579856882920e+05
2.779132812585259280e-02 3.797850396267007454e+05
2.798882298746362476e-02 3.606855069273224217e+05
2.818772131637879361e-02 3.425464969217623584e+05
2.838803308612577320e-02 3.253197045619437122e+05
2.858976834110766099e-02 3.089592540788475308e+05
2.879293719710654051e-02 2.934215768131628865e+05
2.899754984179076303e-02 2.786652951898670872e+05
2.920361653522584797e-02 2.646511125277678366e+05
2.941114761038885264e-02 2.513417083905765903e+05
2.962015347368663828e-02 2.387016392007993127e+05
2.983064460547756383e-02 2.266972438518081617e+05
3.004263156059707243e-02 2.152965540667065361e+05
3.025612496888699376e-02 2.044692092652822903e+05
3.047113553572846148e-02 1.941863757123411342e+05
3.068767404257879278e-02 1.844206697320919484e+05
3.090575134751213232e-02 1.751460847841123759e+05
3.112537838576381888e-02 1.663379222066967632e+05
3.134656617027885978e-02 1.579727254431370529e+05
3.156932579226401359e-02 1.500282175758003432e+05
3.179366842174408819e-02 1.424832420016301912e+05
3.201960530812191646e-02 1.353177060911093431e+05
3.224714778074253690e-02 1.285125276806263719e+05
3.247630724946128089e-02 1.220495842557651340e+05
3.270709520521585673e-02 1.159116646901867935e+05
3.293952322060257620e-02 1.100824234115790750e+05
3.317360295045669594e-02 1.045463368726173649e+05
3.340934613243674856e-02 9.928866221102037525e+04
3.364676458761316213e-02 9.429539798860414885e+04
3.388587022106104990e-02 8.955324690478421689e+04
3.412667502245708001e-02 8.504958038523241703e+04
3.436919106668080703e-02 8.077240495137924154e+04
3.461343051442000718e-02 7.671033028121149982e+04
3.485940561278063482e-02 7.285253887629898963e+04
3.510712869590076196e-02 6.918875725428365695e+04
3.535661218556918062e-02 6.570922859010435059e+04
3.560786859184825875e-02 6.240468673310733720e+04
3.586091051370119548e-02 5.926633153084592050e+04
3.611575063962381427e-02 5.628580539385477459e+04
3.637240174828085260e-02 5.345517103899042559e+04
3.663087670914664390e-02 5.076689035206904373e+04
3.689118848315049021e-02 4.821380431350848812e+04
3.715335012332662834e-02 4.578911393351755396e+04
3.741737477546863699e-02 4.348636214606326394e+04
3.768327567878874962e-02 4.129941661339512939e+04
3.795106616658158738e-02 3.922245339533859078e+04
3.822075966689287424e-02 3.724994143986371637e+04
3.849236970319265538e-02 3.537662785363096191e+04
3.876590989505347695e-02 3.359752391328537487e+04
3.904139395883335362e-02 3.190789178024842840e+04
3.931883570836347541e-02 3.030323188362862857e+04
3.959824905564091058e-02 2.877927093764957681e+04
3.987964801152631827e-02 2.733195056168574592e+04
4.016304668644631731e-02 2.595741647260248283e+04
4.044845929110117005e-02 2.465200822061559666e+04
4.073590013717733743e-02 2.341224944133932513e+04
4.102538363806513405e-02 2.223483859806223700e+04
4.131692430958139317e-02 2.111664018959795794e+04
4.161053677069740525e-02 2.005467640029582617e+04
4.190623574427203291e-02 1.904611916997568187e+04
4.220403605778982881e-02 1.808828266266936771e+04
4.250395264410462837e-02 1.717861611411119156e+04
4.280600054218839517e-02 1.631469703893102451e+04
4.311019489788518733e-02 1.549422477946072650e+04
4.341655096467072344e-02 1.471501437897284268e+04
4.372508410441729859e-02 1.397499076303661604e+04
4.403580978816393210e-02 1.327218321349626422e+04
4.434874359689233714e-02 1.260472012035416265e+04
4.466390122230800425e-02 1.197082399758469364e+04
4.498129846762725925e-02 1.136880674960378383e+04
4.530095124836951148e-02 1.079706517579030515e+04
4.562287559315540697e-02 1.025407670108623279e+04
4.594708764451060912e-02 9.738395321306643382e+03
4.627360365967513739e-02 9.248647752361837775e+03
4.660244001141861797e-02 8.783529773136284348e+03
4.693361318886134920e-02 8.341802752285524548e+03
4.726713979830100831e-02 7.922290349702057938e+03
4.760303656404538813e-02 7.523875383865511139e+03
4.794132032925113585e-02 7.145496856734883295e+03
4.828200805676811924e-02 6.786147128260436148e+03
4.862511682999024615e-02 6.444869232989966804e+03
4.897066385371186270e-02 6.120754331624443694e+03
4.931866645499068114e-02 5.812939290735424038e+03
4.966914208401645298e-02 5.520604384199770720e+03
5.002210831498604682e-02 5.242971110229857004e+03
5.037758284698479194e-02 4.979300118186129112e+03
5.073558350487378937e-02 4.728889239651263779e+03
5.109612824018382876e-02 4.491071618522126300e+03
5.145923513201560578e-02 4.265213935140148351e+03
5.182492238794612904e-02 4.050714719730999150e+03
5.219320834494178135e-02 3.847002750661863956e+03
5.256411147027791747e-02 3.653535533250954359e+03
5.293765036246467215e-02 3.469797855078434623e+03
5.331384375217976257e-02 3.295300413951087194e+03
5.369271050320754968e-02 3.129578514867338527e+03
5.407426961338511473e-02 2.972190832512240377e+03
5.445854021555469882e-02 2.822718235987211756e+03
5.484554157852319922e-02 2.680762672644429585e+03
5.523529310802845205e-02 2.545946108053638909e+03
5.562781434771213451e-02 2.417909519278512562e+03
5.602312498009986291e-02 2.296311938781422668e+03
5.642124482758821558e-02 2.180829546410619059e+03
5.682219385343854207e-02 2.071154807051786065e+03
5.722599216277809986e-02 1.966995651647341674e+03
5.763266000360824787e-02 1.868074699402611259e+03
5.804221776781959968e-02 1.774128519107591046e+03
5.845468599221476103e-02 1.684906927607031093e+03
5.887008535953790200e-02 1.600172323550822284e+03
5.928843669951207318e-02 1.519699054650231574e+03
5.970976098988354380e-02 1.443272816755135409e+03
6.013407935747372424e-02 1.370690083151848512e+03
6.056141307923868650e-02 1.301757562561763052e+03
6.099178358333588040e-02 1.236291684397495146e+03
6.142521245019869763e-02 1.174118109905648225e+03
6.186172141361870325e-02 1.115071267894390985e+03
6.230133236183526407e-02 1.058993913809508740e+03
6.274406733863321928e-02 1.005736710984646493e+03
6.318994854444826004e-02 9.551578329506473892e+02
6.363899833748015711e-02 9.071225857449068144e+02
6.409123923481366281e-02 8.615030492149545580e+02
6.454669391354794783e-02 8.181777363609548956e+02
6.500538521193351127e-02 7.770312698100601665e+02
6.546733613051738954e-02 7.379540745609654095e+02
6.593256983329649767e-02 7.008420861804576134e+02
6.640110964887926959e-02 6.655964736748624091e+02
6.687297907165530575e-02 6.321233762984084024e+02
6.734820176297347250e-02 6.003336535975882953e+02
6.782680155232856389e-02 5.701426480258693346e+02
6.830880243855595724e-02 5.414699594966300538e+02
6.879422859103509480e-02 5.142392312738909368e+02
6.928310435090155595e-02 4.883779466306807535e+02
6.977545423226746979e-02 4.638172357335456581e+02
7.027130292345076801e-02 4.404916922388988496e+02
7.077067528821313902e-02 4.183391991128111158e+02
7.127359636700693335e-02 3.973007632103828541e+02
7.178009137823057606e-02 3.773203581741973380e+02
7.229018571949322181e-02 3.583447752334560050e+02
7.280390496888840268e-02 3.403234815064819259e+02
7.332127488627637746e-02 3.232084854292567115e+02
7.384232141457594545e-02 3.069542089515935004e+02
7.436707068106543361e-02 2.915173661606145856e+02
7.489554899869263482e-02 2.768568480083079066e+02
7.542778286739426630e-02 2.629336128361720739e+02
7.596379897542494819e-02 2.497105824054149252e+02
7.650362420069531377e-02 2.371525431558401635e+02
7.704728561211970916e-02 2.252260524304601290e+02
7.759481047097366302e-02 2.138993494161029787e+02
7.814622623226090414e-02 2.031422705628533549e+02


==> figure/fit_point_140104.dat <==
% % fit for Point 140104
% % slope = 6.163538332841e+00
% % intercept_log10 = 2.803100799104e+00
% % R2 = 9.462224152184e-01
% % columns: x y
2.360415071026096198e-02 5.955967297581213736e-08
2.374989866067719890e-02 6.186283187068438208e-08
2.389654655726439897e-02 6.425505339182696830e-08
2.404409995689733501e-02 6.673978157057243157e-08
2.419256445076271161e-02 6.932059361815570650e-08
2.434194566457095060e-02 7.200120507574915045e-08
2.449224925876941975e-02 7.478547516365031916e-08
2.464348092875691398e-02 7.767741233732081303e-08
2.479564640509944115e-02 8.068118005827522895e-08
2.494875145374743017e-02 8.380110278813086823e-08
2.510280187625414314e-02 8.704167221444337838e-08
2.525780350999555154e-02 9.040755371729618414e-08
2.541376222839152044e-02 9.390359308595045572e-08
2.557068394112840468e-02 9.753482349522764550e-08
2.572857459438290806e-02 1.013064727516642361e-07
2.588744017104745859e-02 1.052239708198769785e-07
2.604728669095689869e-02 1.092929576399691532e-07
2.620812021111657356e-02 1.135192912472338120e-07
2.636994682593191142e-02 1.179090562058466137e-07
2.653277266743927013e-02 1.224685723686834175e-07
2.669660390553834500e-02 1.272044039758815724e-07
2.686144674822596098e-02 1.321233691052393569e-07
2.702730744183128725e-02 1.372325494880594318e-07
2.719419227125258187e-02 1.425393007045709587e-07
2.736210756019526527e-02 1.480512627736025270e-07
2.753105967141160001e-02 1.537763711517592230e-07
2.770105500694176187e-02 1.597228681579328445e-07
2.787210000835644089e-02 1.658993148395963649e-07
2.804420115700096555e-02 1.723146032979665840e-07
2.821736497424081822e-02 1.789779694897733459e-07
2.839159802170880889e-02 1.858990065240758921e-07
2.856690690155368195e-02 1.930876784732600831e-07
2.874329825669034305e-02 2.005543347181075490e-07
2.892077877105149117e-02 2.083097248475794905e-07
2.909935516984095763e-02 2.163650141347778874e-07
2.927903421978850576e-02 2.247317996113543833e-07
2.945982272940625077e-02 2.334221267635148281e-07
2.964172754924669292e-02 2.424485068736561299e-07
2.982475557216221831e-02 2.518239350325937961e-07
3.000891373356635861e-02 2.615619088483262676e-07
3.019420901169656002e-02 2.716764478782574773e-07
3.038064842787859682e-02 2.821821138128598710e-07
3.056823904679269871e-02 2.930940314398400663e-07
3.075698797674114582e-02 3.044279104189738053e-07
3.094690236991768859e-02 3.162000678989783187e-07
3.113798942267854974e-02 3.284274520089700841e-07
3.133025637581508815e-02 3.411276662583300556e-07
3.152371051482823899e-02 3.543189948801130407e-07
3.171835917020450479e-02 3.680204291544707553e-07
3.191420971769375753e-02 3.822516947500031814e-07
3.211126957858870257e-02 3.970332801223893149e-07
3.230954622000618837e-02 4.123864660111965519e-07
3.250904715516999416e-02 4.283333560773041136e-07
3.270977994369566461e-02 4.448969087250926288e-07
3.291175219187688489e-02 4.621009701551727965e-07
3.311497155297372930e-02 4.799703086952640535e-07
3.331944572750269312e-02 4.985306504586414278e-07
3.352518246352842457e-02 5.178087163814773849e-07
3.373218955695735793e-02 5.378322606924191380e-07
3.394047485183310231e-02 5.586301108697692129e-07
3.415004624063371769e-02 5.802322091438088512e-07
3.436091166457072577e-02 6.026696556039947385e-07
3.457307911389002897e-02 6.259747529731092675e-07
3.478655662817473071e-02 6.501810531128195186e-07
3.500135229664971814e-02 6.753234053275863974e-07
3.521747425848820168e-02 7.014380065364805787e-07
3.543493070312020432e-02 7.285624533851402280e-07
3.565372987054273718e-02 7.567357963728588561e-07
3.587388005163215376e-02 7.859985960727867717e-07
3.609538958845823209e-02 8.163929815261311079e-07
3.631826687460038700e-02 8.479627108944704066e-07
3.654252035546559640e-02 8.807532344574482699e-07
3.676815852860848555e-02 9.148117600465992024e-07
3.699518994405332634e-02 9.501873210094790234e-07
3.722362320461799351e-02 9.869308468019457099e-07
3.745346696624000937e-02 1.025095236310242987e-06
3.768472993830444123e-02 1.064735434008405476e-06
3.791742088397399846e-02 1.105908509060681995e-06
3.815154862052103774e-02 1.148673737482809235e-06
3.838712201966177490e-02 1.193092687480471079e-06
3.862415000789231473e-02 1.239229308087733281e-06
3.886264156682701226e-02 1.287150021233149212e-06
3.910260573353874225e-02 1.336923817366013060e-06
3.934405160090138215e-02 1.388622354780473646e-06
3.958698831793432127e-02 1.442320062780476143e-06
3.983142509014923199e-02 1.498094248834093666e-06
4.007737117989875614e-02 1.556025209871445789e-06
4.032483590672757828e-02 1.616196347886530587e-06
4.057382864772551140e-02 1.678694290009320701e-06
4.082435883788290698e-02 1.743609013221053259e-06
4.107643597044807054e-02 1.811033973892184459e-06
4.133006959728701551e-02 1.881066242329580118e-06
4.158526932924544450e-02 1.953806642526617316e-06
4.184204483651288164e-02 2.029359897317368110e-06
4.210040584898917804e-02 2.107834779143897365e-06
4.236036215665308496e-02 2.189344266653639026e-06
4.262192360993333207e-02 2.274005707352427761e-06
4.288510012008178718e-02 2.361940986547219299e-06
4.314990165954916274e-02 2.453276702821866178e-06
4.341633826236273447e-02 2.548144350298401610e-06
4.368442002450665523e-02 2.646680507946406131e-06
4.395415710430449624e-02 2.749027036212895473e-06
4.422555972280416137e-02 2.855331281255831770e-06
4.449863816416520235e-02 2.965746287075316180e-06
4.477340277604854868e-02 3.080431015847851749e-06
4.504986397000851350e-02 3.199550576780825998e-06
4.532803222188739461e-02 3.323276463816823383e-06
4.560791807221239308e-02 3.451786802529850780e-06
4.588953212659507841e-02 3.585266606569032491e-06
4.617288505613318522e-02 3.723908044018857491e-06
4.645798759781499115e-02 3.867910714059562894e-06
4.674485055492622054e-02 4.017481934325930629e-06
4.703348479745934202e-02 4.172837039378120048e-06
4.732390126252548207e-02 4.334199690714341298e-06
4.761611095476893374e-02 4.501802198771682131e-06
4.791012494678402456e-02 4.675885857378524025e-06
4.820595437953474616e-02 4.856701291140245936e-06
4.850361046277698596e-02 5.044508816258287819e-06
4.880310447548315972e-02 5.239578815301854279e-06
4.910444776626968905e-02 5.442192126472106293e-06
4.940765175382700464e-02 5.652640447919039819e-06
4.971272792735224183e-02 5.871226757693211950e-06
5.001968784698457293e-02 6.098265749936901314e-06
5.032854314424332204e-02 6.334084287942741229e-06
5.063930552246859867e-02 6.579021874731880057e-06
5.095198675726485965e-02 6.833431141829458571e-06
5.126659869694705218e-02 7.097678356940794073e-06
5.158315326298969911e-02 7.372143951259443633e-06
5.190166245047845434e-02 7.657223067165892317e-06
5.222213832856476695e-02 7.953326127105894532e-06
5.254459304092316818e-02 8.260879424467063153e-06
5.286903880621139640e-02 8.580325737304506133e-06
5.319548791853349889e-02 8.912124965799256488e-06
5.352395274790554269e-02 9.256754794366803550e-06
5.385444574072445478e-02 9.614711379369470179e-06
5.418697942023956854e-02 9.986510063422273655e-06
5.452156638702730651e-02 1.037268611732107986e-05
5.485821931946844449e-02 1.077379551066055620e-05
5.519695097422869234e-02 1.119041571225215649e-05
5.553777418674200189e-02 1.162314652149381791e-05
5.588070187169694863e-02 1.207261093188864110e-05
5.622574702352609033e-02 1.253945602795558765e-05
5.657292271689846191e-02 1.302435391682368310e-05
5.692224210721483213e-02 1.352800269585036861e-05
5.727371843110629773e-02 1.405112745765780578e-05
5.762736500693593777e-02 1.459448133403371110e-05
5.798319523530327813e-02 1.515884658019913958e-05
5.834122259955223933e-02 1.574503570100522771e-05
5.870146066628199183e-02 1.635389262067934768e-05
5.906392308586105172e-02 1.698629389780522477e-05
5.942862359294447810e-02 1.764314998728591752e-05
5.979557600699445669e-02 1.832540655110696974e-05
6.016479423280374911e-02 1.903404581978583617e-05
6.053629226102274358e-02 1.977008800646892225e-05
6.091008416868948228e-02 2.053459277571091944e-05
6.128618411976324842e-02 2.132866076905206364e-05
6.166460636566106768e-02 2.215343518958832114e-05
6.204536524579786633e-02 2.301010344781729663e-05
6.242847518812977975e-02 2.389989887112818436e-05
6.281395070970088867e-02 2.482410247939751113e-05
6.320180641719325143e-02 2.578404482924651184e-05
6.359205700748055134e-02 2.678110792961613471e-05
6.398471726818477645e-02 2.781672723141584341e-05
6.437980207823666701e-02 2.889239369411256890e-05
6.477732640843961165e-02 3.000965593223414683e-05
6.517730532203676319e-02 3.117012244487684389e-05
6.557975397528191530e-02 3.237546393142814636e-05
6.598468761801380700e-02 3.362741569683772605e-05
6.639212159423395210e-02 3.492778014989964414e-05
6.680207134268806302e-02 3.627842939814259285e-05
6.721455239745117993e-02 3.768130794306442032e-05
6.762958038851610287e-02 3.913843547958957390e-05
6.804717104238579284e-02 4.065190980378221252e-05
6.846734018266918687e-02 4.222390983299897878e-05
6.889010373068098214e-02 4.385669874283141243e-05
6.931547770604473691e-02 4.555262722535191833e-05
6.974347822729995428e-02 4.731413687335612241e-05
7.017412151251291308e-02 4.914376369547332924e-05
7.060742387989114854e-02 5.104414176720476783e-05
7.104340174840179101e-02 5.301800702314713235e-05
7.148207163839388756e-02 5.506820119586114799e-05
7.192345017222410986e-02 5.719767590705322877e-05
7.236755407488679182e-02 5.940949691696434994e-05
7.281440017464779757e-02 6.170684853808156402e-05
7.326400540368191439e-02 6.409303821952483274e-05
7.371638679871464483e-02 6.657150130871326062e-05
7.417156150166774597e-02 6.914580599716293530e-05
7.462954676030873757e-02 7.181965845753742112e-05
7.509035992890451816e-02 7.459690817934731984e-05
7.555401846887889461e-02 7.748155351097960335e-05
7.602053994947435833e-02 8.047774741603682595e-05
7.648994204841766398e-02 8.358980345227101151e-05
7.696224255258990454e-02 8.682220198172412820e-05
7.743745935870023633e-02 9.017959662100981713e-05
7.791561047396425299e-02 9.366682094102947800e-05
7.839671401678623142e-02 9.728889542576267882e-05
7.888078821744566593e-02 1.010510347001528721e-04
7.936785141878814620e-02 1.049586550374945627e-04
7.985792207692028744e-02 1.090173821571277507e-04
8.035101876190929582e-02 1.132330593236703165e-04


==> figure/fit_point_140770.dat <==
% % fit for Point 140770
% % slope = 1.202599582594e+00
% % intercept_log10 = -2.059976097758e+00
% % R2 = 9.698029517052e-01
% % columns: x y
2.162830119718407371e-02 8.664081845839987370e-05
2.176983480650010808e-02 8.732310698144458115e-05
2.191229459870879318e-02 8.801076846422075729e-05
2.205568663466562010e-02 8.870384521829506022e-05
2.220001701488771850e-02 8.940237988843368049e-05
2.234529187981346837e-02 9.010641545522659820e-05
2.249151741006371469e-02 9.081599523773199278e-05
2.263869982670469946e-02 9.153116289614161849e-05
2.278684539151276320e-02 9.225196243446729478e-05
2.293596040724073595e-02 9.297843820324845729e-05
2.308605121788605274e-02 9.371063490228076942e-05
2.323712420896071121e-02 9.444859758336693301e-05
2.338918580776290154e-02 9.519237165308836986e-05
2.354224248365046485e-02 9.594200287559919718e-05
2.369630074831613128e-02 9.669753737544214457e-05
2.385136715606451727e-02 9.745902164038626350e-05
2.400744830409102734e-02 9.822650252428775735e-05
2.416455083276251165e-02 9.900002724997261747e-05
2.432268142589975174e-02 9.977964341214220372e-05
2.448184681106185812e-02 1.005653989803019320e-04
2.464205375983243018e-02 1.013573423017124727e-04
2.480330908810772159e-02 1.021555221043649367e-04
2.496561965638657149e-02 1.029599874999788438e-04
2.512899237006228567e-02 1.037707879870240107e-04
2.529343417971643623e-02 1.045879734537662106e-04
2.545895208141456603e-02 1.054115941813367664e-04
2.562555311700378743e-02 1.062417008468261455e-04
2.579324437441245926e-02 1.070783445264024636e-04
2.596203298795166439e-02 1.079215766984539235e-04
2.613192613861876901e-02 1.087714492467563109e-04
2.630293105440293169e-02 1.096280144636654962e-04
2.647505501059256930e-02 1.104913250533346548e-04
2.664830533008495650e-02 1.113614341349575498e-04
2.682268938369771274e-02 1.122383952460366562e-04
2.699821459048241251e-02 1.131222623456774006e-04
2.717488841804022517e-02 1.140130898179082591e-04
2.735271838283962267e-02 1.149109324750269989e-04
2.753171205053610987e-02 1.158158455609729936e-04
2.771187703629418575e-02 1.167278847547268208e-04
2.789322100511127875e-02 1.176471061737358937e-04
2.807575167214384007e-02 1.185735663773673061e-04
2.825947680303561929e-02 1.195073223703881890e-04
2.844440421424797305e-02 1.204484316064726986e-04
2.863054177339250869e-02 1.213969519917376531e-04
2.881789739956574017e-02 1.223529418883051944e-04
2.900647906368602341e-02 1.233164601178938417e-04
2.919629478883267390e-02 1.242875659654377890e-04
2.938735265058727009e-02 1.252663191827345401e-04
2.957966077737728475e-02 1.262527799921216555e-04
2.977322735082186048e-02 1.272470090901821219e-04
2.996806060607989583e-02 1.282490676514788858e-04
3.016416883220042824e-02 1.292590173323190960e-04
3.036156037247523046e-02 1.302769202745474551e-04
3.056024362479384249e-02 1.313028391093702554e-04
3.076022704200080671e-02 1.323368369612087144e-04
3.096151913225530378e-02 1.333789774515830749e-04
3.116412845939312004e-02 1.344293247030272525e-04
3.136806364329101232e-02 1.354879433430343830e-04
3.157333336023336601e-02 1.365548985080328355e-04
3.177994634328142748e-02 1.376302558473948060e-04
3.198791138264476391e-02 1.387140815274750790e-04
3.219723732605526967e-02 1.398064422356824505e-04
3.240793307914357352e-02 1.409074051845829998e-04
3.262000760581797165e-02 1.420170381160358055e-04
3.283346992864565744e-02 1.431354093053603476e-04
3.304832912923676841e-02 1.442625875655386043e-04
3.326459434863060505e-02 1.453986422514480753e-04
3.348227478768461135e-02 1.465436432641298791e-04
3.370137970746581169e-02 1.476976610550893496e-04
3.392191842964472487e-02 1.488607666306307302e-04
3.414390033689210235e-02 1.500330315562268071e-04
3.436733487327799791e-02 1.512145279609216914e-04
3.459223154467357814e-02 1.524053285417691095e-04
3.481859991915559061e-02 1.536055065683057121e-04
3.504644962741333691e-02 1.548151358870585644e-04
3.527579036315850458e-02 1.560342909260897955e-04
3.550663188353753164e-02 1.572630466995755642e-04
3.573898400954672594e-02 1.585014788124218597e-04
3.597285662645008375e-02 1.597496634649163796e-04
3.620825968419982832e-02 1.610076774574169180e-04
3.644520319785980039e-02 1.622755981950773762e-04
3.668369724803147852e-02 1.635535036926100659e-04
3.692375198128285824e-02 1.648414725790859064e-04
3.716537761058014838e-02 1.661395841027726492e-04
3.740858441572228466e-02 1.674479181360109966e-04
3.765338274377821176e-02 1.687665551801288016e-04
3.789978300952718399e-02 1.700955763703947067e-04
3.814779569590179276e-02 1.714350634810101360e-04
3.839743135443398486e-02 1.727850989301408060e-04
3.864870060570394644e-02 1.741457657849880276e-04
3.890161413979198457e-02 1.755171477668998246e-04
3.915618271673326073e-02 1.768993292565218154e-04
3.941241716697564679e-02 1.782923952989898101e-04
3.967032839184048143e-02 1.796964316091623052e-04
3.992992736398631032e-02 1.811115245768942330e-04
4.019122512787579732e-02 1.825377612723530485e-04
4.045423280024546681e-02 1.839752294513754204e-04
4.071896157057881133e-02 1.854240175608675063e-04
4.098542270158225809e-02 1.868842147442466718e-04
4.125362752966433427e-02 1.883559108469265778e-04
4.152358746541801732e-02 1.898391964218453648e-04
4.179531399410607584e-02 1.913341627350369613e-04
4.206881867614984533e-02 1.928409017712473322e-04
4.234411314762097367e-02 1.943595062395937160e-04
4.262120912073649043e-02 1.958900695792692632e-04
4.290011838435711655e-02 1.974326859652923434e-04
4.318085280448872437e-02 1.989874503143005487e-04
4.346342432478728784e-02 2.005544582903916705e-04
4.374784496706696224e-02 2.021338063110095077e-04
4.403412683181154308e-02 2.037255915528764043e-04
4.432228209868928348e-02 2.053299119579724615e-04
4.461232302707098668e-02 2.069468662395615606e-04
4.490426195655180391e-02 2.085765538882664190e-04
4.519811130747589806e-02 2.102190751781883419e-04
4.549388358146511102e-02 2.118745311730785286e-04
4.579159136195073282e-02 2.135430237325559172e-04
4.609124731470885111e-02 2.152246555183745785e-04
4.639286418839926041e-02 2.169195300007406297e-04
4.669645481510772966e-02 2.186277514646782093e-04
4.700203211089209326e-02 2.203494250164469775e-04
4.730960907633165180e-02 2.220846565900084341e-04
4.761919879708029213e-02 2.238335529535446025e-04
4.793081444442325034e-02 2.255962217160270751e-04
4.824446927583735112e-02 2.273727713338379920e-04
4.856017663555521613e-02 2.291633111174439831e-04
4.887794995513285168e-02 2.309679512381213658e-04
4.919780275402114988e-02 2.327868027347353901e-04
4.951974864014103972e-02 2.346199775205721214e-04
4.984380131046239198e-02 2.364675883902242633e-04
5.016997455158681701e-02 2.383297490265319214e-04
5.049828224033419549e-02 2.402065740075771711e-04
5.082873834433300486e-02 2.420981788137339193e-04
5.116135692261462864e-02 2.440046798347735490e-04
5.149615212621139887e-02 2.459261943770259663e-04
5.183313819875874640e-02 2.478628406705980281e-04
5.217232947710113283e-02 2.498147378766476991e-04
5.251374039190200016e-02 2.517820060947162939e-04
5.285738546825775874e-02 2.537647663701181008e-04
5.320327932631558482e-02 2.557631407013875500e-04
5.355143668189575601e-02 2.577772520477874759e-04
5.390187234711732445e-02 2.598072243368726203e-04
5.425460123102859855e-02 2.618531824721165606e-04
5.460963834024128855e-02 2.639152523405959927e-04
5.496699877956898878e-02 2.659935608207368140e-04
5.532669775266983725e-02 2.680882357901213540e-04
5.568875056269322055e-02 2.701994061333555085e-04
5.605317261293100289e-02 2.723272017500001120e-04
5.641997940747275897e-02 2.744717535625631880e-04
5.678918655186538517e-02 2.766331935245553548e-04
5.716080975377705459e-02 2.788116546286093607e-04
5.753486482366541171e-02 2.810072709146621789e-04
5.791136767545035369e-02 2.832201774782035632e-04
5.829033432719096103e-02 2.854505104785877044e-04
5.867178090176704275e-02 2.876984071474114569e-04
5.905572362756505295e-02 2.899640057969578343e-04
5.944217883916842748e-02 2.922474458287059118e-04
5.983116297805271544e-02 2.945488677419095765e-04
6.022269259328490859e-02 2.968684131422408951e-04
6.061678434222760037e-02 2.992062247505037926e-04
6.101345499124762733e-02 3.015624464114157106e-04
6.141272141642931809e-02 3.039372231024575701e-04
6.181460060429262715e-02 3.063307009427951831e-04
6.221910965251568199e-02 3.087430272022691322e-04
6.262626577066227052e-02 3.111743503104566944e-04
6.303608628091397770e-02 3.136248198658046727e-04
6.344858861880704748e-02 3.160945866448330800e-04
6.386379033397447669e-02 3.185838026114147167e-04
6.428170909089221674e-02 3.210926209261225658e-04
6.470236266963105831e-02 3.236211959556558465e-04
6.512576896661291526e-02 3.261696832823374084e-04
6.555194599537220168e-02 3.287382397136865320e-04
6.598091188732228829e-02 3.313270232920673521e-04
6.641268489252677432e-02 3.339361933044131215e-04
6.684728338047604690e-02 3.365659102920272360e-04
6.728472584086873931e-02 3.392163360604611290e-04
6.772503088439836560e-02 3.418876336894703378e-04
6.816821724354511780e-02 3.445799675430483069e-04
6.861430377337272846e-02 3.472935032795398252e-04
6.906330945233084273e-02 3.500284078618343163e-04
6.951525338306226154e-02 3.527848495676385449e-04
6.997015479321574971e-02 3.555629979998308019e-04
7.042803303626404832e-02 3.583630240968967845e-04
7.088890759232714667e-02 3.611851001434464650e-04
7.135279806900124422e-02 3.640293997808160165e-04
7.181972420219281950e-02 3.668960980177511612e-04
7.228970585695827789e-02 3.697853712411751956e-04
7.276276302834917831e-02 3.726973972270427758e-04
7.323891584226271956e-02 3.756323551512772405e-04
7.371818455629833289e-02 3.785904256007968931e-04
7.420058956061909017e-02 3.815717905846244956e-04
7.468615137881955135e-02 3.845766335450878908e-04
7.517489066879878834e-02 3.876051393691065466e-04
7.566682822363909877e-02 3.906574943995665713e-04
7.616198497249106192e-02 3.937338864467888628e-04
7.666038198146342408e-02 3.968345048000817697e-04
7.716204045451978411e-02 3.999595402393907361e-04
7.766698173438048303e-02 4.031091850470356025e-04
7.817522730343051673e-02 4.062836330195410410e-04
7.868679878463391564e-02 4.094830794795633754e-04
7.920171794245309260e-02 4.127077212879052214e-04


==> figure/fit_point_175287.dat <==
% % fit for Point 175287
% % slope = 5.918486396559e+00
% % intercept_log10 = 2.522379030230e+00
% % R2 = 9.986947042771e-01
% % columns: x y
1.918083061081620952e-02 2.288511796270219524e-08
1.931896273733162833e-02 2.387797513119099316e-08
1.945808963225737279e-02 2.491390681468225803e-08
1.959821845948947483e-02 2.599478177527162296e-08
1.973935643451524627e-02 2.712254985018138782e-08
1.988151082478485307e-02 2.829924546915671599e-08
2.002468895008554725e-02 2.952699132446183093e-08
2.016889818291852168e-02 3.080800220009622860e-08
2.031414594887857514e-02 3.214458896713991829e-08
2.046043972703648350e-02 3.353916275243414921e-08
2.060778705032404248e-02 3.499423928811706815e-08
2.075619550592204543e-02 3.651244344986290595e-08
2.090567273565087369e-02 3.809651399200823508e-08
2.105622643636403252e-02 3.974930848811008753e-08
2.120786436034449718e-02 4.147380848584715628e-08
2.136059431570383124e-02 4.327312488556223892e-08
2.151442416678427463e-02 4.515050355215070418e-08
2.166936183456372525e-02 4.710933117041733614e-08
2.182541529706354122e-02 4.915314135446319002e-08
2.198259258975936506e-02 5.128562102212558096e-08
2.214090180599493154e-02 5.351061704596969122e-08
2.230035109739874136e-02 5.583214319282799924e-08
2.246094867430381906e-02 5.825438736440845091e-08
2.262270280617054152e-02 6.078171915203303812e-08
2.278562182201234951e-02 6.341869771913158731e-08
2.294971411082467883e-02 6.617008002571523400e-08
2.311498812201694814e-02 6.904082940966336000e-08
2.328145236584756167e-02 7.203612454030280598e-08
2.344911541386219753e-02 7.516136876043549364e-08
2.361798589933511092e-02 7.842219983366178404e-08
2.378807251771368828e-02 8.182450011458683473e-08
2.395938402706624878e-02 8.537440716025653067e-08
2.413192924853293023e-02 8.907832480196102317e-08
2.430571706677994021e-02 9.294293469738453882e-08
2.448075643045708252e-02 9.697520838393825693e-08
2.465705635265847545e-02 1.011824198550176856e-07
2.483462591138667352e-02 1.055721586818752518e-07
2.501347425002015470e-02 1.101523437047781506e-07
2.519361057778405841e-02 1.149312373181460892e-07
2.537504417022441727e-02 1.199174603754436237e-07
2.555778436968580633e-02 1.251200077407126540e-07
2.574184058579234019e-02 1.305482645147962018e-07
2.592722229593220212e-02 1.362120229655292330e-07
2.611393904574570851e-02 1.421215001924368791e-07
2.630200044961674213e-02 1.482873565578008194e-07
2.649141619116790469e-02 1.547207149173519494e-07
2.668219602375906593e-02 1.614331806852698556e-07
2.687434977098962854e-02 1.684368627696941445e-07
2.706788732720433882e-02 1.757443954165084593e-07
2.726281865800280618e-02 1.833689610008058425e-07
2.745915380075258233e-02 1.913243138071447070e-07
2.765690286510607762e-02 1.996248048415020003e-07
2.785607603352106484e-02 2.082854077196729502e-07
2.805668356178500286e-02 2.173217456788264647e-07
2.825873577954318705e-02 2.267501197609428714e-07
2.846224309083055307e-02 2.365875382189668766e-07
2.866721597460743232e-02 2.468517471987339418e-07
2.887366498529919320e-02 2.575612627520156070e-07
2.908160075333960509e-02 2.687354042384231652e-07
2.929103398571826847e-02 2.803943291764410574e-07
2.950197546653198291e-02 2.925590696064511105e-07
2.971443605753993494e-02 3.052515700313367130e-07
2.992842669872310818e-02 3.184947270031299288e-07
3.014395840884749253e-02 3.323124304270888511e-07
3.036104228603153654e-02 3.467296066577376887e-07
3.057968950831756183e-02 3.617722634645963470e-07
3.079991133424741026e-02 3.774675369487285301e-07
3.102171910344206016e-02 3.938437404947238329e-07
3.124512423718564177e-02 4.109304158464489289e-07
3.147013823901343571e-02 4.287583863986726309e-07
3.169677269530426361e-02 4.473598128007288423e-07
3.192503927587711510e-02 4.667682509725088030e-07
3.215494973459199352e-02 4.870187126374356660e-07
3.238651590995514362e-02 5.081477284816310578e-07
3.261974972572873055e-02 5.301934140532123646e-07
3.285466319154468906e-02 5.531955385205720143e-07
3.309126840352316634e-02 5.771955964137085395e-07
3.332957754489546814e-02 6.022368824780193283e-07
3.356960288663122377e-02 6.283645697755517314e-07
3.381135678807036665e-02 6.556257911746625150e-07
3.405485169755952807e-02 6.840697243750414283e-07
3.430010015309296195e-02 7.137476806214908345e-07
3.454711478295817428e-02 7.447131972665078586e-07
3.479590830638625704e-02 7.770221343486458195e-07
3.504649353420667690e-02 8.107327753608436742e-07
3.529888336950707389e-02 8.459059323905646116e-07
3.555309080829755636e-02 8.826050558213441804e-07
3.580912894017994341e-02 9.208963487936964817e-07
3.606701094902173971e-02 9.608488866318256586e-07
3.632675011363506457e-02 1.002534741451610714e-06
3.658835980846030650e-02 1.046029112174605001e-06
3.685185350425488476e-02 1.091410460182647704e-06
3.711724476878681955e-02 1.138760650857742610e-06
3.738454726753336760e-02 1.188165101262572214e-06
3.765377476438475091e-02 1.239712934228054599e-06
3.792494112235277742e-02 1.293497139125863888e-06
3.819806030428478383e-02 1.349614739616011869e-06
3.847314637358251188e-02 1.408166968672018737e-06
3.875021349492630690e-02 1.469259451199473542e-06
3.902927593500446490e-02 1.533002394577377869e-06
3.931034806324791575e-02 1.599510787466034513e-06
3.959344435256998557e-02 1.668904607240042683e-06
3.987857938011181436e-02 1.741309036420733034e-06
4.016576782799281820e-02 1.816854688498311262e-06
4.045502448406674417e-02 1.895677843551211669e-06
4.074636424268313073e-02 1.977920694087639583e-06
4.103980210545429136e-02 2.063731601552822408e-06
4.133535318202764125e-02 2.153265363964613004e-06
4.163303269086390118e-02 2.246683495160404718e-06
4.193285596002055415e-02 2.344154516158893753e-06
4.223483842794118620e-02 2.445854259162479070e-06
4.253899564425051016e-02 2.551966184748618335e-06
4.284534327055489200e-02 2.662681712822273837e-06
4.315389708124896251e-02 2.778200567926635384e-06
4.346467296432771077e-02 2.898731139534833404e-06
4.377768692220470464e-02 3.024490857972790008e-06
4.409295507253599422e-02 3.155706586651177843e-06
4.441049364905017005e-02 3.292615031314223845e-06
4.473031900238408354e-02 3.435463167043387019e-06
4.505244760092496498e-02 3.584508683786506932e-06
4.537689603165824537e-02 3.740020451215803186e-06
4.570368100102173425e-02 3.902279003753574783e-06
4.603281933576584828e-02 4.071577046640406108e-06
4.636432798382009862e-02 4.248219983958871370e-06
4.669822401516565691e-02 4.432526469565143456e-06
4.703452462271445755e-02 4.624828981922584214e-06
4.737324712319436470e-02 4.825474423873991333e-06
4.771440895804090337e-02 5.034824748434718531e-06
4.805802769429541599e-02 5.253257611735458201e-06
4.840412102550946394e-02 5.481167054292420608e-06
4.875270677265600844e-02 5.718964211834174658e-06
4.910380288504710006e-02 5.967078056967267609e-06
4.945742744125795204e-02 6.225956173018391124e-06
4.981359865005794557e-02 6.496065561449435952e-06
5.017233485134830334e-02 6.777893484301735600e-06
5.053365451710624401e-02 7.071948343189048150e-06
5.089757625233636701e-02 7.378760596425455521e-06
5.126411879602846278e-02 7.698883715941966282e-06
5.163330102212252554e-02 8.032895185718629948e-06
5.200514194048056621e-02 8.381397543532889606e-06
5.237966069786554463e-02 8.745019467903705928e-06
5.275687657892710880e-02 9.124416912191834946e-06
5.313680900719479350e-02 9.520274287902744570e-06
5.351947754607800506e-02 9.933305699326049943e-06
5.390490189987345859e-02 1.036425623173929646e-05
5.429310191477974834e-02 1.081390329549955093e-05
5.468409757991938430e-02 1.128305802844782232e-05
5.507790902836785102e-02 1.177256675915552538e-05
5.547455653819054200e-02 1.228331253365360729e-05
5.587406053348670243e-02 1.281621670839730953e-05
5.627644158544119202e-02 1.337224061234115607e-05
5.668172041338381817e-02 1.395238728112206459e-05
5.708991788585601052e-02 1.455770326647856024e-05
5.750105502168561394e-02 1.518928052417118670e-05
5.791515299106898829e-02 1.584825838380856904e-05
5.833223311666119182e-02 1.653582560413364936e-05
5.875231687467390163e-02 1.725322251747710283e-05
5.917542589598134145e-02 1.800174326724677065e-05
5.960158196723393254e-02 1.878273814248878994e-05
6.003080703198031276e-02 1.959761601373292888e-05
6.046312319179707878e-02 2.044784687451488731e-05
6.089855270742696586e-02 2.133496449316167712e-05
6.133711799992497965e-02 2.226056917962257944e-05
6.177884165181304205e-02 2.322633067233797563e-05
6.222374640824272080e-02 2.423399115035277383e-05
6.267185517816635520e-02 2.528536837610862503e-05
6.312319103551680688e-02 2.638235897458466922e-05
6.357777722039546775e-02 2.752694185470138841e-05
6.403563714026899722e-02 2.872118177916037346e-05
6.449679437117464276e-02 2.996723308915936253e-05
6.496127265893419933e-02 3.126734359070179261e-05
6.542909592037660094e-02 3.262385860951116955e-05
6.590028824456960199e-02 3.403922522186630722e-05
6.637487389406006300e-02 3.551599666898807103e-05
6.685287730612339552e-02 3.705683696294233081e-05
6.733432309402170857e-02 3.866452569236633428e-05
6.781923604827137797e-02 4.034196303668981465e-05
6.830764113791937264e-02 4.209217499789385755e-05
6.879956351182908714e-02 4.391831885924754711e-05
6.929502849997520864e-02 4.582368888086784796e-05
6.979406161474811798e-02 4.781172224237881176e-05
7.029668855226753332e-02 4.988600524338876127e-05
7.080293519370552124e-02 5.205027977297126753e-05
7.131282760661930564e-02 5.430845005982167488e-05
7.182639204629351348e-02 5.666458971526449327e-05
7.234365495709201010e-02 5.912294908181715201e-05
7.286464297381975430e-02 6.168796290056803057e-05
7.338938292309414579e-02 6.436425831119774470e-05
7.391790182472630921e-02 6.715666319907670251e-05
7.445022689311253661e-02 7.007021490449767871e-05
7.498638553863547218e-02 7.311016930975169394e-05
7.552640536907574698e-02 7.628201032044337868e-05
7.607031419103323089e-02 7.959145975814422528e-05
7.661814001135916485e-02 8.304448768223662120e-05
7.716991103859804912e-02 8.664732315956147389e-05
7.772565568444023132e-02 9.040646550130258569e-05
7.828540256518488893e-02 9.432869598737593552e-05
7.884918050321358673e-02 9.842109009947516099e-05
7.941701852847433962e-02 1.026910302848394791e-04
7.998894587997633365e-02 1.071462192737698165e-04


==> figure/fit_point_321.dat <==
% % fit for Point 321
% % slope = 3.295252647644e+00
% % intercept_log10 = -1.227613774905e+00
% % R2 = 9.994619778494e-01
% % columns: x y
1.798058532666210046e-02 1.050809305014777010e-07
1.811387879790493649e-02 1.076697905594242631e-07
1.824816039879723073e-02 1.103224318987854181e-07
1.838343745453050251e-02 1.130404258875641669e-07
1.851971734459929506e-02 1.158253826072753771e-07
1.865700750320371457e-02 1.186789518067233320e-07
1.879531541965502248e-02 1.216028238792785124e-07
1.893464863878414894e-02 1.245987308642298762e-07
1.907501476135327681e-02 1.276684474728080297e-07
1.921642144447047867e-02 1.308137921394861655e-07
1.935887640200740015e-02 1.340366280991816801e-07
1.950238740502009335e-02 1.373388644909971462e-07
1.964696228217290355e-02 1.407224574891528957e-07
1.979260892016552684e-02 1.441894114617827523e-07
1.993933526416328053e-02 1.477417801582798023e-07
2.008714931823046834e-02 1.513816679258924111e-07
2.023605914576705189e-02 1.551112309562955179e-07
2.038607286994848292e-02 1.589326785628716918e-07
2.053719867416885225e-02 1.628482744894616859e-07
2.068944480248730358e-02 1.668603382513578031e-07
2.084281956007771885e-02 1.709712465093344324e-07
2.099733131368182112e-02 1.751834344775320563e-07
2.115298849206557336e-02 1.794993973660259079e-07
2.130979958647895647e-02 1.839216918589342514e-07
2.146777315111919951e-02 1.884529376289442607e-07
2.162691780359740634e-02 1.930958188891497272e-07
2.178724222540865535e-02 1.978530859831212663e-07
2.194875516240559973e-02 2.027275570141519038e-07
2.211146542527551301e-02 2.077221195146393719e-07
2.227538189002099128e-02 2.128397321566009064e-07
2.244051349844410070e-02 2.180834265043257113e-07
2.260686925863417129e-02 2.234563088102092667e-07
2.277445824545919553e-02 2.289615618548306050e-07
2.294328960106088722e-02 2.346024468323640855e-07
2.311337253535337977e-02 2.403823052824406310e-07
2.328471632652560908e-02 2.463045610696032946e-07
2.345733032154750583e-02 2.523727224115336608e-07
2.363122393667984808e-02 2.585903839572434756e-07
2.380640665798793021e-02 2.649612289164680687e-07
2.398288804185902748e-02 2.714890312415208404e-07
2.416067771552373247e-02 2.781776578629027359e-07
2.433978537758110447e-02 2.850310709799883429e-07
2.452022079852776357e-02 2.920533304081486827e-07
2.470199382129082202e-02 2.992485959836973408e-07
2.488511436176491301e-02 3.066211300280915283e-07
2.506959240935304964e-02 3.141752998728378773e-07
2.525543802751157793e-02 3.219155804466069299e-07
2.544266135429913700e-02 3.298465569260849502e-07
2.563127260292973053e-02 3.379729274521355777e-07
2.582128206232979853e-02 3.462995059128753346e-07
2.601270009769957384e-02 3.548312247953214284e-07
2.620553715107845974e-02 3.635731381072893424e-07
2.639980374191467152e-02 3.725304243712798632e-07
2.659551046763907953e-02 3.817083896921247833e-07
2.679266800424330228e-02 3.911124709002097016e-07
2.699128710686210172e-02 4.007482387721365464e-07
2.719137861036008408e-02 4.106214013307323325e-07
2.739295342992276519e-02 4.207378072263604826e-07
2.759602256165194153e-02 4.311034492015330734e-07
2.780059708316564085e-02 4.417244676408884928e-07
2.800668815420234020e-02 4.526071542086202713e-07
2.821430701722976372e-02 4.637579555755253354e-07
2.842346499805817328e-02 4.751834772378741260e-07
2.863417350645821452e-02 4.868904874303663834e-07
2.884644403678326627e-02 4.988859211354843651e-07
2.906028816859656388e-02 5.111768841916341912e-07
2.927571756730281555e-02 5.237706575024886759e-07
2.949274398478457515e-02 5.366747013500400782e-07
2.971137926004332325e-02 5.498966598139114951e-07
2.993163531984528031e-02 5.634443652995458696e-07
3.015352417937204599e-02 5.773258431779560144e-07
3.037705794287604358e-02 5.915493165397836373e-07
3.060224880434074535e-02 6.061232110664776124e-07
3.082910904814598063e-02 6.210561600214948085e-07
3.105765104973799012e-02 6.363570093644561135e-07
3.128788727630452127e-02 6.520348229913042223e-07
3.151983028745494048e-02 6.680988881035620563e-07
3.175349273590537952e-02 6.845587207098739070e-07
3.198888736816894035e-02 7.014240712630834977e-07
3.222602702525099311e-02 7.187049304361917791e-07
3.246492464334975458e-02 7.364115350406242006e-07
3.270559325456189048e-02 7.545543740902928931e-07
3.294804598759346753e-02 7.731441950150676280e-07
3.319229606847613062e-02 7.921920100273221468e-07
3.343835682128858816e-02 8.117091026453332056e-07
3.368624166888344734e-02 8.317070343773951211e-07
3.393596413361947561e-02 8.521976515706120267e-07
3.418753783809923286e-02 8.731930924284193042e-07
3.444097650591215753e-02 8.947057942009916393e-07
3.469629396238331498e-02 9.167485005528136294e-07
3.495350413532746781e-02 9.393342691117454126e-07
3.521262105580891255e-02 9.624764792040854013e-07
3.547365885890688825e-02 9.861888397801993369e-07
3.573663178448658467e-02 1.010485397535401237e-06
3.600155417797606949e-02 1.035380545230927773e-06
3.626844049114873181e-02 1.060889030219890700e-06
3.653730528291170704e-02 1.087025963183301298e-06
3.680816322010003333e-02 1.113806827081308728e-06
3.708102907827678235e-02 1.141247486324979719e-06
3.735591774253905345e-02 1.169364196174033200e-06
3.763284420832998384e-02 1.198173612366109254e-06
3.791182358225675397e-02 1.227692800983272317e-06
3.819287108291469918e-02 1.257939248561594833e-06
3.847600204171740951e-02 1.288930872449799722e-06
3.876123190373319261e-02 1.320686031423125520e-06
3.904857622852754562e-02 1.353223536558665721e-06
3.933805069101196927e-02 1.386562662378650480e-06
3.962967108229904778e-02 1.420723158268262481e-06
3.992345331056380842e-02 1.455725260174741664e-06
4.021941340191163144e-02 1.491589702594740751e-06
4.051756750125243278e-02 1.528337730856991206e-06
4.081793187318137617e-02 1.565991113707579319e-06
4.112052290286616341e-02 1.604572156205292477e-06
4.142535709694081247e-02 1.644103712934651495e-06
4.173245108440613860e-02 1.684609201544482898e-06
4.204182161753688279e-02 1.726112616620031826e-06
4.235348557279557113e-02 1.768638543896842345e-06
4.266745995175307699e-02 1.812212174824813894e-06
4.298376188201618459e-02 1.856859321491090530e-06
4.330240861816184172e-02 1.902606431910581950e-06
4.362341754267842070e-02 1.949480605693199887e-06
4.394680616691396674e-02 1.997509610097091429e-06
4.427259213203147553e-02 2.046721896477371300e-06
4.460079320997113739e-02 2.097146617140082116e-06
4.493142730441997135e-02 2.148813642611419522e-06
4.526451245178835653e-02 2.201753579332372861e-06
4.560006682219401586e-02 2.255997787789341319e-06
4.593810872045316768e-02 2.311578401091404940e-06
4.627865658707907420e-02 2.368528344005292866e-06
4.662172899928802156e-02 2.426881352459317292e-06
4.696734467201269664e-02 2.486671993527810153e-06
4.731552245892314129e-02 2.547935685907925671e-06
4.766628135345513106e-02 2.610708720900900562e-06
4.801964048984644351e-02 2.675028283910269897e-06
4.837561914418053721e-02 2.740932476469690730e-06
4.873423673543812729e-02 2.808460338813477947e-06
4.909551282655647692e-02 2.877651873003202004e-06
4.945946712549664781e-02 2.948548066624067506e-06
4.982611948631843896e-02 3.021190917065053779e-06
5.019548991026361040e-02 3.095623456397301669e-06
5.056759854684689942e-02 3.171889776865378242e-06
5.094246569495516908e-02 3.250035057006574901e-06
5.132011180395478628e-02 3.330105588413716768e-06
5.170055747480711145e-02 3.412148803157304199e-06
5.208382346119232870e-02 3.496213301883263036e-06
5.246993067064155414e-02 3.582348882602920660e-06
5.285890016567742350e-02 3.670606570192299735e-06
5.325075316496293010e-02 3.761038646618128936e-06
5.364551104445910990e-02 3.853698681908604438e-06
5.404319533859099078e-02 3.948641565887101509e-06
5.444382774142237508e-02 4.045923540687741557e-06
5.484743010783923317e-02 4.145602234072024921e-06
5.525402445474197205e-02 4.247736693566298295e-06
5.566363296224633578e-02 4.352387421440209839e-06
5.607627797489354859e-02 4.459616410547009285e-06
5.649198200286910387e-02 4.569487181046757934e-06
5.691076772323074712e-02 4.682064818034321450e-06
5.733265798114551420e-02 4.797416010094379229e-06
5.775767579113600531e-02 4.915609088806332944e-06
5.818584433833579039e-02 5.036714069222457631e-06
5.861718697975422387e-02 5.160802691343327352e-06
5.905172724555057123e-02 5.287948462615058204e-06
5.948948884031764195e-02 5.418226701473556893e-06
5.993049564437476912e-02 5.551714581961510285e-06
6.037477171507069085e-02 5.688491179444696658e-06
6.082234128809578533e-02 5.828637517454506886e-06
6.127322877880419377e-02 5.972236615684562410e-06
6.172745878354560928e-02 6.119373539169781887e-06
6.218505608100717563e-02 6.270135448677126774e-06
6.264604563356511446e-02 6.424611652337758403e-06
6.311045258864642071e-02 6.582893658551253888e-06
6.357830228010073748e-02 6.745075230193245644e-06
6.404962022958231305e-02 6.911252440158533718e-06
6.452443214794220672e-02 7.081523728272603554e-06
6.500276393663090291e-02 7.255989959605300083e-06
6.548464168911119487e-02 7.434754484221104411e-06
6.597009169228164327e-02 7.617923198401530064e-06
6.645914042791060961e-02 7.805604607375826558e-06
6.695181457408067027e-02 7.997909889597079337e-06
6.744814100664416057e-02 8.194952962602050414e-06
6.794814680068921031e-02 8.396850550493455562e-06
6.845185923201653477e-02 8.603722253084752884e-06
6.895930577862766087e-02 8.815690616748639893e-06
6.947051412222364497e-02 9.032881207010811172e-06
6.998551214971525380e-02 9.255422682932337898e-06
7.050432795474415038e-02 9.483446873324509975e-06
7.102698983921550135e-02 9.717088854841438413e-06
7.155352631484179771e-02 9.956487031996547342e-06
7.208396610469824939e-02 1.020178321915046407e-05
7.261833814478964311e-02 1.045312272451881168e-05
7.315667158562884353e-02 1.071065443624969610e-05
7.369899579382695187e-02 1.097453091062184693e-05
7.424534035369531604e-02 1.124490846241570270e-05
7.479573506885929535e-02 1.152194725751091542e-05
7.535020996388420988e-02 1.180581140776524354e-05
7.590879528591319703e-02 1.209666906823091195e-05
7.647152150631701673e-02 1.239469253676595085e-05
7.703841932235659662e-02 1.270005835609993622e-05
7.760951965885738713e-02 1.301294741841400368e-05
7.818485366989641472e-02 1.333354507249755174e-05


==> figure/fit_point_995.dat <==
% % fit for Point 995
% % slope = 1.994158911470e+00
% % intercept_log10 = -8.501276703964e-02
% % R2 = 9.958123825316e-01
% % columns: x y
1.909486622074445597e-02 3.068045466183824872e-04
1.923056099375673386e-02 3.111676895461514577e-04
1.936722006110917077e-02 3.155928818027778880e-04
1.950485027541336985e-02 3.200810058070312344e-04
1.964345853797795291e-02 3.246329565267744451e-04
1.978305179915468281e-02 3.292496416574298718e-04
1.992363705868690701e-02 3.339319818029785284e-04
2.006522136606059617e-02 3.386809106595372026e-04
2.020781182085785652e-02 3.434973752015461641e-04
2.035141557311285695e-02 3.483823358706004828e-04
2.049603982367041374e-02 3.533367667669720115e-04
2.064169182454707319e-02 3.583616558438527705e-04
2.078837887929471315e-02 3.634580051043592524e-04
2.093610834336681950e-02 3.686268308013415586e-04
2.108488762448727794e-02 3.738691636400310854e-04
2.123472418302183029e-02 3.791860489835713202e-04
2.138562553235221625e-02 3.845785470614738154e-04
2.153759923925283384e-02 3.900477331810327328e-04
2.169065292427026920e-02 3.955946979417537422e-04
2.184479426210532774e-02 4.012205474528251353e-04
2.200003098199791729e-02 4.069264035536858566e-04
2.215637086811464429e-02 4.127134040377307259e-04
2.231382175993907799e-02 4.185827028791927538e-04
2.247239155266493593e-02 4.245354704632582220e-04
2.263208819759189236e-02 4.305728938194474352e-04
2.279291970252433214e-02 4.366961768583196911e-04
2.295489413217291844e-02 4.429065406115437762e-04
2.311801960855893248e-02 4.492052234753789283e-04
2.328230431142155887e-02 4.555934814576220477e-04
2.344775647862810258e-02 4.620725884280674515e-04
2.361438440658697110e-02 4.686438363725230834e-04
2.378219645066379298e-02 4.753085356504470902e-04
2.395120102560029454e-02 4.820680152562400577e-04
2.412140660593629568e-02 4.889236230842590415e-04
2.429282172643467894e-02 4.958767261975993625e-04
2.446545498250928333e-02 5.029287111006957222e-04
2.463931503065600395e-02 5.100809840158049236e-04
2.481441058888676429e-02 5.173349711634149225e-04
2.499075043716672551e-02 5.246921190466458020e-04
2.516834341785458354e-02 5.321538947396966656e-04
2.534719843614587076e-02 5.397217861803874518e-04
2.552732446051953971e-02 5.473973024668679892e-04
2.570873052318772833e-02 5.551819741585456826e-04
2.589142572054856095e-02 5.630773535812879900e-04
2.607541921364239096e-02 5.710850151369720098e-04
2.626072022861107927e-02 5.792065556174300729e-04
2.644733805716066241e-02 5.874435945228634413e-04
2.663528205702732007e-02 5.957977743847862363e-04
2.682456165244651372e-02 6.042707610935547837e-04
2.701518633462565711e-02 6.128642442305644485e-04
2.720716566221994745e-02 6.215799374051612317e-04
2.740050926181172505e-02 6.304195785963512873e-04
2.759522682839321561e-02 6.393849304993697242e-04
2.779132812585259280e-02 6.484777808771720114e-04
2.798882298746362476e-02 6.576999429169306036e-04
2.818772131637879361e-02 6.670532555916006438e-04
2.838803308612577320e-02 6.765395840266213165e-04
2.858976834110766099e-02 6.861608198718421869e-04
2.879293719710654051e-02 6.959188816787289546e-04
2.899754984179076303e-02 7.058157152829390435e-04
2.920361653522584797e-02 7.158532941923401042e-04
2.941114761038885264e-02 7.260336199805372381e-04
2.962015347368663828e-02 7.363587226860094509e-04
2.983064460547756383e-02 7.468306612169099776e-04
3.004263156059707243e-02 7.574515237616313108e-04
3.025612496888699376e-02 7.682234282052091993e-04
3.047113553572846148e-02 7.791485225516407535e-04
3.068767404257879278e-02 7.902289853522171618e-04
3.090575134751213232e-02 8.014670261399447441e-04
3.112537838576381888e-02 8.128648858701392364e-04
3.134656617027885978e-02 8.244248373672973884e-04
3.156932579226401359e-02 8.361491857783078917e-04
3.179366842174408819e-02 8.480402690321239357e-04
3.201960530812191646e-02 8.601004583059588659e-04
3.224714778074253690e-02 8.723321584981211718e-04
3.247630724946128089e-02 8.847378087075710934e-04
3.270709520521585673e-02 8.973198827202937163e-04
3.293952322060257620e-02 9.100808895025928533e-04
3.317360295045669594e-02 9.230233737014012334e-04
3.340934613243674856e-02 9.361499161516995864e-04
3.364676458761316213e-02 9.494631343911579240e-04
3.388587022106104990e-02 9.629656831820956192e-04
3.412667502245708001e-02 9.766602550408563441e-04
3.436919106668080703e-02 9.905495807747250435e-04
3.461343051442000718e-02 1.004636430026464465e-03
3.485940561278063482e-02 1.018923611826613815e-03
3.510712869590076196e-02 1.033413975153621000e-03
3.535661218556918062e-02 1.048110409501960003e-03
3.560786859184825875e-02 1.063015845458317342e-03
3.586091051370119548e-02 1.078133255285971832e-03
3.611575063962381427e-02 1.093465653517489752e-03
3.637240174828085260e-02 1.109016097555848377e-03
3.663087670914664390e-02 1.124787688284103028e-03
3.689118848315049021e-02 1.140783570683728603e-03
3.715335012332662834e-02 1.157006934461759194e-03
3.741737477546863699e-02 1.173461014686832905e-03
3.768327567878874962e-02 1.190149092434298651e-03
3.795106616658158738e-02 1.207074495440480779e-03
3.822075966689287424e-02 1.224240598766265006e-03
3.849236970319265538e-02 1.241650825470104122e-03
3.876590989505347695e-02 1.259308647290608915e-03
3.904139395883335362e-02 1.277217585338840528e-03
3.931883570836347541e-02 1.295381210800444337e-03
3.959824905564091058e-02 1.313803145647773679e-03
3.987964801152631827e-02 1.332487063362148465e-03
4.016304668644631731e-02 1.351436689666362561e-03
4.044845929110117005e-02 1.370655803267633319e-03
4.073590013717733743e-02 1.390148236611103228e-03
4.102538363806513405e-02 1.409917876644061494e-03
4.131692430958139317e-02 1.429968665591027166e-03
4.161053677069740525e-02 1.450304601739864016e-03
4.190623574427203291e-02 1.470929740239076359e-03
4.220403605778982881e-02 1.491848193906427419e-03
4.250395264410462837e-02 1.513064134049073653e-03
4.280600054218839517e-02 1.534581791295362273e-03
4.311019489788518733e-02 1.556405456438440284e-03
4.341655096467072344e-02 1.578539481291881463e-03
4.372508410441729859e-02 1.600988279557474629e-03
4.403580978816393210e-02 1.623756327705341449e-03
4.434874359689233714e-02 1.646848165866593265e-03
4.466390122230800425e-02 1.670268398738654217e-03
4.498129846762725925e-02 1.694021696503492666e-03
4.530095124836951148e-02 1.718112795758876482e-03
4.562287559315540697e-02 1.742546500462896584e-03
4.594708764451060912e-02 1.767327682891918104e-03
4.627360365967513739e-02 1.792461284612141765e-03
4.660244001141861797e-02 1.817952317464997716e-03
4.693361318886134920e-02 1.843805864566549872e-03
4.726713979830100831e-02 1.870027081321101996e-03
4.760303656404538813e-02 1.896621196449228873e-03
4.794132032925113585e-02 1.923593513030434892e-03
4.828200805676811924e-02 1.950949409560612203e-03
4.862511682999024615e-02 1.978694341024576225e-03
4.897066385371186270e-02 2.006833839983814243e-03
4.931866645499068114e-02 2.035373517679738963e-03
4.966914208401645298e-02 2.064319065152602720e-03
5.002210831498604682e-02 2.093676254376339047e-03
5.037758284698479194e-02 2.123450939409552568e-03
5.073558350487378937e-02 2.153649057562844783e-03
5.109612824018382876e-02 2.184276630582775418e-03
5.145923513201560578e-02 2.215339765852646688e-03
5.182492238794612904e-02 2.246844657610357239e-03
5.219320834494178135e-02 2.278797588183583810e-03
5.256411147027791747e-02 2.311204929242539983e-03
5.293765036246467215e-02 2.344073143070518443e-03
5.331384375217976257e-02 2.377408783852539859e-03
5.369271050320754968e-02 2.411218498982295715e-03
5.407426961338511473e-02 2.445509030387706898e-03
5.445854021555469882e-02 2.480287215875300998e-03
5.484554157852319922e-02 2.515559990493736620e-03
5.523529310802845205e-02 2.551334387916711060e-03
5.562781434771213451e-02 2.587617541845518496e-03
5.602312498009986291e-02 2.624416687431573979e-03
5.642124482758821558e-02 2.661739162719168206e-03
5.682219385343854207e-02 2.699592410108716308e-03
5.722599216277809986e-02 2.737983977840843276e-03
5.763266000360824787e-02 2.776921521501564925e-03
5.804221776781959968e-02 2.816412805548860164e-03
5.845468599221476103e-02 2.856465704860986724e-03
5.887008535953790200e-02 2.897088206306770199e-03
5.928843669951207318e-02 2.938288410338274047e-03
5.970976098988354380e-02 2.980074532606076087e-03
6.013407935747372424e-02 3.022454905597539605e-03
6.056141307923868650e-02 3.065437980298390489e-03
6.099178358333588040e-02 3.109032327877893527e-03
6.142521245019869763e-02 3.153246641398017771e-03
6.186172141361870325e-02 3.198089737546916216e-03
6.230133236183526407e-02 3.243570558397021204e-03
6.274406733863321928e-02 3.289698173188180565e-03
6.318994854444826004e-02 3.336481780136134594e-03
6.363899833748015711e-02 3.383930708266718115e-03
6.409123923481366281e-02 3.432054419276120254e-03
6.454669391354794783e-02 3.480862509417652958e-03
6.500538521193351127e-02 3.530364711415306684e-03
6.546733613051738954e-02 3.580570896404529531e-03
6.593256983329649767e-02 3.631491075900611463e-03
6.640110964887926959e-02 3.683135403795074342e-03
6.687297907165530575e-02 3.735514178380423388e-03
6.734820176297347250e-02 3.788637844403707627e-03
6.782680155232856389e-02 3.842516995149310426e-03
6.830880243855595724e-02 3.897162374551304924e-03
6.879422859103509480e-02 3.952584879335889999e-03
6.928310435090155595e-02 4.008795561194301860e-03
6.977545423226746979e-02 4.065805628986590703e-03
7.027130292345076801e-02 4.123626450976760303e-03
7.077067528821313902e-02 4.182269557099691643e-03
7.127359636700693335e-02 4.241746641260315046e-03
7.178009137823057606e-02 4.302069563665448897e-03
7.229018571949322181e-02 4.363250353188830553e-03
7.280390496888840268e-02 4.425301209769784416e-03
7.332127488627637746e-02 4.488234506845955631e-03
7.384232141457594545e-02 4.552062793820694023e-03
7.436707068106543361e-02 4.616798798565510675e-03
7.489554899869263482e-02 4.682455429958100671e-03
7.542778286739426630e-02 4.749045780456478440e-03
7.596379897542494819e-02 4.816583128709736594e-03
7.650362420069531377e-02 4.885080942205901819e-03
7.704728561211970916e-02 4.954552879957451611e-03
7.759481047097366302e-02 5.025012795225041774e-03
7.814622623226090414e-02 5.096474738279967685e-03


==> figure/jump_2.txt <==
0.00000000e+00	2.50000000e+00
3.33444481e-04	2.50000000e+00
6.66888963e-04	2.50000000e+00
1.00033344e-03	2.50000000e+00
1.33377793e-03	2.50000000e+00
1.66722241e-03	2.50000000e+00
2.00066689e-03	2.50000000e+00
2.33411137e-03	2.50000000e+00
2.66755585e-03	2.50000000e+00
3.00100033e-03	2.50000000e+00
3.33444481e-03	2.50000000e+00
3.66788930e-03	2.50000000e+00
4.00133378e-03	2.50000000e+00
4.33477826e-03	2.50000000e+00
4.66822274e-03	2.50000000e+00
5.00166722e-03	2.50000000e+00
5.33511170e-03	2.50000000e+00
5.66855619e-03	2.50000000e+00
6.00200067e-03	2.50000000e+00
6.33544515e-03	2.50000000e+00
6.66888963e-03	2.50000000e+00
7.00233411e-03	2.50000000e+00
7.33577859e-03	2.50000000e+00
7.66922307e-03	2.50000000e+00
8.00266756e-03	2.50000000e+00
8.33611204e-03	2.50000000e+00
8.66955652e-03	2.50000000e+00
9.00300100e-03	2.50000000e+00
9.33644548e-03	2.50000000e+00
9.66988996e-03	2.50000000e+00
1.00033344e-02	2.50000000e+00
1.03367789e-02	2.50000000e+00
1.06702234e-02	2.50000000e+00
1.10036679e-02	2.50000000e+00
1.13371124e-02	2.50000000e+00
1.16705569e-02	2.50000000e+00
1.20040013e-02	2.50000000e+00
1.23374458e-02	2.50000000e+00
1.26708903e-02	2.50000000e+00
1.30043348e-02	2.50000000e+00
1.33377793e-02	2.50000000e+00
1.36712237e-02	2.50000000e+00
1.40046682e-02	2.50000000e+00
1.43381127e-02	2.50000000e+00
1.46715572e-02	2.50000000e+00
1.50050017e-02	2.50000000e+00
1.53384461e-02	2.50000000e+00
1.56718906e-02	2.50000000e+00
1.60053351e-02	2.50000000e+00
1.63387796e-02	2.50000000e+00
1.66722241e-02	2.50000000e+00
1.70056686e-02	2.50000000e+00
1.73391130e-02	2.50000000e+00
1.76725575e-02	2.50000000e+00
1.80060020e-02	2.50000000e+00
1.83394465e-02	2.50000000e+00
1.86728910e-02	2.50000000e+00
1.90063354e-02	2.50000000e+00
1.93397799e-02	2.50000000e+00
1.96732244e-02	2.50000000e+00
2.00066689e-02	2.50000000e+00
2.03401134e-02	2.50000000e+00
2.06735579e-02	2.50000000e+00
2.10070023e-02	2.50000000e+00
2.13404468e-02	2.50000000e+00
2.16738913e-02	2.50000000e+00
2.20073358e-02	2.50000000e+00
2.23407803e-02	2.50000000e+00
2.26742247e-02	2.50000000e+00
2.30076692e-02	2.50000000e+00
2.33411137e-02	2.50000000e+00
2.36745582e-02	2.50000000e+00
2.40080027e-02	2.50000000e+00
2.43414471e-02	2.50000000e+00
2.46748916e-02	2.50000000e+00
2.50083361e-02	2.50000000e+00
2.53417806e-02	2.50000000e+00
2.56752251e-02	2.50000000e+00
2.60086696e-02	2.50000000e+00
2.63421140e-02	2.50000000e+00
2.66755585e-02	2.50000000e+00
2.70090030e-02	2.50000000e+00
2.73424475e-02	2.50000000e+00
2.76758920e-02	2.50000000e+00
2.80093364e-02	2.50000000e+00
2.83427809e-02	2.50000000e+00
2.86762254e-02	2.50000000e+00
2.90096699e-02	2.50000000e+00
2.93431144e-02	2.50000000e+00
2.96765589e-02	2.50000000e+00
3.00100033e-02	2.50000000e+00
3.03434478e-02	2.50000000e+00
3.06768923e-02	2.50000000e+00
3.10103368e-02	2.50000000e+00
3.13437813e-02	2.50000000e+00
3.16772257e-02	2.50000000e+00
3.20106702e-02	2.50000000e+00
3.23441147e-02	2.50000000e+00
3.26775592e-02	2.50000000e+00
3.30110037e-02	2.50000000e+00
3.33444481e-02	2.50000000e+00
3.36778926e-02	2.50000000e+00
3.40113371e-02	2.50000000e+00
3.43447816e-02	2.50000000e+00
3.46782261e-02	2.50000000e+00
3.50116706e-02	2.50000000e+00
3.53451150e-02	2.50000000e+00
3.56785595e-02	2.50000000e+00
3.60120040e-02	2.50000000e+00
3.63454485e-02	2.50000000e+00
3.66788930e-02	2.50000000e+00
3.70123374e-02	2.50000000e+00
3.73457819e-02	2.50000000e+00
3.76792264e-02	2.50000000e+00
3.80126709e-02	2.50000000e+00
3.83461154e-02	2.50000000e+00
3.86795599e-02	2.50000000e+00
3.90130043e-02	2.50000000e+00
3.93464488e-02	2.50000000e+00
3.96798933e-02	2.50000000e+00
4.00133378e-02	2.50000000e+00
4.03467823e-02	2.50000000e+00
4.06802267e-02	2.50000000e+00
4.10136712e-02	2.50000000e+00
4.13471157e-02	2.50000000e+00
4.16805602e-02	2.50000000e+00
4.20140047e-02	2.50000000e+00
4.23474491e-02	2.50000000e+00
4.26808936e-02	2.50000000e+00
4.30143381e-02	2.50000000e+00
4.33477826e-02	2.50000000e+00
4.36812271e-02	2.50000000e+00
4.40146716e-02	2.50000000e+00
4.43481160e-02	2.50000000e+00
4.46815605e-02	2.50000000e+00
4.50150050e-02	2.50000000e+00
4.53484495e-02	2.50000000e+00
4.56818940e-02	2.50000000e+00
4.60153384e-02	2.50000000e+00
4.63487829e-02	2.50000000e+00
4.66822274e-02	2.50000000e+00
4.70156719e-02	2.50000000e+00
4.73491164e-02	2.50000000e+00
4.76825609e-02	2.50000000e+00
4.80160053e-02	2.50000000e+00
4.83494498e-02	2.50000000e+00
4.86828943e-02	2.50000000e+00
4.90163388e-02	2.50000000e+00
4.93497833e-02	2.50000000e+00
4.96832277e-02	2.50000000e+00
5.00166722e-02	2.50000000e+00
5.03501167e-02	2.50000000e+00
5.06835612e-02	2.50000000e+00
5.10170057e-02	2.50000000e+00
5.13504502e-02	2.50000000e+00
5.16838946e-02	2.50000000e+00
5.20173391e-02	2.50000000e+00
5.23507836e-02	2.50000000e+00
5.26842281e-02	2.50000000e+00
5.30176726e-02	2.50000000e+00
5.33511170e-02	2.50000000e+00
5.36845615e-02	2.50000000e+00
5.40180060e-02	2.50000000e+00
5.43514505e-02	2.50000000e+00
5.46848950e-02	2.50000000e+00
5.50183394e-02	2.50000000e+00
5.53517839e-02	2.50000000e+00
5.56852284e-02	2.50000000e+00
5.60186729e-02	2.50000000e+00
5.63521174e-02	2.50000000e+00
5.66855619e-02	2.50000000e+00
5.70190063e-02	2.50000000e+00
5.73524508e-02	2.50000000e+00
5.76858953e-02	2.50000000e+00
5.80193398e-02	2.50000000e+00
5.83527843e-02	2.50000000e+00
5.86862287e-02	2.50000000e+00
5.90196732e-02	2.50000000e+00
5.93531177e-02	2.50000000e+00
5.96865622e-02	2.50000000e+00
6.00200067e-02	2.50000000e+00
6.03534512e-02	2.50000000e+00
6.06868956e-02	2.50000000e+00
6.10203401e-02	2.50000000e+00
6.13537846e-02	2.50000000e+00
6.16872291e-02	2.50000000e+00
6.20206736e-02	2.50000000e+00
6.23541180e-02	2.50000000e+00
6.26875625e-02	2.50000000e+00
6.30210070e-02	2.50000000e+00
6.33544515e-02	2.50000000e+00
6.36878960e-02	2.50000000e+00
6.40213404e-02	2.50000000e+00
6.43547849e-02	2.50000000e+00
6.46882294e-02	2.50000000e+00
6.50216739e-02	2.50000000e+00
6.53551184e-02	2.50000000e+00
6.56885629e-02	2.50000000e+00
6.60220073e-02	2.50000000e+00
6.63554518e-02	2.50000000e+00
6.66888963e-02	2.50000000e+00
6.70223408e-02	2.50000000e+00
6.73557853e-02	2.50000000e+00
6.76892297e-02	2.50000000e+00
6.80226742e-02	2.50000000e+00
6.83561187e-02	2.50000000e+00
6.86895632e-02	2.50000000e+00
6.90230077e-02	2.50000000e+00
6.93564522e-02	2.50000000e+00
6.96898966e-02	2.50000000e+00
7.00233411e-02	2.50000000e+00
7.03567856e-02	2.50000000e+00
7.06902301e-02	2.50000000e+00
7.10236746e-02	2.50000000e+00
7.13571190e-02	2.50000000e+00
7.16905635e-02	2.50000000e+00
7.20240080e-02	2.50000000e+00
7.23574525e-02	2.50000000e+00
7.26908970e-02	2.50000000e+00
7.30243414e-02	2.50000000e+00
7.33577859e-02	2.50000000e+00
7.36912304e-02	2.50000000e+00
7.40246749e-02	2.50000000e+00
7.43581194e-02	2.50000000e+00
7.46915639e-02	2.50000000e+00
7.50250083e-02	2.50000000e+00
7.53584528e-02	2.50000000e+00
7.56918973e-02	2.50000000e+00
7.60253418e-02	2.50000000e+00
7.63587863e-02	2.50000000e+00
7.66922307e-02	2.50000000e+00
7.70256752e-02	2.50000000e+00
7.73591197e-02	2.50000000e+00
7.76925642e-02	2.50000000e+00
7.80260087e-02	2.50000000e+00
7.83594532e-02	2.50000000e+00
7.86928976e-02	2.50000000e+00
7.90263421e-02	2.50000000e+00
7.93597866e-02	2.50000000e+00
7.96932311e-02	2.50000000e+00
8.00266756e-02	2.50000000e+00
8.03601200e-02	2.50000000e+00
8.06935645e-02	2.50000000e+00
8.10270090e-02	2.50000000e+00
8.13604535e-02	2.50000000e+00
8.16938980e-02	2.50000000e+00
8.20273424e-02	2.50000000e+00
8.23607869e-02	2.50000000e+00
8.26942314e-02	2.50000000e+00
8.30276759e-02	2.50000000e+00
8.33611204e-02	2.50000000e+00
8.36945649e-02	2.50000000e+00
8.40280093e-02	2.50000000e+00
8.43614538e-02	2.50000000e+00
8.46948983e-02	2.50000000e+00
8.50283428e-02	2.50000000e+00
8.53617873e-02	2.50000000e+00
8.56952317e-02	2.50000000e+00
8.60286762e-02	2.50000000e+00
8.63621207e-02	2.50000000e+00
8.66955652e-02	2.50000000e+00
8.70290097e-02	2.50000000e+00
8.73624542e-02	2.50000000e+00
8.76958986e-02	2.50000000e+00
8.80293431e-02	2.50000000e+00
8.83627876e-02	2.50000000e+00
8.86962321e-02	2.50000000e+00
8.90296766e-02	2.50000000e+00
8.93631210e-02	2.50000000e+00
8.96965655e-02	2.50000000e+00
9.00300100e-02	2.50000000e+00
9.03634545e-02	2.50000000e+00
9.06968990e-02	2.50000000e+00
9.10303434e-02	2.50000000e+00
9.13637879e-02	2.50000000e+00
9.16972324e-02	2.50000000e+00
9.20306769e-02	2.50000000e+00
9.23641214e-02	2.50000000e+00
9.26975659e-02	2.50000000e+00
9.30310103e-02	2.50000000e+00
9.33644548e-02	2.50000000e+00
9.36978993e-02	2.50000000e+00
9.40313438e-02	2.50000000e+00
9.43647883e-02	2.50000000e+00
9.46982327e-02	2.50000000e+00
9.50316772e-02	2.50000000e+00
9.53651217e-02	2.50000000e+00
9.56985662e-02	2.50000000e+00
9.60320107e-02	2.50000000e+00
9.63654552e-02	2.50000000e+00
9.66988996e-02	2.50000000e+00
9.70323441e-02	2.50000000e+00
9.73657886e-02	2.50000000e+00
9.76992331e-02	2.50000000e+00
9.80326776e-02	2.50000000e+00
9.83661220e-02	2.50000000e+00
9.86995665e-02	2.50000000e+00
9.90330110e-02	2.50000000e+00
9.93664555e-02	2.50000000e+00
9.96999000e-02	2.50000000e+00
1.00033344e-01	2.50000000e+00
1.00366789e-01	2.50000000e+00
1.00700233e-01	2.50000000e+00
1.01033678e-01	2.50000000e+00
1.01367122e-01	2.50000000e+00
1.01700567e-01	2.50000000e+00
1.02034011e-01	2.50000000e+00
1.02367456e-01	2.50000000e+00
1.02700900e-01	2.50000000e+00
1.03034345e-01	2.50000000e+00
1.03367789e-01	2.50000000e+00
1.03701234e-01	2.50000000e+00
1.04034678e-01	2.50000000e+00
1.04368123e-01	2.50000000e+00
1.04701567e-01	2.50000000e+00
1.05035012e-01	2.50000000e+00
1.05368456e-01	2.50000000e+00
1.05701901e-01	2.50000000e+00
1.06035345e-01	2.50000000e+00
1.06368790e-01	2.50000000e+00
1.06702234e-01	2.50000000e+00
1.07035679e-01	2.50000000e+00
1.07369123e-01	2.50000000e+00
1.07702568e-01	2.50000000e+00
1.08036012e-01	2.50000000e+00
1.08369456e-01	2.50000000e+00
1.08702901e-01	2.50000000e+00
1.09036345e-01	2.50000000e+00
1.09369790e-01	2.50000000e+00
1.09703234e-01	2.50000000e+00
1.10036679e-01	2.50000000e+00
1.10370123e-01	2.50000000e+00
1.10703568e-01	2.50000000e+00
1.11037012e-01	2.50000000e+00
1.11370457e-01	2.50000000e+00
1.11703901e-01	2.50000000e+00
1.12037346e-01	2.50000000e+00
1.12370790e-01	2.50000000e+00
1.12704235e-01	2.50000000e+00
1.13037679e-01	2.50000000e+00
1.13371124e-01	2.50000000e+00
1.13704568e-01	2.50000000e+00
1.14038013e-01	2.50000000e+00
1.14371457e-01	2.50000000e+00
1.14704902e-01	2.50000000e+00
1.15038346e-01	2.50000000e+00
1.15371791e-01	2.50000000e+00
1.15705235e-01	2.50000000e+00
1.16038680e-01	2.50000000e+00
1.16372124e-01	2.50000000e+00
1.16705569e-01	2.50000000e+00
1.17039013e-01	2.50000000e+00
1.17372457e-01	2.50000000e+00
1.17705902e-01	2.50000000e+00
1.18039346e-01	2.50000000e+00
1.18372791e-01	2.50000000e+00
1.18706235e-01	2.50000000e+00
1.19039680e-01	2.50000000e+00
1.19373124e-01	2.50000000e+00
1.19706569e-01	2.50000000e+00
1.20040013e-01	2.50000000e+00
1.20373458e-01	2.50000000e+00
1.20706902e-01	2.50000000e+00
1.21040347e-01	2.50000000e+00
1.21373791e-01	2.50000000e+00
1.21707236e-01	2.50000000e+00
1.22040680e-01	2.50000000e+00
1.22374125e-01	2.50000000e+00
1.22707569e-01	2.50000000e+00
1.23041014e-01	2.50000000e+00
1.23374458e-01	2.50000000e+00
1.23707903e-01	2.50000000e+00
1.24041347e-01	2.50000000e+00
1.24374792e-01	2.50000000e+00
1.24708236e-01	2.50000000e+00
1.25041681e-01	2.50000000e+00
1.25375125e-01	2.50000000e+00
1.25708570e-01	2.50000000e+00
1.26042014e-01	2.50000000e+00
1.26375458e-01	2.50000000e+00
1.26708903e-01	2.50000000e+00
1.27042347e-01	2.50000000e+00
1.27375792e-01	2.50000000e+00
1.27709236e-01	2.50000000e+00
1.28042681e-01	2.50000000e+00
1.28376125e-01	2.50000000e+00
1.28709570e-01	2.50000000e+00
1.29043014e-01	2.50000000e+00
1.29376459e-01	2.50000000e+00
1.29709903e-01	2.50000000e+00
1.30043348e-01	2.50000000e+00
1.30376792e-01	2.50000000e+00
1.30710237e-01	2.50000000e+00
1.31043681e-01	2.50000000e+00
1.31377126e-01	2.50000000e+00
1.31710570e-01	2.50000000e+00
1.32044015e-01	2.50000000e+00
1.32377459e-01	2.50000000e+00
1.32710904e-01	2.50000000e+00
1.33044348e-01	2.50000000e+00
1.33377793e-01	2.50000000e+00
1.33711237e-01	2.50000000e+00
1.34044682e-01	2.50000000e+00
1.34378126e-01	2.50000000e+00
1.34711571e-01	2.50000000e+00
1.35045015e-01	2.50000000e+00
1.35378459e-01	2.50000000e+00
1.35711904e-01	2.50000000e+00
1.36045348e-01	2.50000000e+00
1.36378793e-01	2.50000000e+00
1.36712237e-01	2.50000000e+00
1.37045682e-01	2.50000000e+00
1.37379126e-01	2.50000000e+00
1.37712571e-01	2.50000000e+00
1.38046015e-01	2.50000000e+00
1.38379460e-01	2.50000000e+00
1.38712904e-01	2.50000000e+00
1.39046349e-01	2.50000000e+00
1.39379793e-01	2.50000000e+00
1.39713238e-01	2.50000000e+00
1.40046682e-01	2.50000000e+00
1.40380127e-01	2.50000000e+00
1.40713571e-01	2.50000000e+00
1.41047016e-01	2.50000000e+00
1.41380460e-01	2.50000000e+00
1.41713905e-01	2.50000000e+00
1.42047349e-01	2.50000000e+00
1.42380794e-01	2.50000000e+00
1.42714238e-01	2.50000000e+00
1.43047683e-01	2.50000000e+00
1.43381127e-01	2.50000000e+00
1.43714572e-01	2.50000000e+00
1.44048016e-01	2.50000000e+00
1.44381460e-01	2.50000000e+00
1.44714905e-01	2.50000000e+00
1.45048349e-01	2.50000000e+00
1.45381794e-01	2.50000000e+00
1.45715238e-01	2.50000000e+00
1.46048683e-01	2.50000000e+00
1.46382127e-01	2.50000000e+00
1.46715572e-01	2.50000000e+00
1.47049016e-01	2.50000000e+00
1.47382461e-01	2.50000000e+00
1.47715905e-01	2.50000000e+00
1.48049350e-01	2.50000000e+00
1.48382794e-01	2.50000000e+00
1.48716239e-01	2.50000000e+00
1.49049683e-01	2.50000000e+00
1.49383128e-01	2.50000000e+00
1.49716572e-01	2.50000000e+00
1.50050017e-01	2.50000000e+00
1.50383461e-01	2.50000000e+00
1.50716906e-01	2.50000000e+00
1.51050350e-01	2.50000000e+00
1.51383795e-01	2.50000000e+00
1.51717239e-01	2.50000000e+00
1.52050684e-01	2.50000000e+00
1.52384128e-01	2.50000000e+00
1.52717573e-01	2.50000000e+00
1.53051017e-01	2.50000000e+00
1.53384461e-01	2.50000000e+00
1.53717906e-01	2.50000000e+00
1.54051350e-01	2.50000000e+00
1.54384795e-01	2.50000000e+00
1.54718239e-01	2.50000000e+00
1.55051684e-01	2.50000000e+00
1.55385128e-01	2.50000000e+00
1.55718573e-01	2.50000000e+00
1.56052017e-01	2.50000000e+00
1.56385462e-01	2.50000000e+00
1.56718906e-01	2.50000000e+00
1.57052351e-01	2.50000000e+00
1.57385795e-01	2.50000000e+00
1.57719240e-01	2.50000000e+00
1.58052684e-01	2.50000000e+00
1.58386129e-01	2.50000000e+00
1.58719573e-01	2.50000000e+00
1.59053018e-01	2.50000000e+00
1.59386462e-01	2.50000000e+00
1.59719907e-01	2.50000000e+00
1.60053351e-01	2.50000000e+00
1.60386796e-01	2.50000000e+00
1.60720240e-01	2.50000000e+00
1.61053685e-01	2.50000000e+00
1.61387129e-01	2.50000000e+00
1.61720574e-01	2.50000000e+00
1.62054018e-01	2.50000000e+00
1.62387462e-01	2.50000000e+00
1.62720907e-01	2.50000000e+00
1.63054351e-01	2.50000000e+00
1.63387796e-01	2.50000000e+00
1.63721240e-01	2.50000000e+00
1.64054685e-01	2.50000000e+00
1.64388129e-01	2.50000000e+00
1.64721574e-01	2.50000000e+00
1.65055018e-01	2.50000000e+00
1.65388463e-01	2.50000000e+00
1.65721907e-01	2.50000000e+00
1.66055352e-01	2.50000000e+00
1.66388796e-01	2.50000000e+00
1.66722241e-01	2.50000000e+00
1.67055685e-01	2.50000000e+00
1.67389130e-01	2.50000000e+00
1.67722574e-01	2.50000000e+00
1.68056019e-01	2.50000000e+00
1.68389463e-01	2.50000000e+00
1.68722908e-01	2.50000000e+00
1.69056352e-01	2.50000000e+00
1.69389797e-01	2.50000000e+00
1.69723241e-01	2.50000000e+00
1.70056686e-01	2.50000000e+00
1.70390130e-01	2.50000000e+00
1.70723575e-01	2.50000000e+00
1.71057019e-01	2.50000000e+00
1.71390463e-01	2.50000000e+00
1.71723908e-01	2.50000000e+00
1.72057352e-01	2.50000000e+00
1.72390797e-01	2.50000000e+00
1.72724241e-01	2.50000000e+00
1.73057686e-01	2.50000000e+00
1.73391130e-01	2.50000000e+00
1.73724575e-01	2.50000000e+00
1.74058019e-01	2.50000000e+00
1.74391464e-01	2.50000000e+00
1.74724908e-01	2.50000000e+00
1.75058353e-01	2.50000000e+00
1.75391797e-01	2.50000000e+00
1.75725242e-01	2.50000000e+00
1.76058686e-01	2.50000000e+00
1.76392131e-01	2.50000000e+00
1.76725575e-01	2.50000000e+00
1.77059020e-01	2.50000000e+00
1.77392464e-01	2.50000000e+00
1.77725909e-01	2.50000000e+00
1.78059353e-01	2.50000000e+00
1.78392798e-01	2.50000000e+00
1.78726242e-01	2.50000000e+00
1.79059687e-01	2.50000000e+00
1.79393131e-01	2.50000000e+00
1.79726576e-01	2.50000000e+00
1.80060020e-01	2.50000000e+00
1.80393464e-01	2.50000000e+00
1.80726909e-01	2.50000000e+00
1.81060353e-01	2.50000000e+00
1.81393798e-01	2.50000000e+00
1.81727242e-01	2.50000000e+00
1.82060687e-01	2.50000000e+00
1.82394131e-01	2.50000000e+00
1.82727576e-01	2.50000000e+00
1.83061020e-01	2.50000000e+00
1.83394465e-01	2.50000000e+00
1.83727909e-01	2.50000000e+00
1.84061354e-01	2.50000000e+00
1.84394798e-01	2.50000000e+00
1.84728243e-01	2.50000000e+00
1.85061687e-01	2.50000000e+00
1.85395132e-01	2.50000000e+00
1.85728576e-01	2.50000000e+00
1.86062021e-01	2.50000000e+00
1.86395465e-01	2.50000000e+00
1.86728910e-01	2.50000000e+00
1.87062354e-01	2.50000000e+00
1.87395799e-01	2.50000000e+00
1.87729243e-01	2.50000000e+00
1.88062688e-01	2.50000000e+00
1.88396132e-01	2.50000000e+00
1.88729577e-01	2.50000000e+00
1.89063021e-01	2.50000000e+00
1.89396465e-01	2.50000000e+00
1.89729910e-01	2.50000000e+00
1.90063354e-01	2.50000000e+00
1.90396799e-01	2.50000000e+00
1.90730243e-01	2.50000000e+00
1.91063688e-01	2.50000000e+00
1.91397132e-01	2.50000000e+00
1.91730577e-01	2.50000000e+00
1.92064021e-01	2.50000000e+00
1.92397466e-01	2.50000000e+00
1.92730910e-01	2.50000000e+00
1.93064355e-01	2.50000000e+00
1.93397799e-01	2.50000000e+00
1.93731244e-01	2.50000000e+00
1.94064688e-01	2.50000000e+00
1.94398133e-01	2.50000000e+00
1.94731577e-01	2.50000000e+00
1.95065022e-01	2.50000000e+00
1.95398466e-01	2.50000000e+00
1.95731911e-01	2.50000000e+00
1.96065355e-01	2.50000000e+00
1.96398800e-01	2.50000000e+00
1.96732244e-01	2.50000000e+00
1.97065689e-01	2.50000000e+00
1.97399133e-01	2.50000000e+00
1.97732578e-01	2.50000000e+00
1.98066022e-01	2.50000000e+00
1.98399466e-01	2.50000000e+00
1.98732911e-01	2.50000000e+00
1.99066355e-01	2.50000000e+00
1.99399800e-01	2.50000000e+00
1.99733244e-01	2.50000000e+00
2.00066689e-01	2.50000000e+00
2.00400133e-01	2.50000000e+00
2.00733578e-01	2.50000000e+00
2.01067022e-01	2.50000000e+00
2.01400467e-01	2.50000000e+00
2.01733911e-01	2.50000000e+00
2.02067356e-01	2.50000000e+00
2.02400800e-01	2.50000000e+00
2.02734245e-01	2.50000000e+00
2.03067689e-01	2.50000000e+00
2.03401134e-01	2.50000000e+00
2.03734578e-01	2.50000000e+00
2.04068023e-01	2.50000000e+00
2.04401467e-01	2.50000000e+00
2.04734912e-01	2.50000000e+00
2.05068356e-01	2.50000000e+00
2.05401801e-01	2.50000000e+00
2.05735245e-01	2.50000000e+00
2.06068690e-01	2.50000000e+00
2.06402134e-01	2.50000000e+00
2.06735579e-01	2.50000000e+00
2.07069023e-01	2.50000000e+00
2.07402467e-01	2.50000000e+00
2.07735912e-01	2.50000000e+00
2.08069356e-01	2.50000000e+00
2.08402801e-01	2.50000000e+00
2.08736245e-01	2.50000000e+00
2.09069690e-01	2.50000000e+00
2.09403134e-01	2.50000000e+00
2.09736579e-01	2.50000000e+00
2.10070023e-01	2.50000000e+00
2.10403468e-01	2.50000000e+00
2.10736912e-01	2.50000000e+00
2.11070357e-01	2.50000000e+00
2.11403801e-01	2.50000000e+00
2.11737246e-01	2.50000000e+00
2.12070690e-01	2.50000000e+00
2.12404135e-01	2.50000000e+00
2.12737579e-01	2.50000000e+00
2.13071024e-01	2.50000000e+00
2.13404468e-01	2.50000000e+00
2.13737913e-01	2.50000000e+00
2.14071357e-01	2.50000000e+00
2.14404802e-01	2.50000000e+00
2.14738246e-01	2.50000000e+00
2.15071691e-01	2.50000000e+00
2.15405135e-01	2.50000000e+00
2.15738580e-01	2.50000000e+00
2.16072024e-01	2.50000000e+00
2.16405468e-01	2.50000000e+00
2.16738913e-01	2.50000000e+00
2.17072357e-01	2.50000000e+00
2.17405802e-01	2.50000000e+00
2.17739246e-01	2.50000000e+00
2.18072691e-01	2.50000000e+00
2.18406135e-01	2.50000000e+00
2.18739580e-01	2.50000000e+00
2.19073024e-01	2.50000000e+00
2.19406469e-01	2.50000000e+00
2.19739913e-01	2.50000000e+00
2.20073358e-01	2.50000000e+00
2.20406802e-01	2.50000000e+00
2.20740247e-01	2.50000000e+00
2.21073691e-01	2.50000000e+00
2.21407136e-01	2.50000000e+00
2.21740580e-01	2.50000000e+00
2.22074025e-01	2.50000000e+00
2.22407469e-01	2.50000000e+00
2.22740914e-01	2.50000000e+00
2.23074358e-01	2.50000000e+00
2.23407803e-01	2.50000000e+00
2.23741247e-01	2.50000000e+00
2.24074692e-01	2.50000000e+00
2.24408136e-01	2.50000000e+00
2.24741581e-01	2.50000000e+00
2.25075025e-01	2.50000000e+00
2.25408469e-01	2.50000000e+00
2.25741914e-01	2.50000000e+00
2.26075358e-01	2.50000000e+00
2.26408803e-01	2.50000000e+00
2.26742247e-01	2.50000000e+00
2.27075692e-01	2.50000000e+00
2.27409136e-01	2.50000000e+00
2.27742581e-01	2.50000000e+00
2.28076025e-01	2.50000000e+00
2.28409470e-01	2.50000000e+00
2.28742914e-01	2.50000000e+00
2.29076359e-01	2.50000000e+00
2.29409803e-01	2.50000000e+00
2.29743248e-01	2.50000000e+00
2.30076692e-01	2.50000000e+00
2.30410137e-01	2.50000000e+00
2.30743581e-01	2.50000000e+00
2.31077026e-01	2.50000000e+00
2.31410470e-01	2.50000000e+00
2.31743915e-01	2.50000000e+00
2.32077359e-01	2.50000000e+00
2.32410804e-01	2.50000000e+00
2.32744248e-01	2.50000000e+00
2.33077693e-01	2.50000000e+00
2.33411137e-01	2.50000000e+00
2.33744582e-01	2.50000000e+00
2.34078026e-01	2.50000000e+00
2.34411470e-01	2.50000000e+00
2.34744915e-01	2.50000000e+00
2.35078359e-01	2.50000000e+00
2.35411804e-01	2.50000000e+00
2.35745248e-01	2.50000000e+00
2.36078693e-01	2.50000000e+00
2.36412137e-01	2.50000000e+00
2.36745582e-01	2.50000000e+00
2.37079026e-01	2.50000000e+00
2.37412471e-01	2.50000000e+00
2.37745915e-01	2.50000000e+00
2.38079360e-01	2.50000000e+00
2.38412804e-01	2.50000000e+00
2.38746249e-01	2.50000000e+00
2.39079693e-01	2.50000000e+00
2.39413138e-01	2.50000000e+00
2.39746582e-01	2.50000000e+00
2.40080027e-01	2.50000000e+00
2.40413471e-01	2.50000000e+00
2.40746916e-01	2.50000000e+00
2.41080360e-01	2.50000000e+00
2.41413805e-01	2.50000000e+00
2.41747249e-01	2.50000000e+00
2.42080694e-01	2.50000000e+00
2.42414138e-01	2.50000000e+00
2.42747583e-01	2.50000000e+00
2.43081027e-01	2.50000000e+00
2.43414471e-01	2.50000000e+00
2.43747916e-01	2.50000000e+00
2.44081360e-01	2.50000000e+00
2.44414805e-01	2.50000000e+00
2.44748249e-01	2.50000000e+00
2.45081694e-01	2.50000000e+00
2.45415138e-01	2.50000000e+00
2.45748583e-01	2.50000000e+00
2.46082027e-01	2.50000000e+00
2.46415472e-01	2.50000000e+00
2.46748916e-01	2.50000000e+00
2.47082361e-01	2.50000000e+00
2.47415805e-01	2.50000000e+00
2.47749250e-01	2.50000000e+00
2.48082694e-01	2.50000000e+00
2.48416139e-01	2.50000000e+00
2.48749583e-01	2.50000000e+00
2.49083028e-01	2.50000000e+00
2.49416472e-01	2.50000000e+00
2.49749917e-01	2.50000000e+00
2.50083361e-01	2.50000000e+00
2.50416806e-01	2.50000000e+00
2.50750250e-01	2.50000000e+00
2.51083695e-01	2.50000000e+00
2.51417139e-01	2.50000000e+00
2.51750584e-01	2.50000000e+00
2.52084028e-01	2.50000000e+00
2.52417472e-01	2.50000000e+00
2.52750917e-01	2.50000000e+00
2.53084361e-01	2.50000000e+00
2.53417806e-01	2.50000000e+00
2.53751250e-01	2.50000000e+00
2.54084695e-01	2.50000000e+00
2.54418139e-01	2.50000000e+00
2.54751584e-01	2.50000000e+00
2.55085028e-01	2.50000000e+00
2.55418473e-01	2.50000000e+00
2.55751917e-01	2.50000000e+00
2.56085362e-01	2.50000000e+00
2.56418806e-01	2.50000000e+00
2.56752251e-01	2.50000000e+00
2.57085695e-01	2.50000000e+00
2.57419140e-01	2.50000000e+00
2.57752584e-01	2.50000000e+00
2.58086029e-01	2.50000000e+00
2.58419473e-01	2.50000000e+00
2.58752918e-01	2.50000000e+00
2.59086362e-01	2.50000000e+00
2.59419807e-01	2.50000000e+00
2.59753251e-01	2.50000000e+00
2.60086696e-01	2.50000000e+00
2.60420140e-01	2.50000000e+00
2.60753585e-01	2.50000000e+00
2.61087029e-01	2.50000000e+00
2.61420473e-01	2.50000000e+00
2.61753918e-01	2.50000000e+00
2.62087362e-01	2.50000000e+00
2.62420807e-01	2.50000000e+00
2.62754251e-01	2.50000000e+00
2.63087696e-01	2.50000000e+00
2.63421140e-01	2.50000000e+00
2.63754585e-01	2.50000000e+00
2.64088029e-01	2.50000000e+00
2.64421474e-01	2.50000000e+00
2.64754918e-01	2.50000000e+00
2.65088363e-01	2.50000000e+00
2.65421807e-01	2.50000000e+00
2.65755252e-01	2.50000000e+00
2.66088696e-01	2.50000000e+00
2.66422141e-01	2.50000000e+00
2.66755585e-01	2.50000000e+00
2.67089030e-01	2.50000000e+00
2.67422474e-01	2.50000000e+00
2.67755919e-01	2.50000000e+00
2.68089363e-01	2.50000000e+00
2.68422808e-01	2.50000000e+00
2.68756252e-01	2.50000000e+00
2.69089697e-01	2.50000000e+00
2.69423141e-01	2.50000000e+00
2.69756586e-01	2.50000000e+00
2.70090030e-01	2.50000000e+00
2.70423474e-01	2.50000000e+00
2.70756919e-01	2.50000000e+00
2.71090363e-01	2.50000000e+00
2.71423808e-01	2.50000000e+00
2.71757252e-01	2.50000000e+00
2.72090697e-01	2.50000000e+00
2.72424141e-01	2.50000000e+00
2.72757586e-01	2.50000000e+00
2.73091030e-01	2.50000000e+00
2.73424475e-01	2.50000000e+00
2.73757919e-01	2.50000000e+00
2.74091364e-01	2.50000000e+00
2.74424808e-01	2.50000000e+00
2.74758253e-01	2.50000000e+00
2.75091697e-01	2.50000000e+00
2.75425142e-01	2.50000000e+00
2.75758586e-01	2.50000000e+00
2.76092031e-01	2.50000000e+00
2.76425475e-01	2.50000000e+00
2.76758920e-01	2.50000000e+00
2.77092364e-01	2.50000000e+00
2.77425809e-01	2.50000000e+00
2.77759253e-01	2.50000000e+00
2.78092698e-01	2.50000000e+00
2.78426142e-01	2.50000000e+00
2.78759587e-01	2.50000000e+00
2.79093031e-01	2.50000000e+00
2.79426475e-01	2.50000000e+00
2.79759920e-01	2.50000000e+00
2.80093364e-01	2.50000000e+00
2.80426809e-01	2.50000000e+00
2.80760253e-01	2.50000000e+00
2.81093698e-01	2.50000000e+00
2.81427142e-01	2.50000000e+00
2.81760587e-01	2.50000000e+00
2.82094031e-01	2.50000000e+00
2.82427476e-01	2.50000000e+00
2.82760920e-01	2.50000000e+00
2.83094365e-01	2.50000000e+00
2.83427809e-01	2.50000000e+00
2.83761254e-01	2.50000000e+00
2.84094698e-01	2.50000000e+00
2.84428143e-01	2.50000000e+00
2.84761587e-01	2.50000000e+00
2.85095032e-01	2.50000000e+00
2.85428476e-01	2.50000000e+00
2.85761921e-01	2.50000000e+00
2.86095365e-01	2.50000000e+00
2.86428810e-01	2.50000000e+00
2.86762254e-01	2.50000000e+00
2.87095699e-01	2.50000000e+00
2.87429143e-01	2.50000000e+00
2.87762588e-01	2.50000000e+00
2.88096032e-01	2.50000000e+00
2.88429476e-01	2.50000000e+00
2.88762921e-01	2.50000000e+00
2.89096365e-01	2.50000000e+00
2.89429810e-01	2.50000000e+00
2.89763254e-01	2.50000000e+00
2.90096699e-01	2.50000000e+00
2.90430143e-01	2.50000000e+00
2.90763588e-01	2.50000000e+00
2.91097032e-01	2.50000000e+00
2.91430477e-01	2.50000000e+00
2.91763921e-01	2.50000000e+00
2.92097366e-01	2.50000000e+00
2.92430810e-01	2.50000000e+00
2.92764255e-01	2.50000000e+00
2.93097699e-01	2.50000000e+00
2.93431144e-01	2.50000000e+00
2.93764588e-01	2.50000000e+00
2.94098033e-01	2.50000000e+00
2.94431477e-01	2.50000000e+00
2.94764922e-01	2.50000000e+00
2.95098366e-01	2.50000000e+00
2.95431811e-01	2.50000000e+00
2.95765255e-01	2.50000000e+00
2.96098700e-01	2.50000000e+00
2.96432144e-01	2.50000000e+00
2.96765589e-01	2.50000000e+00
2.97099033e-01	2.50000000e+00
2.97432477e-01	2.50000000e+00
2.97765922e-01	2.50000000e+00
2.98099366e-01	2.50000000e+00
2.98432811e-01	2.50000000e+00
2.98766255e-01	2.50000000e+00
2.99099700e-01	2.50000000e+00
2.99433144e-01	2.50000000e+00
2.99766589e-01	2.50000000e+00
3.00100033e-01	2.50000000e+00
3.00433478e-01	2.50000000e+00
3.00766922e-01	2.50000000e+00
3.01100367e-01	2.50000000e+00
3.01433811e-01	2.50000000e+00
3.01767256e-01	2.50000000e+00
3.02100700e-01	2.50000000e+00
3.02434145e-01	2.50000000e+00
3.02767589e-01	2.50000000e+00
3.03101034e-01	2.50000000e+00
3.03434478e-01	2.50000000e+00
3.03767923e-01	2.50000000e+00
3.04101367e-01	2.50000000e+00
3.04434812e-01	2.50000000e+00
3.04768256e-01	2.50000000e+00
3.05101701e-01	2.50000000e+00
3.05435145e-01	2.50000000e+00
3.05768590e-01	2.50000000e+00
3.06102034e-01	2.50000000e+00
3.06435478e-01	2.50000000e+00
3.06768923e-01	2.50000000e+00
3.07102367e-01	2.50000000e+00
3.07435812e-01	2.50000000e+00
3.07769256e-01	2.50000000e+00
3.08102701e-01	2.50000000e+00
3.08436145e-01	2.50000000e+00
3.08769590e-01	2.50000000e+00
3.09103034e-01	2.50000000e+00
3.09436479e-01	2.50000000e+00
3.09769923e-01	2.50000000e+00
3.10103368e-01	2.50000000e+00
3.10436812e-01	2.50000000e+00
3.10770257e-01	2.50000000e+00
3.11103701e-01	2.50000000e+00
3.11437146e-01	2.50000000e+00
3.11770590e-01	2.50000000e+00
3.12104035e-01	2.50000000e+00
3.12437479e-01	2.50000000e+00
3.12770924e-01	2.50000000e+00
3.13104368e-01	2.50000000e+00
3.13437813e-01	2.50000000e+00
3.13771257e-01	2.50000000e+00
3.14104702e-01	2.50000000e+00
3.14438146e-01	2.50000000e+00
3.14771591e-01	2.50000000e+00
3.15105035e-01	2.50000000e+00
3.15438479e-01	2.50000000e+00
3.15771924e-01	2.50000000e+00
3.16105368e-01	2.50000000e+00
3.16438813e-01	2.50000000e+00
3.16772257e-01	2.50000000e+00
3.17105702e-01	2.50000000e+00
3.17439146e-01	2.50000000e+00
3.17772591e-01	2.50000000e+00
3.18106035e-01	2.50000000e+00
3.18439480e-01	2.50000000e+00
3.18772924e-01	2.50000000e+00
3.19106369e-01	2.50000000e+00
3.19439813e-01	2.50000000e+00
3.19773258e-01	2.50000000e+00
3.20106702e-01	2.50000000e+00
3.20440147e-01	2.50000000e+00
3.20773591e-01	2.50000000e+00
3.21107036e-01	2.50000000e+00
3.21440480e-01	2.50000000e+00
3.21773925e-01	2.50000000e+00
3.22107369e-01	2.50000000e+00
3.22440814e-01	2.50000000e+00
3.22774258e-01	2.50000000e+00
3.23107703e-01	2.50000000e+00
3.23441147e-01	2.50000000e+00
3.23774592e-01	2.50000000e+00
3.24108036e-01	2.50000000e+00
3.24441480e-01	2.50000000e+00
3.24774925e-01	2.50000000e+00
3.25108369e-01	2.50000000e+00
3.25441814e-01	2.50000000e+00
3.25775258e-01	2.50000000e+00
3.26108703e-01	2.50000000e+00
3.26442147e-01	2.50000000e+00
3.26775592e-01	2.50000000e+00
3.27109036e-01	2.50000000e+00
3.27442481e-01	2.50000000e+00
3.27775925e-01	2.50000000e+00
3.28109370e-01	2.50000000e+00
3.28442814e-01	2.50000000e+00
3.28776259e-01	2.50000000e+00
3.29109703e-01	2.50000000e+00
3.29443148e-01	2.50000000e+00
3.29776592e-01	2.50000000e+00
3.30110037e-01	2.50000000e+00
3.30443481e-01	2.50000000e+00
3.30776926e-01	2.50000000e+00
3.31110370e-01	2.50000000e+00
3.31443815e-01	2.50000000e+00
3.31777259e-01	2.50000000e+00
3.32110704e-01	2.50000000e+00
3.32444148e-01	2.50000000e+00
3.32777593e-01	2.50000000e+00
3.33111037e-01	2.50000000e+00
3.33444481e-01	2.50000000e+00
3.33777926e-01	2.50000000e+00
3.34111370e-01	2.50000000e+00
3.34444815e-01	2.50000000e+00
3.34778259e-01	2.50000000e+00
3.35111704e-01	2.50000000e+00
3.35445148e-01	2.50000000e+00
3.35778593e-01	2.50000000e+00
3.36112037e-01	2.50000000e+00
3.36445482e-01	2.50000000e+00
3.36778926e-01	2.50000000e+00
3.37112371e-01	2.50000000e+00
3.37445815e-01	2.50000000e+00
3.37779260e-01	2.50000000e+00
3.38112704e-01	2.50000000e+00
3.38446149e-01	2.50000000e+00
3.38779593e-01	2.50000000e+00
3.39113038e-01	2.50000000e+00
3.39446482e-01	2.50000000e+00
3.39779927e-01	2.50000000e+00
3.40113371e-01	2.50000000e+00
3.40446816e-01	2.50000000e+00
3.40780260e-01	2.50000000e+00
3.41113705e-01	2.50000000e+00
3.41447149e-01	2.50000000e+00
3.41780594e-01	2.50000000e+00
3.42114038e-01	2.50000000e+00
3.42447482e-01	2.50000000e+00
3.42780927e-01	2.50000000e+00
3.43114371e-01	2.50000000e+00
3.43447816e-01	2.50000000e+00
3.43781260e-01	2.50000000e+00
3.44114705e-01	2.50000000e+00
3.44448149e-01	2.50000000e+00
3.44781594e-01	2.50000000e+00
3.45115038e-01	2.50000000e+00
3.45448483e-01	2.50000000e+00
3.45781927e-01	2.50000000e+00
3.46115372e-01	2.50000000e+00
3.46448816e-01	2.50000000e+00
3.46782261e-01	2.50000000e+00
3.47115705e-01	2.50000000e+00
3.47449150e-01	2.50000000e+00
3.47782594e-01	2.50000000e+00
3.48116039e-01	2.50000000e+00
3.48449483e-01	2.50000000e+00
3.48782928e-01	2.50000000e+00
3.49116372e-01	2.50000000e+00
3.49449817e-01	2.50000000e+00
3.49783261e-01	2.50000000e+00
3.50116706e-01	2.50000000e+00
3.50450150e-01	2.50000000e+00
3.50783595e-01	2.50000000e+00
3.51117039e-01	2.50000000e+00
3.51450483e-01	2.50000000e+00
3.51783928e-01	2.50000000e+00
3.52117372e-01	2.50000000e+00
3.52450817e-01	2.50000000e+00
3.52784261e-01	2.50000000e+00
3.53117706e-01	2.50000000e+00
3.53451150e-01	2.50000000e+00
3.53784595e-01	2.50000000e+00
3.54118039e-01	2.50000000e+00
3.54451484e-01	2.50000000e+00
3.54784928e-01	2.50000000e+00
3.55118373e-01	2.50000000e+00
3.55451817e-01	2.50000000e+00
3.55785262e-01	2.50000000e+00
3.56118706e-01	2.50000000e+00
3.56452151e-01	2.50000000e+00
3.56785595e-01	2.50000000e+00
3.57119040e-01	2.50000000e+00
3.57452484e-01	2.50000000e+00
3.57785929e-01	2.50000000e+00
3.58119373e-01	2.50000000e+00
3.58452818e-01	2.50000000e+00
3.58786262e-01	2.50000000e+00
3.59119707e-01	2.50000000e+00
3.59453151e-01	2.50000000e+00
3.59786596e-01	2.50000000e+00
3.60120040e-01	2.50000000e+00
3.60453484e-01	2.50000000e+00
3.60786929e-01	2.50000000e+00
3.61120373e-01	2.50000000e+00
3.61453818e-01	2.50000000e+00
3.61787262e-01	2.50000000e+00
3.62120707e-01	2.50000000e+00
3.62454151e-01	2.50000000e+00
3.62787596e-01	2.50000000e+00
3.63121040e-01	2.50000000e+00
3.63454485e-01	2.50000000e+00
3.63787929e-01	2.50000000e+00
3.64121374e-01	2.50000000e+00
3.64454818e-01	2.50000000e+00
3.64788263e-01	2.50000000e+00
3.65121707e-01	2.50000000e+00
3.65455152e-01	2.50000000e+00
3.65788596e-01	2.50000000e+00
3.66122041e-01	2.50000000e+00
3.66455485e-01	2.50000000e+00
3.66788930e-01	2.50000000e+00
3.67122374e-01	2.50000000e+00
3.67455819e-01	2.50000000e+00
3.67789263e-01	2.50000000e+00
3.68122708e-01	2.50000000e+00
3.68456152e-01	2.50000000e+00
3.68789597e-01	2.50000000e+00
3.69123041e-01	2.50000000e+00
3.69456485e-01	2.50000000e+00
3.69789930e-01	2.50000000e+00
3.70123374e-01	2.50000000e+00
3.70456819e-01	2.50000000e+00
3.70790263e-01	2.50000000e+00
3.71123708e-01	2.50000000e+00
3.71457152e-01	2.50000000e+00
3.71790597e-01	2.50000000e+00
3.72124041e-01	2.50000000e+00
3.72457486e-01	2.50000000e+00
3.72790930e-01	2.50000000e+00
3.73124375e-01	2.50000000e+00
3.73457819e-01	2.50000000e+00
3.73791264e-01	2.50000000e+00
3.74124708e-01	2.50000000e+00
3.74458153e-01	2.50000000e+00
3.74791597e-01	2.50000000e+00
3.75125042e-01	2.50000000e+00
3.75458486e-01	2.50000000e+00
3.75791931e-01	2.50000000e+00
3.76125375e-01	2.50000000e+00
3.76458820e-01	2.50000000e+00
3.76792264e-01	2.50000000e+00
3.77125709e-01	2.50000000e+00
3.77459153e-01	2.50000000e+00
3.77792598e-01	2.50000000e+00
3.78126042e-01	2.50000000e+00
3.78459486e-01	2.50000000e+00
3.78792931e-01	2.50000000e+00
3.79126375e-01	2.50000000e+00
3.79459820e-01	2.50000000e+00
3.79793264e-01	2.50000000e+00
3.80126709e-01	2.50000000e+00
3.80460153e-01	2.50000000e+00
3.80793598e-01	2.50000000e+00
3.81127042e-01	2.50000000e+00
3.81460487e-01	2.50000000e+00
3.81793931e-01	2.50000000e+00
3.82127376e-01	2.50000000e+00
3.82460820e-01	2.50000000e+00
3.82794265e-01	2.50000000e+00
3.83127709e-01	2.50000000e+00
3.83461154e-01	2.50000000e+00
3.83794598e-01	2.50000000e+00
3.84128043e-01	2.50000000e+00
3.84461487e-01	2.50000000e+00
3.84794932e-01	2.50000000e+00
3.85128376e-01	2.50000000e+00
3.85461821e-01	2.50000000e+00
3.85795265e-01	2.50000000e+00
3.86128710e-01	2.50000000e+00
3.86462154e-01	2.50000000e+00
3.86795599e-01	2.50000000e+00
3.87129043e-01	2.50000000e+00
3.87462487e-01	2.50000000e+00
3.87795932e-01	2.50000000e+00
3.88129376e-01	2.50000000e+00
3.88462821e-01	2.50000000e+00
3.88796265e-01	2.50000000e+00
3.89129710e-01	2.50000000e+00
3.89463154e-01	2.50000000e+00
3.89796599e-01	2.50000000e+00
3.90130043e-01	2.50000000e+00
3.90463488e-01	2.50000000e+00
3.90796932e-01	2.50000000e+00
3.91130377e-01	2.50000000e+00
3.91463821e-01	2.50000000e+00
3.91797266e-01	2.50000000e+00
3.92130710e-01	2.50000000e+00
3.92464155e-01	2.50000000e+00
3.92797599e-01	2.50000000e+00
3.93131044e-01	2.50000000e+00
3.93464488e-01	2.50000000e+00
3.93797933e-01	2.50000000e+00
3.94131377e-01	2.50000000e+00
3.94464822e-01	2.50000000e+00
3.94798266e-01	2.50000000e+00
3.95131711e-01	2.50000000e+00
3.95465155e-01	2.50000000e+00
3.95798600e-01	2.50000000e+00
3.96132044e-01	2.50000000e+00
3.96465488e-01	2.50000000e+00
3.96798933e-01	2.50000000e+00
3.97132377e-01	2.50000000e+00
3.97465822e-01	2.50000000e+00
3.97799266e-01	2.50000000e+00
3.98132711e-01	2.50000000e+00
3.98466155e-01	2.50000000e+00
3.98799600e-01	2.50000000e+00
3.99133044e-01	2.50000000e+00
3.99466489e-01	2.50000000e+00
3.99799933e-01	2.50000000e+00
4.00133378e-01	2.50000000e+00
4.00466822e-01	2.50000000e+00
4.00800267e-01	2.50000000e+00
4.01133711e-01	2.50000000e+00
4.01467156e-01	2.50000000e+00
4.01800600e-01	2.50000000e+00
4.02134045e-01	2.50000000e+00
4.02467489e-01	2.50000000e+00
4.02800934e-01	2.50000000e+00
4.03134378e-01	2.50000000e+00
4.03467823e-01	2.50000000e+00
4.03801267e-01	2.50000000e+00
4.04134712e-01	2.50000000e+00
4.04468156e-01	2.50000000e+00
4.04801601e-01	2.50000000e+00
4.05135045e-01	2.50000000e+00
4.05468489e-01	2.50000000e+00
4.05801934e-01	2.50000000e+00
4.06135378e-01	2.50000000e+00
4.06468823e-01	2.50000000e+00
4.06802267e-01	2.50000000e+00
4.07135712e-01	2.50000000e+00
4.07469156e-01	2.50000000e+00
4.07802601e-01	2.50000000e+00
4.08136045e-01	2.50000000e+00
4.08469490e-01	2.50000000e+00
4.08802934e-01	2.50000000e+00
4.09136379e-01	2.50000000e+00
4.09469823e-01	2.50000000e+00
4.09803268e-01	2.50000000e+00
4.10136712e-01	2.50000000e+00
4.10470157e-01	2.50000000e+00
4.10803601e-01	2.50000000e+00
4.11137046e-01	2.50000000e+00
4.11470490e-01	2.50000000e+00
4.11803935e-01	2.50000000e+00
4.12137379e-01	2.50000000e+00
4.12470824e-01	2.50000000e+00
4.12804268e-01	2.50000000e+00
4.13137713e-01	2.50000000e+00
4.13471157e-01	2.50000000e+00
4.13804602e-01	2.50000000e+00
4.14138046e-01	2.50000000e+00
4.14471490e-01	2.50000000e+00
4.14804935e-01	2.50000000e+00
4.15138379e-01	2.50000000e+00
4.15471824e-01	2.50000000e+00
4.15805268e-01	2.50000000e+00
4.16138713e-01	2.50000000e+00
4.16472157e-01	2.50000000e+00
4.16805602e-01	2.50000000e+00
4.17139046e-01	2.50000000e+00
4.17472491e-01	2.50000000e+00
4.17805935e-01	2.50000000e+00
4.18139380e-01	2.50000000e+00
4.18472824e-01	2.50000000e+00
4.18806269e-01	2.50000000e+00
4.19139713e-01	2.50000000e+00
4.19473158e-01	2.50000000e+00
4.19806602e-01	2.50000000e+00
4.20140047e-01	2.50000000e+00
4.20473491e-01	2.50000000e+00
4.20806936e-01	2.50000000e+00
4.21140380e-01	2.50000000e+00
4.21473825e-01	2.50000000e+00
4.21807269e-01	2.50000000e+00
4.22140714e-01	2.50000000e+00
4.22474158e-01	2.50000000e+00
4.22807603e-01	2.50000000e+00
4.23141047e-01	2.50000000e+00
4.23474491e-01	2.50000000e+00
4.23807936e-01	2.50000000e+00
4.24141380e-01	2.50000000e+00
4.24474825e-01	2.50000000e+00
4.24808269e-01	2.50000000e+00
4.25141714e-01	2.50000000e+00
4.25475158e-01	2.50000000e+00
4.25808603e-01	2.50000000e+00
4.26142047e-01	2.50000000e+00
4.26475492e-01	2.50000000e+00
4.26808936e-01	2.50000000e+00
4.27142381e-01	2.50000000e+00
4.27475825e-01	2.50000000e+00
4.27809270e-01	2.50000000e+00
4.28142714e-01	2.50000000e+00
4.28476159e-01	2.50000000e+00
4.28809603e-01	2.50000000e+00
4.29143048e-01	2.50000000e+00
4.29476492e-01	2.50000000e+00
4.29809937e-01	2.50000000e+00
4.30143381e-01	2.50000000e+00
4.30476826e-01	2.50000000e+00
4.30810270e-01	2.50000000e+00
4.31143715e-01	2.50000000e+00
4.31477159e-01	2.50000000e+00
4.31810604e-01	2.50000000e+00
4.32144048e-01	2.50000000e+00
4.32477492e-01	2.50000000e+00
4.32810937e-01	2.50000000e+00
4.33144381e-01	2.50000000e+00
4.33477826e-01	2.50000000e+00
4.33811270e-01	2.50000000e+00
4.34144715e-01	2.50000000e+00
4.34478159e-01	2.50000000e+00
4.34811604e-01	2.50000000e+00
4.35145048e-01	2.50000000e+00
4.35478493e-01	2.50000000e+00
4.35811937e-01	2.50000000e+00
4.36145382e-01	2.50000000e+00
4.36478826e-01	2.50000000e+00
4.36812271e-01	2.50000000e+00
4.37145715e-01	2.50000000e+00
4.37479160e-01	2.50000000e+00
4.37812604e-01	2.50000000e+00
4.38146049e-01	2.50000000e+00
4.38479493e-01	2.50000000e+00
4.38812938e-01	2.50000000e+00
4.39146382e-01	2.50000000e+00
4.39479827e-01	2.50000000e+00
4.39813271e-01	2.50000000e+00
4.40146716e-01	2.50000000e+00
4.40480160e-01	2.50000000e+00
4.40813605e-01	2.50000000e+00
4.41147049e-01	2.50000000e+00
4.41480493e-01	2.50000000e+00
4.41813938e-01	2.50000000e+00
4.42147382e-01	2.50000000e+00
4.42480827e-01	2.50000000e+00
4.42814271e-01	2.50000000e+00
4.43147716e-01	2.50000000e+00
4.43481160e-01	2.50000000e+00
4.43814605e-01	2.50000000e+00
4.44148049e-01	2.50000000e+00
4.44481494e-01	2.50000000e+00
4.44814938e-01	2.50000000e+00
4.45148383e-01	2.50000000e+00
4.45481827e-01	2.50000000e+00
4.45815272e-01	2.50000000e+00
4.46148716e-01	2.50000000e+00
4.46482161e-01	2.50000000e+00
4.46815605e-01	2.50000000e+00
4.47149050e-01	2.50000000e+00
4.47482494e-01	2.50000000e+00
4.47815939e-01	2.50000000e+00
4.48149383e-01	2.50000000e+00
4.48482828e-01	2.50000000e+00
4.48816272e-01	2.50000000e+00
4.49149717e-01	2.50000000e+00
4.49483161e-01	2.50000000e+00
4.49816606e-01	2.50000000e+00
4.50150050e-01	2.50000000e+00
4.50483494e-01	2.50000000e+00
4.50816939e-01	2.50000000e+00
4.51150383e-01	2.50000000e+00
4.51483828e-01	2.50000000e+00
4.51817272e-01	2.50000000e+00
4.52150717e-01	2.50000000e+00
4.52484161e-01	2.50000000e+00
4.52817606e-01	2.50000000e+00
4.53151050e-01	2.50000000e+00
4.53484495e-01	2.50000000e+00
4.53817939e-01	2.50000000e+00
4.54151384e-01	2.50000000e+00
4.54484828e-01	2.50000000e+00
4.54818273e-01	2.50000000e+00
4.55151717e-01	2.50000000e+00
4.55485162e-01	2.50000000e+00
4.55818606e-01	2.50000000e+00
4.56152051e-01	2.50000000e+00
4.56485495e-01	2.50000000e+00
4.56818940e-01	2.50000000e+00
4.57152384e-01	2.50000000e+00
4.57485829e-01	2.50000000e+00
4.57819273e-01	2.50000000e+00
4.58152718e-01	2.50000000e+00
4.58486162e-01	2.50000000e+00
4.58819607e-01	2.50000000e+00
4.59153051e-01	2.50000000e+00
4.59486495e-01	2.50000000e+00
4.59819940e-01	2.50000000e+00
4.60153384e-01	2.50000000e+00
4.60486829e-01	2.50000000e+00
4.60820273e-01	2.50000000e+00
4.61153718e-01	2.50000000e+00
4.61487162e-01	2.50000000e+00
4.61820607e-01	2.50000000e+00
4.62154051e-01	2.50000000e+00
4.62487496e-01	2.50000000e+00
4.62820940e-01	2.50000000e+00
4.63154385e-01	2.50000000e+00
4.63487829e-01	2.50000000e+00
4.63821274e-01	2.50000000e+00
4.64154718e-01	2.50000000e+00
4.64488163e-01	2.50000000e+00
4.64821607e-01	2.50000000e+00
4.65155052e-01	2.50000000e+00
4.65488496e-01	2.50000000e+00
4.65821941e-01	2.50000000e+00
4.66155385e-01	2.50000000e+00
4.66488830e-01	2.50000000e+00
4.66822274e-01	2.50000000e+00
4.67155719e-01	2.50000000e+00
4.67489163e-01	2.50000000e+00
4.67822608e-01	2.50000000e+00
4.68156052e-01	2.50000000e+00
4.68489496e-01	2.50000000e+00
4.68822941e-01	2.50000000e+00
4.69156385e-01	2.50000000e+00
4.69489830e-01	2.50000000e+00
4.69823274e-01	2.50000000e+00
4.70156719e-01	2.50000000e+00
4.70490163e-01	2.50000000e+00
4.70823608e-01	2.50000000e+00
4.71157052e-01	2.50000000e+00
4.71490497e-01	2.50000000e+00
4.71823941e-01	2.50000000e+00
4.72157386e-01	2.50000000e+00
4.72490830e-01	2.50000000e+00
4.72824275e-01	2.50000000e+00
4.73157719e-01	2.50000000e+00
4.73491164e-01	2.50000000e+00
4.73824608e-01	2.50000000e+00
4.74158053e-01	2.50000000e+00
4.74491497e-01	2.50000000e+00
4.74824942e-01	2.50000000e+00
4.75158386e-01	2.50000000e+00
4.75491831e-01	2.50000000e+00
4.75825275e-01	2.50000000e+00
4.76158720e-01	2.50000000e+00
4.76492164e-01	2.50000000e+00
4.76825609e-01	2.50000000e+00
4.77159053e-01	2.50000000e+00
4.77492497e-01	2.50000000e+00
4.77825942e-01	2.50000000e+00
4.78159386e-01	2.50000000e+00
4.78492831e-01	2.50000000e+00
4.78826275e-01	2.50000000e+00
4.79159720e-01	2.50000000e+00
4.79493164e-01	2.50000000e+00
4.79826609e-01	2.50000000e+00
4.80160053e-01	2.50000000e+00
4.80493498e-01	2.50000000e+00
4.80826942e-01	2.50000000e+00
4.81160387e-01	2.50000000e+00
4.81493831e-01	2.50000000e+00
4.81827276e-01	2.50000000e+00
4.82160720e-01	2.50000000e+00
4.82494165e-01	2.50000000e+00
4.82827609e-01	2.50000000e+00
4.83161054e-01	2.50000000e+00
4.83494498e-01	2.50000000e+00
4.83827943e-01	2.50000000e+00
4.84161387e-01	2.50000000e+00
4.84494832e-01	2.50000000e+00
4.84828276e-01	2.50000000e+00
4.85161721e-01	2.50000000e+00
4.85495165e-01	2.50000000e+00
4.85828610e-01	2.50000000e+00
4.86162054e-01	2.50000000e+00
4.86495498e-01	2.50000000e+00
4.86828943e-01	2.50000000e+00
4.87162387e-01	2.50000000e+00
4.87495832e-01	2.50000000e+00
4.87829276e-01	2.50000000e+00
4.88162721e-01	2.50000000e+00
4.88496165e-01	2.50000000e+00
4.88829610e-01	2.50000000e+00
4.89163054e-01	2.50000000e+00
4.89496499e-01	2.50000000e+00
4.89829943e-01	2.50000000e+00
4.90163388e-01	2.50000000e+00
4.90496832e-01	2.50000000e+00
4.90830277e-01	2.50000000e+00
4.91163721e-01	2.50000000e+00
4.91497166e-01	2.50000000e+00
4.91830610e-01	2.50000000e+00
4.92164055e-01	2.50000000e+00
4.92497499e-01	2.50000000e+00
4.92830944e-01	2.50000000e+00
4.93164388e-01	2.50000000e+00
4.93497833e-01	2.50000000e+00
4.93831277e-01	2.50000000e+00
4.94164722e-01	2.50000000e+00
4.94498166e-01	2.50000000e+00
4.94831611e-01	2.50000000e+00
4.95165055e-01	2.50000000e+00
4.95498499e-01	2.50000000e+00
4.95831944e-01	2.50000000e+00
4.96165388e-01	2.50000000e+00
4.96498833e-01	2.50000000e+00
4.96832277e-01	2.50000000e+00
4.97165722e-01	2.50000000e+00
4.97499166e-01	2.50000000e+00
4.97832611e-01	2.50000000e+00
4.98166055e-01	2.50000000e+00
4.98499500e-01	2.50000000e+00
4.98832944e-01	2.50000000e+00
4.99166389e-01	2.50000000e+00
4.99499833e-01	2.50000000e+00
4.99833278e-01	5.57208704e-01
5.00166722e-01	4.98289929e-01
5.00500167e-01	2.50000000e+00
5.00833611e-01	2.50000000e+00
5.01167056e-01	2.50000000e+00
5.01500500e-01	2.50000000e+00
5.01833945e-01	2.50000000e+00
5.02167389e-01	2.50000000e+00
5.02500834e-01	2.50000000e+00
5.02834278e-01	2.50000000e+00
5.03167723e-01	2.50000000e+00
5.03501167e-01	2.50000000e+00
5.03834612e-01	2.50000000e+00
5.04168056e-01	2.50000000e+00
5.04501501e-01	2.50000000e+00
5.04834945e-01	2.50000000e+00
5.05168389e-01	2.50000000e+00
5.05501834e-01	2.50000000e+00
5.05835278e-01	2.50000000e+00
5.06168723e-01	2.50000000e+00
5.06502167e-01	2.50000000e+00
5.06835612e-01	2.50000000e+00
5.07169056e-01	2.50000000e+00
5.07502501e-01	2.50000000e+00
5.07835945e-01	2.50000000e+00
5.08169390e-01	2.50000000e+00
5.08502834e-01	2.50000000e+00
5.08836279e-01	2.50000000e+00
5.09169723e-01	2.50000000e+00
5.09503168e-01	2.50000000e+00
5.09836612e-01	2.50000000e+00
5.10170057e-01	2.50000000e+00
5.10503501e-01	2.50000000e+00
5.10836946e-01	2.50000000e+00
5.11170390e-01	2.50000000e+00
5.11503835e-01	2.50000000e+00
5.11837279e-01	2.50000000e+00
5.12170724e-01	2.50000000e+00
5.12504168e-01	2.50000000e+00
5.12837613e-01	2.50000000e+00
5.13171057e-01	2.50000000e+00
5.13504502e-01	2.50000000e+00
5.13837946e-01	2.50000000e+00
5.14171390e-01	2.50000000e+00
5.14504835e-01	2.50000000e+00
5.14838279e-01	2.50000000e+00
5.15171724e-01	2.50000000e+00
5.15505168e-01	2.50000000e+00
5.15838613e-01	2.50000000e+00
5.16172057e-01	2.50000000e+00
5.16505502e-01	2.50000000e+00
5.16838946e-01	2.50000000e+00
5.17172391e-01	2.50000000e+00
5.17505835e-01	2.50000000e+00
5.17839280e-01	2.50000000e+00
5.18172724e-01	2.50000000e+00
5.18506169e-01	2.50000000e+00
5.18839613e-01	2.50000000e+00
5.19173058e-01	2.50000000e+00
5.19506502e-01	2.50000000e+00
5.19839947e-01	2.50000000e+00
5.20173391e-01	2.50000000e+00
5.20506836e-01	2.50000000e+00
5.20840280e-01	2.50000000e+00
5.21173725e-01	2.50000000e+00
5.21507169e-01	2.50000000e+00
5.21840614e-01	2.50000000e+00
5.22174058e-01	2.50000000e+00
5.22507503e-01	2.50000000e+00
5.22840947e-01	2.50000000e+00
5.23174391e-01	2.50000000e+00
5.23507836e-01	2.50000000e+00
5.23841280e-01	2.50000000e+00
5.24174725e-01	2.50000000e+00
5.24508169e-01	2.50000000e+00
5.24841614e-01	2.50000000e+00
5.25175058e-01	2.50000000e+00
5.25508503e-01	2.50000000e+00
5.25841947e-01	2.50000000e+00
5.26175392e-01	2.50000000e+00
5.26508836e-01	2.50000000e+00
5.26842281e-01	2.50000000e+00
5.27175725e-01	2.50000000e+00
5.27509170e-01	2.50000000e+00
5.27842614e-01	2.50000000e+00
5.28176059e-01	2.50000000e+00
5.28509503e-01	2.50000000e+00
5.28842948e-01	2.50000000e+00
5.29176392e-01	2.50000000e+00
5.29509837e-01	2.50000000e+00
5.29843281e-01	2.50000000e+00
5.30176726e-01	2.50000000e+00
5.30510170e-01	2.50000000e+00
5.30843615e-01	2.50000000e+00
5.31177059e-01	2.50000000e+00
5.31510504e-01	2.50000000e+00
5.31843948e-01	2.50000000e+00
5.32177392e-01	2.50000000e+00
5.32510837e-01	2.50000000e+00
5.32844281e-01	2.50000000e+00
5.33177726e-01	2.50000000e+00
5.33511170e-01	2.50000000e+00
5.33844615e-01	2.50000000e+00
5.34178059e-01	2.50000000e+00
5.34511504e-01	2.50000000e+00
5.34844948e-01	2.50000000e+00
5.35178393e-01	2.50000000e+00
5.35511837e-01	2.50000000e+00
5.35845282e-01	2.50000000e+00
5.36178726e-01	2.50000000e+00
5.36512171e-01	2.50000000e+00
5.36845615e-01	2.50000000e+00
5.37179060e-01	2.50000000e+00
5.37512504e-01	2.50000000e+00
5.37845949e-01	2.50000000e+00
5.38179393e-01	2.50000000e+00
5.38512838e-01	2.50000000e+00
5.38846282e-01	2.50000000e+00
5.39179727e-01	2.50000000e+00
5.39513171e-01	2.50000000e+00
5.39846616e-01	2.50000000e+00
5.40180060e-01	2.50000000e+00
5.40513505e-01	2.50000000e+00
5.40846949e-01	2.50000000e+00
5.41180393e-01	2.50000000e+00
5.41513838e-01	2.50000000e+00
5.41847282e-01	2.50000000e+00
5.42180727e-01	2.50000000e+00
5.42514171e-01	2.50000000e+00
5.42847616e-01	2.50000000e+00
5.43181060e-01	2.50000000e+00
5.43514505e-01	2.50000000e+00
5.43847949e-01	2.50000000e+00
5.44181394e-01	2.50000000e+00
5.44514838e-01	2.50000000e+00
5.44848283e-01	2.50000000e+00
5.45181727e-01	2.50000000e+00
5.45515172e-01	2.50000000e+00
5.45848616e-01	2.50000000e+00
5.46182061e-01	2.50000000e+00
5.46515505e-01	2.50000000e+00
5.46848950e-01	2.50000000e+00
5.47182394e-01	2.50000000e+00
5.47515839e-01	2.50000000e+00
5.47849283e-01	2.50000000e+00
5.48182728e-01	2.50000000e+00
5.48516172e-01	2.50000000e+00
5.48849617e-01	2.50000000e+00
5.49183061e-01	2.50000000e+00
5.49516506e-01	2.50000000e+00
5.49849950e-01	2.50000000e+00
5.50183394e-01	2.50000000e+00
5.50516839e-01	2.50000000e+00
5.50850283e-01	2.50000000e+00
5.51183728e-01	2.50000000e+00
5.51517172e-01	2.50000000e+00
5.51850617e-01	2.50000000e+00
5.52184061e-01	2.50000000e+00
5.52517506e-01	2.50000000e+00
5.52850950e-01	2.50000000e+00
5.53184395e-01	2.50000000e+00
5.53517839e-01	2.50000000e+00
5.53851284e-01	2.50000000e+00
5.54184728e-01	2.50000000e+00
5.54518173e-01	2.50000000e+00
5.54851617e-01	2.50000000e+00
5.55185062e-01	2.50000000e+00
5.55518506e-01	2.50000000e+00
5.55851951e-01	2.50000000e+00
5.56185395e-01	2.50000000e+00
5.56518840e-01	2.50000000e+00
5.56852284e-01	2.50000000e+00
5.57185729e-01	2.50000000e+00
5.57519173e-01	2.50000000e+00
5.57852618e-01	2.50000000e+00
5.58186062e-01	2.50000000e+00
5.58519507e-01	2.50000000e+00
5.58852951e-01	2.50000000e+00
5.59186395e-01	2.50000000e+00
5.59519840e-01	2.50000000e+00
5.59853284e-01	2.50000000e+00
5.60186729e-01	2.50000000e+00
5.60520173e-01	2.50000000e+00
5.60853618e-01	2.50000000e+00
5.61187062e-01	2.50000000e+00
5.61520507e-01	2.50000000e+00
5.61853951e-01	2.50000000e+00
5.62187396e-01	2.50000000e+00
5.62520840e-01	2.50000000e+00
5.62854285e-01	2.50000000e+00
5.63187729e-01	2.50000000e+00
5.63521174e-01	2.50000000e+00
5.63854618e-01	2.50000000e+00
5.64188063e-01	2.50000000e+00
5.64521507e-01	2.50000000e+00
5.64854952e-01	2.50000000e+00
5.65188396e-01	2.50000000e+00
5.65521841e-01	2.50000000e+00
5.65855285e-01	2.50000000e+00
5.66188730e-01	2.50000000e+00
5.66522174e-01	2.50000000e+00
5.66855619e-01	2.50000000e+00
5.67189063e-01	2.50000000e+00
5.67522508e-01	2.50000000e+00
5.67855952e-01	2.50000000e+00
5.68189396e-01	2.50000000e+00
5.68522841e-01	2.50000000e+00
5.68856285e-01	2.50000000e+00
5.69189730e-01	2.50000000e+00
5.69523174e-01	2.50000000e+00
5.69856619e-01	2.50000000e+00
5.70190063e-01	2.50000000e+00
5.70523508e-01	2.50000000e+00
5.70856952e-01	2.50000000e+00
5.71190397e-01	2.50000000e+00
5.71523841e-01	2.50000000e+00
5.71857286e-01	2.50000000e+00
5.72190730e-01	2.50000000e+00
5.72524175e-01	2.50000000e+00
5.72857619e-01	2.50000000e+00
5.73191064e-01	2.50000000e+00
5.73524508e-01	2.50000000e+00
5.73857953e-01	2.50000000e+00
5.74191397e-01	2.50000000e+00
5.74524842e-01	2.50000000e+00
5.74858286e-01	2.50000000e+00
5.75191731e-01	2.50000000e+00
5.75525175e-01	2.50000000e+00
5.75858620e-01	2.50000000e+00
5.76192064e-01	2.50000000e+00
5.76525509e-01	2.50000000e+00
5.76858953e-01	2.50000000e+00
5.77192397e-01	2.50000000e+00
5.77525842e-01	2.50000000e+00
5.77859286e-01	2.50000000e+00
5.78192731e-01	2.50000000e+00
5.78526175e-01	2.50000000e+00
5.78859620e-01	2.50000000e+00
5.79193064e-01	2.50000000e+00
5.79526509e-01	2.50000000e+00
5.79859953e-01	2.50000000e+00
5.80193398e-01	2.50000000e+00
5.80526842e-01	2.50000000e+00
5.80860287e-01	2.50000000e+00
5.81193731e-01	2.50000000e+00
5.81527176e-01	2.50000000e+00
5.81860620e-01	2.50000000e+00
5.82194065e-01	2.50000000e+00
5.82527509e-01	2.50000000e+00
5.82860954e-01	2.50000000e+00
5.83194398e-01	2.50000000e+00
5.83527843e-01	2.50000000e+00
5.83861287e-01	2.50000000e+00
5.84194732e-01	2.50000000e+00
5.84528176e-01	2.50000000e+00
5.84861621e-01	2.50000000e+00
5.85195065e-01	2.50000000e+00
5.85528510e-01	2.50000000e+00
5.85861954e-01	2.50000000e+00
5.86195398e-01	2.50000000e+00
5.86528843e-01	2.50000000e+00
5.86862287e-01	2.50000000e+00
5.87195732e-01	2.50000000e+00
5.87529176e-01	2.50000000e+00
5.87862621e-01	2.50000000e+00
5.88196065e-01	2.50000000e+00
5.88529510e-01	2.50000000e+00
5.88862954e-01	2.50000000e+00
5.89196399e-01	2.50000000e+00
5.89529843e-01	2.50000000e+00
5.89863288e-01	2.50000000e+00
5.90196732e-01	2.50000000e+00
5.90530177e-01	2.50000000e+00
5.90863621e-01	2.50000000e+00
5.91197066e-01	2.50000000e+00
5.91530510e-01	2.50000000e+00
5.91863955e-01	2.50000000e+00
5.92197399e-01	2.50000000e+00
5.92530844e-01	2.50000000e+00
5.92864288e-01	2.50000000e+00
5.93197733e-01	2.50000000e+00
5.93531177e-01	2.50000000e+00
5.93864622e-01	2.50000000e+00
5.94198066e-01	2.50000000e+00
5.94531511e-01	2.50000000e+00
5.94864955e-01	2.50000000e+00
5.95198399e-01	2.50000000e+00
5.95531844e-01	2.50000000e+00
5.95865288e-01	2.50000000e+00
5.96198733e-01	2.50000000e+00
5.96532177e-01	2.50000000e+00
5.96865622e-01	2.50000000e+00
5.97199066e-01	2.50000000e+00
5.97532511e-01	2.50000000e+00
5.97865955e-01	2.50000000e+00
5.98199400e-01	2.50000000e+00
5.98532844e-01	2.50000000e+00
5.98866289e-01	2.50000000e+00
5.99199733e-01	2.50000000e+00
5.99533178e-01	2.50000000e+00
5.99866622e-01	2.50000000e+00
6.00200067e-01	2.50000000e+00
6.00533511e-01	2.50000000e+00
6.00866956e-01	2.50000000e+00
6.01200400e-01	2.50000000e+00
6.01533845e-01	2.50000000e+00
6.01867289e-01	2.50000000e+00
6.02200734e-01	2.50000000e+00
6.02534178e-01	2.50000000e+00
6.02867623e-01	2.50000000e+00
6.03201067e-01	2.50000000e+00
6.03534512e-01	2.50000000e+00
6.03867956e-01	2.50000000e+00
6.04201400e-01	2.50000000e+00
6.04534845e-01	2.50000000e+00
6.04868289e-01	2.50000000e+00
6.05201734e-01	2.50000000e+00
6.05535178e-01	2.50000000e+00
6.05868623e-01	2.50000000e+00
6.06202067e-01	2.50000000e+00
6.06535512e-01	2.50000000e+00
6.06868956e-01	2.50000000e+00
6.07202401e-01	2.50000000e+00
6.07535845e-01	2.50000000e+00
6.07869290e-01	2.50000000e+00
6.08202734e-01	2.50000000e+00
6.08536179e-01	2.50000000e+00
6.08869623e-01	2.50000000e+00
6.09203068e-01	2.50000000e+00
6.09536512e-01	2.50000000e+00
6.09869957e-01	2.50000000e+00
6.10203401e-01	2.50000000e+00
6.10536846e-01	2.50000000e+00
6.10870290e-01	2.50000000e+00
6.11203735e-01	2.50000000e+00
6.11537179e-01	2.50000000e+00
6.11870624e-01	2.50000000e+00
6.12204068e-01	2.50000000e+00
6.12537513e-01	2.50000000e+00
6.12870957e-01	2.50000000e+00
6.13204401e-01	2.50000000e+00
6.13537846e-01	2.50000000e+00
6.13871290e-01	2.50000000e+00
6.14204735e-01	2.50000000e+00
6.14538179e-01	2.50000000e+00
6.14871624e-01	2.50000000e+00
6.15205068e-01	2.50000000e+00
6.15538513e-01	2.50000000e+00
6.15871957e-01	2.50000000e+00
6.16205402e-01	2.50000000e+00
6.16538846e-01	2.50000000e+00
6.16872291e-01	2.50000000e+00
6.17205735e-01	2.50000000e+00
6.17539180e-01	2.50000000e+00
6.17872624e-01	2.50000000e+00
6.18206069e-01	2.50000000e+00
6.18539513e-01	2.50000000e+00
6.18872958e-01	2.50000000e+00
6.19206402e-01	2.50000000e+00
6.19539847e-01	2.50000000e+00
6.19873291e-01	2.50000000e+00
6.20206736e-01	2.50000000e+00
6.20540180e-01	2.50000000e+00
6.20873625e-01	2.50000000e+00
6.21207069e-01	2.50000000e+00
6.21540514e-01	2.50000000e+00
6.21873958e-01	2.50000000e+00
6.22207402e-01	2.50000000e+00
6.22540847e-01	2.50000000e+00
6.22874291e-01	2.50000000e+00
6.23207736e-01	2.50000000e+00
6.23541180e-01	2.50000000e+00
6.23874625e-01	2.50000000e+00
6.24208069e-01	2.50000000e+00
6.24541514e-01	2.50000000e+00
6.24874958e-01	2.50000000e+00
6.25208403e-01	2.50000000e+00
6.25541847e-01	2.50000000e+00
6.25875292e-01	2.50000000e+00
6.26208736e-01	2.50000000e+00
6.26542181e-01	2.50000000e+00
6.26875625e-01	2.50000000e+00
6.27209070e-01	2.50000000e+00
6.27542514e-01	2.50000000e+00
6.27875959e-01	2.50000000e+00
6.28209403e-01	2.50000000e+00
6.28542848e-01	2.50000000e+00
6.28876292e-01	2.50000000e+00
6.29209737e-01	2.50000000e+00
6.29543181e-01	2.50000000e+00
6.29876626e-01	2.50000000e+00
6.30210070e-01	2.50000000e+00
6.30543515e-01	2.50000000e+00
6.30876959e-01	2.50000000e+00
6.31210403e-01	2.50000000e+00
6.31543848e-01	2.50000000e+00
6.31877292e-01	2.50000000e+00
6.32210737e-01	2.50000000e+00
6.32544181e-01	2.50000000e+00
6.32877626e-01	2.50000000e+00
6.33211070e-01	2.50000000e+00
6.33544515e-01	2.50000000e+00
6.33877959e-01	2.50000000e+00
6.34211404e-01	2.50000000e+00
6.34544848e-01	2.50000000e+00
6.34878293e-01	2.50000000e+00
6.35211737e-01	2.50000000e+00
6.35545182e-01	2.50000000e+00
6.35878626e-01	2.50000000e+00
6.36212071e-01	2.50000000e+00
6.36545515e-01	2.50000000e+00
6.36878960e-01	2.50000000e+00
6.37212404e-01	2.50000000e+00
6.37545849e-01	2.50000000e+00
6.37879293e-01	2.50000000e+00
6.38212738e-01	2.50000000e+00
6.38546182e-01	2.50000000e+00
6.38879627e-01	2.50000000e+00
6.39213071e-01	2.50000000e+00
6.39546516e-01	2.50000000e+00
6.39879960e-01	2.50000000e+00
6.40213404e-01	2.50000000e+00
6.40546849e-01	2.50000000e+00
6.40880293e-01	2.50000000e+00
6.41213738e-01	2.50000000e+00
6.41547182e-01	2.50000000e+00
6.41880627e-01	2.50000000e+00
6.42214071e-01	2.50000000e+00
6.42547516e-01	2.50000000e+00
6.42880960e-01	2.50000000e+00
6.43214405e-01	2.50000000e+00
6.43547849e-01	2.50000000e+00
6.43881294e-01	2.50000000e+00
6.44214738e-01	2.50000000e+00
6.44548183e-01	2.50000000e+00
6.44881627e-01	2.50000000e+00
6.45215072e-01	2.50000000e+00
6.45548516e-01	2.50000000e+00
6.45881961e-01	2.50000000e+00
6.46215405e-01	2.50000000e+00
6.46548850e-01	2.50000000e+00
6.46882294e-01	2.50000000e+00
6.47215739e-01	2.50000000e+00
6.47549183e-01	2.50000000e+00
6.47882628e-01	2.50000000e+00
6.48216072e-01	2.50000000e+00
6.48549517e-01	2.50000000e+00
6.48882961e-01	2.50000000e+00
6.49216405e-01	2.50000000e+00
6.49549850e-01	2.50000000e+00
6.49883294e-01	2.50000000e+00
6.50216739e-01	2.50000000e+00
6.50550183e-01	2.50000000e+00
6.50883628e-01	2.50000000e+00
6.51217072e-01	2.50000000e+00
6.51550517e-01	2.50000000e+00
6.51883961e-01	2.50000000e+00
6.52217406e-01	2.50000000e+00
6.52550850e-01	2.50000000e+00
6.52884295e-01	2.50000000e+00
6.53217739e-01	2.50000000e+00
6.53551184e-01	2.50000000e+00
6.53884628e-01	2.50000000e+00
6.54218073e-01	2.50000000e+00
6.54551517e-01	2.50000000e+00
6.54884962e-01	2.50000000e+00
6.55218406e-01	2.50000000e+00
6.55551851e-01	2.50000000e+00
6.55885295e-01	2.50000000e+00
6.56218740e-01	2.50000000e+00
6.56552184e-01	2.50000000e+00
6.56885629e-01	2.50000000e+00
6.57219073e-01	2.50000000e+00
6.57552518e-01	2.50000000e+00
6.57885962e-01	2.50000000e+00
6.58219406e-01	2.50000000e+00
6.58552851e-01	2.50000000e+00
6.58886295e-01	2.50000000e+00
6.59219740e-01	2.50000000e+00
6.59553184e-01	2.50000000e+00
6.59886629e-01	2.50000000e+00
6.60220073e-01	2.50000000e+00
6.60553518e-01	2.50000000e+00
6.60886962e-01	2.50000000e+00
6.61220407e-01	2.50000000e+00
6.61553851e-01	2.50000000e+00
6.61887296e-01	2.50000000e+00
6.62220740e-01	2.50000000e+00
6.62554185e-01	2.50000000e+00
6.62887629e-01	2.50000000e+00
6.63221074e-01	2.50000000e+00
6.63554518e-01	2.50000000e+00
6.63887963e-01	2.50000000e+00
6.64221407e-01	2.50000000e+00
6.64554852e-01	2.50000000e+00
6.64888296e-01	2.50000000e+00
6.65221741e-01	2.50000000e+00
6.65555185e-01	2.50000000e+00
6.65888630e-01	2.50000000e+00
6.66222074e-01	2.50000000e+00
6.66555519e-01	2.50000000e+00
6.66888963e-01	2.50000000e+00
6.67222407e-01	2.50000000e+00
6.67555852e-01	2.50000000e+00
6.67889296e-01	2.50000000e+00
6.68222741e-01	2.50000000e+00
6.68556185e-01	2.50000000e+00
6.68889630e-01	2.50000000e+00
6.69223074e-01	2.50000000e+00
6.69556519e-01	2.50000000e+00
6.69889963e-01	2.50000000e+00
6.70223408e-01	2.50000000e+00
6.70556852e-01	2.50000000e+00
6.70890297e-01	2.50000000e+00
6.71223741e-01	2.50000000e+00
6.71557186e-01	2.50000000e+00
6.71890630e-01	2.50000000e+00
6.72224075e-01	2.50000000e+00
6.72557519e-01	2.50000000e+00
6.72890964e-01	2.50000000e+00
6.73224408e-01	2.50000000e+00
6.73557853e-01	2.50000000e+00
6.73891297e-01	2.50000000e+00
6.74224742e-01	2.50000000e+00
6.74558186e-01	2.50000000e+00
6.74891631e-01	2.50000000e+00
6.75225075e-01	2.50000000e+00
6.75558520e-01	2.50000000e+00
6.75891964e-01	2.50000000e+00
6.76225408e-01	2.50000000e+00
6.76558853e-01	2.50000000e+00
6.76892297e-01	2.50000000e+00
6.77225742e-01	2.50000000e+00
6.77559186e-01	2.50000000e+00
6.77892631e-01	2.50000000e+00
6.78226075e-01	2.50000000e+00
6.78559520e-01	2.50000000e+00
6.78892964e-01	2.50000000e+00
6.79226409e-01	2.50000000e+00
6.79559853e-01	2.50000000e+00
6.79893298e-01	2.50000000e+00
6.80226742e-01	2.50000000e+00
6.80560187e-01	2.50000000e+00
6.80893631e-01	2.50000000e+00
6.81227076e-01	2.50000000e+00
6.81560520e-01	2.50000000e+00
6.81893965e-01	2.50000000e+00
6.82227409e-01	2.50000000e+00
6.82560854e-01	2.50000000e+00
6.82894298e-01	2.50000000e+00
6.83227743e-01	2.50000000e+00
6.83561187e-01	2.50000000e+00
6.83894632e-01	2.50000000e+00
6.84228076e-01	2.50000000e+00
6.84561521e-01	2.50000000e+00
6.84894965e-01	2.50000000e+00
6.85228409e-01	2.50000000e+00
6.85561854e-01	2.50000000e+00
6.85895298e-01	2.50000000e+00
6.86228743e-01	2.50000000e+00
6.86562187e-01	2.50000000e+00
6.86895632e-01	2.50000000e+00
6.87229076e-01	2.50000000e+00
6.87562521e-01	2.50000000e+00
6.87895965e-01	2.50000000e+00
6.88229410e-01	2.50000000e+00
6.88562854e-01	2.50000000e+00
6.88896299e-01	2.50000000e+00
6.89229743e-01	2.50000000e+00
6.89563188e-01	2.50000000e+00
6.89896632e-01	2.50000000e+00
6.90230077e-01	2.50000000e+00
6.90563521e-01	2.50000000e+00
6.90896966e-01	2.50000000e+00
6.91230410e-01	2.50000000e+00
6.91563855e-01	2.50000000e+00
6.91897299e-01	2.50000000e+00
6.92230744e-01	2.50000000e+00
6.92564188e-01	2.50000000e+00
6.92897633e-01	2.50000000e+00
6.93231077e-01	2.50000000e+00
6.93564522e-01	2.50000000e+00
6.93897966e-01	2.50000000e+00
6.94231410e-01	2.50000000e+00
6.94564855e-01	2.50000000e+00
6.94898299e-01	2.50000000e+00
6.95231744e-01	2.50000000e+00
6.95565188e-01	2.50000000e+00
6.95898633e-01	2.50000000e+00
6.96232077e-01	2.50000000e+00
6.96565522e-01	2.50000000e+00
6.96898966e-01	2.50000000e+00
6.97232411e-01	2.50000000e+00
6.97565855e-01	2.50000000e+00
6.97899300e-01	2.50000000e+00
6.98232744e-01	2.50000000e+00
6.98566189e-01	2.50000000e+00
6.98899633e-01	2.50000000e+00
6.99233078e-01	2.50000000e+00
6.99566522e-01	2.50000000e+00
6.99899967e-01	2.50000000e+00
7.00233411e-01	2.50000000e+00
7.00566856e-01	2.50000000e+00
7.00900300e-01	2.50000000e+00
7.01233745e-01	2.50000000e+00
7.01567189e-01	2.50000000e+00
7.01900634e-01	2.50000000e+00
7.02234078e-01	2.50000000e+00
7.02567523e-01	2.50000000e+00
7.02900967e-01	2.50000000e+00
7.03234411e-01	2.50000000e+00
7.03567856e-01	2.50000000e+00
7.03901300e-01	2.50000000e+00
7.04234745e-01	2.50000000e+00
7.04568189e-01	2.50000000e+00
7.04901634e-01	2.50000000e+00
7.05235078e-01	2.50000000e+00
7.05568523e-01	2.50000000e+00
7.05901967e-01	2.50000000e+00
7.06235412e-01	2.50000000e+00
7.06568856e-01	2.50000000e+00
7.06902301e-01	2.50000000e+00
7.07235745e-01	2.50000000e+00
7.07569190e-01	2.50000000e+00
7.07902634e-01	2.50000000e+00
7.08236079e-01	2.50000000e+00
7.08569523e-01	2.50000000e+00
7.08902968e-01	2.50000000e+00
7.09236412e-01	2.50000000e+00
7.09569857e-01	2.50000000e+00
7.09903301e-01	2.50000000e+00
7.10236746e-01	2.50000000e+00
7.10570190e-01	2.50000000e+00
7.10903635e-01	2.50000000e+00
7.11237079e-01	2.50000000e+00
7.11570524e-01	2.50000000e+00
7.11903968e-01	2.50000000e+00
7.12237412e-01	2.50000000e+00
7.12570857e-01	2.50000000e+00
7.12904301e-01	2.50000000e+00
7.13237746e-01	2.50000000e+00
7.13571190e-01	2.50000000e+00
7.13904635e-01	2.50000000e+00
7.14238079e-01	2.50000000e+00
7.14571524e-01	2.50000000e+00
7.14904968e-01	2.50000000e+00
7.15238413e-01	2.50000000e+00
7.15571857e-01	2.50000000e+00
7.15905302e-01	2.50000000e+00
7.16238746e-01	2.50000000e+00
7.16572191e-01	2.50000000e+00
7.16905635e-01	2.50000000e+00
7.17239080e-01	2.50000000e+00
7.17572524e-01	2.50000000e+00
7.17905969e-01	2.50000000e+00
7.18239413e-01	2.50000000e+00
7.18572858e-01	2.50000000e+00
7.18906302e-01	2.50000000e+00
7.19239747e-01	2.50000000e+00
7.19573191e-01	2.50000000e+00
7.19906636e-01	2.50000000e+00
7.20240080e-01	2.50000000e+00
7.20573525e-01	2.50000000e+00
7.20906969e-01	2.50000000e+00
7.21240413e-01	2.50000000e+00
7.21573858e-01	2.50000000e+00
7.21907302e-01	2.50000000e+00
7.22240747e-01	2.50000000e+00
7.22574191e-01	2.50000000e+00
7.22907636e-01	2.50000000e+00
7.23241080e-01	2.50000000e+00
7.23574525e-01	2.50000000e+00
7.23907969e-01	2.50000000e+00
7.24241414e-01	2.50000000e+00
7.24574858e-01	2.50000000e+00
7.24908303e-01	2.50000000e+00
7.25241747e-01	2.50000000e+00
7.25575192e-01	2.50000000e+00
7.25908636e-01	2.50000000e+00
7.26242081e-01	2.50000000e+00
7.26575525e-01	2.50000000e+00
7.26908970e-01	2.50000000e+00
7.27242414e-01	2.50000000e+00
7.27575859e-01	2.50000000e+00
7.27909303e-01	2.50000000e+00
7.28242748e-01	2.50000000e+00
7.28576192e-01	2.50000000e+00
7.28909637e-01	2.50000000e+00
7.29243081e-01	2.50000000e+00
7.29576526e-01	2.50000000e+00
7.29909970e-01	2.50000000e+00
7.30243414e-01	2.50000000e+00
7.30576859e-01	2.50000000e+00
7.30910303e-01	2.50000000e+00
7.31243748e-01	2.50000000e+00
7.31577192e-01	2.50000000e+00
7.31910637e-01	2.50000000e+00
7.32244081e-01	2.50000000e+00
7.32577526e-01	2.50000000e+00
7.32910970e-01	2.50000000e+00
7.33244415e-01	2.50000000e+00
7.33577859e-01	2.50000000e+00
7.33911304e-01	2.50000000e+00
7.34244748e-01	2.50000000e+00
7.34578193e-01	2.50000000e+00
7.34911637e-01	2.50000000e+00
7.35245082e-01	2.50000000e+00
7.35578526e-01	2.50000000e+00
7.35911971e-01	2.50000000e+00
7.36245415e-01	2.50000000e+00
7.36578860e-01	2.50000000e+00
7.36912304e-01	2.50000000e+00
7.37245749e-01	2.50000000e+00
7.37579193e-01	2.50000000e+00
7.37912638e-01	2.50000000e+00
7.38246082e-01	2.50000000e+00
7.38579527e-01	2.50000000e+00
7.38912971e-01	2.50000000e+00
7.39246415e-01	2.50000000e+00
7.39579860e-01	2.50000000e+00
7.39913304e-01	2.50000000e+00
7.40246749e-01	2.50000000e+00
7.40580193e-01	2.50000000e+00
7.40913638e-01	2.50000000e+00
7.41247082e-01	2.50000000e+00
7.41580527e-01	2.50000000e+00
7.41913971e-01	2.50000000e+00
7.42247416e-01	2.50000000e+00
7.42580860e-01	2.50000000e+00
7.42914305e-01	2.50000000e+00
7.43247749e-01	2.50000000e+00
7.43581194e-01	2.50000000e+00
7.43914638e-01	2.50000000e+00
7.44248083e-01	2.50000000e+00
7.44581527e-01	2.50000000e+00
7.44914972e-01	2.50000000e+00
7.45248416e-01	2.50000000e+00
7.45581861e-01	2.50000000e+00
7.45915305e-01	2.50000000e+00
7.46248750e-01	2.50000000e+00
7.46582194e-01	2.50000000e+00
7.46915639e-01	2.50000000e+00
7.47249083e-01	2.50000000e+00
7.47582528e-01	2.50000000e+00
7.47915972e-01	2.50000000e+00
7.48249416e-01	2.50000000e+00
7.48582861e-01	2.50000000e+00
7.48916305e-01	2.50000000e+00
7.49249750e-01	2.50000000e+00
7.49583194e-01	2.50000000e+00
7.49916639e-01	2.50000000e+00
7.50250083e-01	2.50000000e+00
7.50583528e-01	2.50000000e+00
7.50916972e-01	2.50000000e+00
7.51250417e-01	2.50000000e+00
7.51583861e-01	2.50000000e+00
7.51917306e-01	2.50000000e+00
7.52250750e-01	2.50000000e+00
7.52584195e-01	2.50000000e+00
7.52917639e-01	2.50000000e+00
7.53251084e-01	2.50000000e+00
7.53584528e-01	2.50000000e+00
7.53917973e-01	2.50000000e+00
7.54251417e-01	2.50000000e+00
7.54584862e-01	2.50000000e+00
7.54918306e-01	2.50000000e+00
7.55251751e-01	2.50000000e+00
7.55585195e-01	2.50000000e+00
7.55918640e-01	2.50000000e+00
7.56252084e-01	2.50000000e+00
7.56585529e-01	2.50000000e+00
7.56918973e-01	2.50000000e+00
7.57252417e-01	2.50000000e+00
7.57585862e-01	2.50000000e+00
7.57919306e-01	2.50000000e+00
7.58252751e-01	2.50000000e+00
7.58586195e-01	2.50000000e+00
7.58919640e-01	2.50000000e+00
7.59253084e-01	2.50000000e+00
7.59586529e-01	2.50000000e+00
7.59919973e-01	2.50000000e+00
7.60253418e-01	2.50000000e+00
7.60586862e-01	2.50000000e+00
7.60920307e-01	2.50000000e+00
7.61253751e-01	2.50000000e+00
7.61587196e-01	2.50000000e+00
7.61920640e-01	2.50000000e+00
7.62254085e-01	2.50000000e+00
7.62587529e-01	2.50000000e+00
7.62920974e-01	2.50000000e+00
7.63254418e-01	2.50000000e+00
7.63587863e-01	2.50000000e+00
7.63921307e-01	2.50000000e+00
7.64254752e-01	2.50000000e+00
7.64588196e-01	2.50000000e+00
7.64921641e-01	2.50000000e+00
7.65255085e-01	2.50000000e+00
7.65588530e-01	2.50000000e+00
7.65921974e-01	2.50000000e+00
7.66255418e-01	2.50000000e+00
7.66588863e-01	2.50000000e+00
7.66922307e-01	2.50000000e+00
7.67255752e-01	2.50000000e+00
7.67589196e-01	2.50000000e+00
7.67922641e-01	2.50000000e+00
7.68256085e-01	2.50000000e+00
7.68589530e-01	2.50000000e+00
7.68922974e-01	2.50000000e+00
7.69256419e-01	2.50000000e+00
7.69589863e-01	2.50000000e+00
7.69923308e-01	2.50000000e+00
7.70256752e-01	2.50000000e+00
7.70590197e-01	2.50000000e+00
7.70923641e-01	2.50000000e+00
7.71257086e-01	2.50000000e+00
7.71590530e-01	2.50000000e+00
7.71923975e-01	2.50000000e+00
7.72257419e-01	2.50000000e+00
7.72590864e-01	2.50000000e+00
7.72924308e-01	2.50000000e+00
7.73257753e-01	2.50000000e+00
7.73591197e-01	2.50000000e+00
7.73924642e-01	2.50000000e+00
7.74258086e-01	2.50000000e+00
7.74591531e-01	2.50000000e+00
7.74924975e-01	2.50000000e+00
7.75258419e-01	2.50000000e+00
7.75591864e-01	2.50000000e+00
7.75925308e-01	2.50000000e+00
7.76258753e-01	2.50000000e+00
7.76592197e-01	2.50000000e+00
7.76925642e-01	2.50000000e+00
7.77259086e-01	2.50000000e+00
7.77592531e-01	2.50000000e+00
7.77925975e-01	2.50000000e+00
7.78259420e-01	2.50000000e+00
7.78592864e-01	2.50000000e+00
7.78926309e-01	2.50000000e+00
7.79259753e-01	2.50000000e+00
7.79593198e-01	2.50000000e+00
7.79926642e-01	2.50000000e+00
7.80260087e-01	2.50000000e+00
7.80593531e-01	2.50000000e+00
7.80926976e-01	2.50000000e+00
7.81260420e-01	2.50000000e+00
7.81593865e-01	2.50000000e+00
7.81927309e-01	2.50000000e+00
7.82260754e-01	2.50000000e+00
7.82594198e-01	2.50000000e+00
7.82927643e-01	2.50000000e+00
7.83261087e-01	2.50000000e+00
7.83594532e-01	2.50000000e+00
7.83927976e-01	2.50000000e+00
7.84261420e-01	2.50000000e+00
7.84594865e-01	2.50000000e+00
7.84928309e-01	2.50000000e+00
7.85261754e-01	2.50000000e+00
7.85595198e-01	2.50000000e+00
7.85928643e-01	2.50000000e+00
7.86262087e-01	2.50000000e+00
7.86595532e-01	2.50000000e+00
7.86928976e-01	2.50000000e+00
7.87262421e-01	2.50000000e+00
7.87595865e-01	2.50000000e+00
7.87929310e-01	2.50000000e+00
7.88262754e-01	2.50000000e+00
7.88596199e-01	2.50000000e+00
7.88929643e-01	2.50000000e+00
7.89263088e-01	2.50000000e+00
7.89596532e-01	2.50000000e+00
7.89929977e-01	2.50000000e+00
7.90263421e-01	2.50000000e+00
7.90596866e-01	2.50000000e+00
7.90930310e-01	2.50000000e+00
7.91263755e-01	2.50000000e+00
7.91597199e-01	2.50000000e+00
7.91930644e-01	2.50000000e+00
7.92264088e-01	2.50000000e+00
7.92597533e-01	2.50000000e+00
7.92930977e-01	2.50000000e+00
7.93264421e-01	2.50000000e+00
7.93597866e-01	2.50000000e+00
7.93931310e-01	2.50000000e+00
7.94264755e-01	2.50000000e+00
7.94598199e-01	2.50000000e+00
7.94931644e-01	2.50000000e+00
7.95265088e-01	2.50000000e+00
7.95598533e-01	2.50000000e+00
7.95931977e-01	2.50000000e+00
7.96265422e-01	2.50000000e+00
7.96598866e-01	2.50000000e+00
7.96932311e-01	2.50000000e+00
7.97265755e-01	2.50000000e+00
7.97599200e-01	2.50000000e+00
7.97932644e-01	2.50000000e+00
7.98266089e-01	2.50000000e+00
7.98599533e-01	2.50000000e+00
7.98932978e-01	2.50000000e+00
7.99266422e-01	2.50000000e+00
7.99599867e-01	2.50000000e+00
7.99933311e-01	2.50000000e+00
8.00266756e-01	2.50000000e+00
8.00600200e-01	2.50000000e+00
8.00933645e-01	2.50000000e+00
8.01267089e-01	2.50000000e+00
8.01600534e-01	2.50000000e+00
8.01933978e-01	2.50000000e+00
8.02267422e-01	2.50000000e+00
8.02600867e-01	2.50000000e+00
8.02934311e-01	2.50000000e+00
8.03267756e-01	2.50000000e+00
8.03601200e-01	2.50000000e+00
8.03934645e-01	2.50000000e+00
8.04268089e-01	2.50000000e+00
8.04601534e-01	2.50000000e+00
8.04934978e-01	2.50000000e+00
8.05268423e-01	2.50000000e+00
8.05601867e-01	2.50000000e+00
8.05935312e-01	2.50000000e+00
8.06268756e-01	2.50000000e+00
8.06602201e-01	2.50000000e+00
8.06935645e-01	2.50000000e+00
8.07269090e-01	2.50000000e+00
8.07602534e-01	2.50000000e+00
8.07935979e-01	2.50000000e+00
8.08269423e-01	2.50000000e+00
8.08602868e-01	2.50000000e+00
8.08936312e-01	2.50000000e+00
8.09269757e-01	2.50000000e+00
8.09603201e-01	2.50000000e+00
8.09936646e-01	2.50000000e+00
8.10270090e-01	2.50000000e+00
8.10603535e-01	2.50000000e+00
8.10936979e-01	2.50000000e+00
8.11270423e-01	2.50000000e+00
8.11603868e-01	2.50000000e+00
8.11937312e-01	2.50000000e+00
8.12270757e-01	2.50000000e+00
8.12604201e-01	2.50000000e+00
8.12937646e-01	2.50000000e+00
8.13271090e-01	2.50000000e+00
8.13604535e-01	2.50000000e+00
8.13937979e-01	2.50000000e+00
8.14271424e-01	2.50000000e+00
8.14604868e-01	2.50000000e+00
8.14938313e-01	2.50000000e+00
8.15271757e-01	2.50000000e+00
8.15605202e-01	2.50000000e+00
8.15938646e-01	2.50000000e+00
8.16272091e-01	2.50000000e+00
8.16605535e-01	2.50000000e+00
8.16938980e-01	2.50000000e+00
8.17272424e-01	2.50000000e+00
8.17605869e-01	2.50000000e+00
8.17939313e-01	2.50000000e+00
8.18272758e-01	2.50000000e+00
8.18606202e-01	2.50000000e+00
8.18939647e-01	2.50000000e+00
8.19273091e-01	2.50000000e+00
8.19606536e-01	2.50000000e+00
8.19939980e-01	2.50000000e+00
8.20273424e-01	2.50000000e+00
8.20606869e-01	2.50000000e+00
8.20940313e-01	2.50000000e+00
8.21273758e-01	2.50000000e+00
8.21607202e-01	2.50000000e+00
8.21940647e-01	2.50000000e+00
8.22274091e-01	2.50000000e+00
8.22607536e-01	2.50000000e+00
8.22940980e-01	2.50000000e+00
8.23274425e-01	2.50000000e+00
8.23607869e-01	2.50000000e+00
8.23941314e-01	2.50000000e+00
8.24274758e-01	2.50000000e+00
8.24608203e-01	2.50000000e+00
8.24941647e-01	2.50000000e+00
8.25275092e-01	2.50000000e+00
8.25608536e-01	2.50000000e+00
8.25941981e-01	2.50000000e+00
8.26275425e-01	2.50000000e+00
8.26608870e-01	2.50000000e+00
8.26942314e-01	2.50000000e+00
8.27275759e-01	2.50000000e+00
8.27609203e-01	2.50000000e+00
8.27942648e-01	2.50000000e+00
8.28276092e-01	2.50000000e+00
8.28609537e-01	2.50000000e+00
8.28942981e-01	2.50000000e+00
8.29276425e-01	2.50000000e+00
8.29609870e-01	2.50000000e+00
8.29943314e-01	2.50000000e+00
8.30276759e-01	2.50000000e+00
8.30610203e-01	2.50000000e+00
8.30943648e-01	2.50000000e+00
8.31277092e-01	2.50000000e+00
8.31610537e-01	2.50000000e+00
8.31943981e-01	2.50000000e+00
8.32277426e-01	2.50000000e+00
8.32610870e-01	2.50000000e+00
8.32944315e-01	2.50000000e+00
8.33277759e-01	2.50000000e+00
8.33611204e-01	2.50000000e+00
8.33944648e-01	2.50000000e+00
8.34278093e-01	2.50000000e+00
8.34611537e-01	2.50000000e+00
8.34944982e-01	2.50000000e+00
8.35278426e-01	2.50000000e+00
8.35611871e-01	2.50000000e+00
8.35945315e-01	2.50000000e+00
8.36278760e-01	2.50000000e+00
8.36612204e-01	2.50000000e+00
8.36945649e-01	2.50000000e+00
8.37279093e-01	2.50000000e+00
8.37612538e-01	2.50000000e+00
8.37945982e-01	2.50000000e+00
8.38279426e-01	2.50000000e+00
8.38612871e-01	2.50000000e+00
8.38946315e-01	2.50000000e+00
8.39279760e-01	2.50000000e+00
8.39613204e-01	2.50000000e+00
8.39946649e-01	2.50000000e+00
8.40280093e-01	2.50000000e+00
8.40613538e-01	2.50000000e+00
8.40946982e-01	2.50000000e+00
8.41280427e-01	2.50000000e+00
8.41613871e-01	2.50000000e+00
8.41947316e-01	2.50000000e+00
8.42280760e-01	2.50000000e+00
8.42614205e-01	2.50000000e+00
8.42947649e-01	2.50000000e+00
8.43281094e-01	2.50000000e+00
8.43614538e-01	2.50000000e+00
8.43947983e-01	2.50000000e+00
8.44281427e-01	2.50000000e+00
8.44614872e-01	2.50000000e+00
8.44948316e-01	2.50000000e+00
8.45281761e-01	2.50000000e+00
8.45615205e-01	2.50000000e+00
8.45948650e-01	2.50000000e+00
8.46282094e-01	2.50000000e+00
8.46615539e-01	2.50000000e+00
8.46948983e-01	2.50000000e+00
8.47282427e-01	2.50000000e+00
8.47615872e-01	2.50000000e+00
8.47949316e-01	2.50000000e+00
8.48282761e-01	2.50000000e+00
8.48616205e-01	2.50000000e+00
8.48949650e-01	2.50000000e+00
8.49283094e-01	2.50000000e+00
8.49616539e-01	2.50000000e+00
8.49949983e-01	2.50000000e+00
8.50283428e-01	2.50000000e+00
8.50616872e-01	2.50000000e+00
8.50950317e-01	2.50000000e+00
8.51283761e-01	2.50000000e+00
8.51617206e-01	2.50000000e+00
8.51950650e-01	2.50000000e+00
8.52284095e-01	2.50000000e+00
8.52617539e-01	2.50000000e+00
8.52950984e-01	2.50000000e+00
8.53284428e-01	2.50000000e+00
8.53617873e-01	2.50000000e+00
8.53951317e-01	2.50000000e+00
8.54284762e-01	2.50000000e+00
8.54618206e-01	2.50000000e+00
8.54951651e-01	2.50000000e+00
8.55285095e-01	2.50000000e+00
8.55618540e-01	2.50000000e+00
8.55951984e-01	2.50000000e+00
8.56285428e-01	2.50000000e+00
8.56618873e-01	2.50000000e+00
8.56952317e-01	2.50000000e+00
8.57285762e-01	2.50000000e+00
8.57619206e-01	2.50000000e+00
8.57952651e-01	2.50000000e+00
8.58286095e-01	2.50000000e+00
8.58619540e-01	2.50000000e+00
8.58952984e-01	2.50000000e+00
8.59286429e-01	2.50000000e+00
8.59619873e-01	2.50000000e+00
8.59953318e-01	2.50000000e+00
8.60286762e-01	2.50000000e+00
8.60620207e-01	2.50000000e+00
8.60953651e-01	2.50000000e+00
8.61287096e-01	2.50000000e+00
8.61620540e-01	2.50000000e+00
8.61953985e-01	2.50000000e+00
8.62287429e-01	2.50000000e+00
8.62620874e-01	2.50000000e+00
8.62954318e-01	2.50000000e+00
8.63287763e-01	2.50000000e+00
8.63621207e-01	2.50000000e+00
8.63954652e-01	2.50000000e+00
8.64288096e-01	2.50000000e+00
8.64621541e-01	2.50000000e+00
8.64954985e-01	2.50000000e+00
8.65288429e-01	2.50000000e+00
8.65621874e-01	2.50000000e+00
8.65955318e-01	2.50000000e+00
8.66288763e-01	2.50000000e+00
8.66622207e-01	2.50000000e+00
8.66955652e-01	2.50000000e+00
8.67289096e-01	2.50000000e+00
8.67622541e-01	2.50000000e+00
8.67955985e-01	2.50000000e+00
8.68289430e-01	2.50000000e+00
8.68622874e-01	2.50000000e+00
8.68956319e-01	2.50000000e+00
8.69289763e-01	2.50000000e+00
8.69623208e-01	2.50000000e+00
8.69956652e-01	2.50000000e+00
8.70290097e-01	2.50000000e+00
8.70623541e-01	2.50000000e+00
8.70956986e-01	2.50000000e+00
8.71290430e-01	2.50000000e+00
8.71623875e-01	2.50000000e+00
8.71957319e-01	2.50000000e+00
8.72290764e-01	2.50000000e+00
8.72624208e-01	2.50000000e+00
8.72957653e-01	2.50000000e+00
8.73291097e-01	2.50000000e+00
8.73624542e-01	2.50000000e+00
8.73957986e-01	2.50000000e+00
8.74291430e-01	2.50000000e+00
8.74624875e-01	2.50000000e+00
8.74958319e-01	2.50000000e+00
8.75291764e-01	2.50000000e+00
8.75625208e-01	2.50000000e+00
8.75958653e-01	2.50000000e+00
8.76292097e-01	2.50000000e+00
8.76625542e-01	2.50000000e+00
8.76958986e-01	2.50000000e+00
8.77292431e-01	2.50000000e+00
8.77625875e-01	2.50000000e+00
8.77959320e-01	2.50000000e+00
8.78292764e-01	2.50000000e+00
8.78626209e-01	2.50000000e+00
8.78959653e-01	2.50000000e+00
8.79293098e-01	2.50000000e+00
8.79626542e-01	2.50000000e+00
8.79959987e-01	2.50000000e+00
8.80293431e-01	2.50000000e+00
8.80626876e-01	2.50000000e+00
8.80960320e-01	2.50000000e+00
8.81293765e-01	2.50000000e+00
8.81627209e-01	2.50000000e+00
8.81960654e-01	2.50000000e+00
8.82294098e-01	2.50000000e+00
8.82627543e-01	2.50000000e+00
8.82960987e-01	2.50000000e+00
8.83294431e-01	2.50000000e+00
8.83627876e-01	2.50000000e+00
8.83961320e-01	2.50000000e+00
8.84294765e-01	2.50000000e+00
8.84628209e-01	2.50000000e+00
8.84961654e-01	2.50000000e+00
8.85295098e-01	2.50000000e+00
8.85628543e-01	2.50000000e+00
8.85961987e-01	2.50000000e+00
8.86295432e-01	2.50000000e+00
8.86628876e-01	2.50000000e+00
8.86962321e-01	2.50000000e+00
8.87295765e-01	2.50000000e+00
8.87629210e-01	2.50000000e+00
8.87962654e-01	2.50000000e+00
8.88296099e-01	2.50000000e+00
8.88629543e-01	2.50000000e+00
8.88962988e-01	2.50000000e+00
8.89296432e-01	2.50000000e+00
8.89629877e-01	2.50000000e+00
8.89963321e-01	2.50000000e+00
8.90296766e-01	2.50000000e+00
8.90630210e-01	2.50000000e+00
8.90963655e-01	2.50000000e+00
8.91297099e-01	2.50000000e+00
8.91630544e-01	2.50000000e+00
8.91963988e-01	2.50000000e+00
8.92297432e-01	2.50000000e+00
8.92630877e-01	2.50000000e+00
8.92964321e-01	2.50000000e+00
8.93297766e-01	2.50000000e+00
8.93631210e-01	2.50000000e+00
8.93964655e-01	2.50000000e+00
8.94298099e-01	2.50000000e+00
8.94631544e-01	2.50000000e+00
8.94964988e-01	2.50000000e+00
8.95298433e-01	2.50000000e+00
8.95631877e-01	2.50000000e+00
8.95965322e-01	2.50000000e+00
8.96298766e-01	2.50000000e+00
8.96632211e-01	2.50000000e+00
8.96965655e-01	2.50000000e+00
8.97299100e-01	2.50000000e+00
8.97632544e-01	2.50000000e+00
8.97965989e-01	2.50000000e+00
8.98299433e-01	2.50000000e+00
8.98632878e-01	2.50000000e+00
8.98966322e-01	2.50000000e+00
8.99299767e-01	2.50000000e+00
8.99633211e-01	2.50000000e+00
8.99966656e-01	2.50000000e+00
9.00300100e-01	2.50000000e+00
9.00633545e-01	2.50000000e+00
9.00966989e-01	2.50000000e+00
9.01300433e-01	2.50000000e+00
9.01633878e-01	2.50000000e+00
9.01967322e-01	2.50000000e+00
9.02300767e-01	2.50000000e+00
9.02634211e-01	2.50000000e+00
9.02967656e-01	2.50000000e+00
9.03301100e-01	2.50000000e+00
9.03634545e-01	2.50000000e+00
9.03967989e-01	2.50000000e+00
9.04301434e-01	2.50000000e+00
9.04634878e-01	2.50000000e+00
9.04968323e-01	2.50000000e+00
9.05301767e-01	2.50000000e+00
9.05635212e-01	2.50000000e+00
9.05968656e-01	2.50000000e+00
9.06302101e-01	2.50000000e+00
9.06635545e-01	2.50000000e+00
9.06968990e-01	2.50000000e+00
9.07302434e-01	2.50000000e+00
9.07635879e-01	2.50000000e+00
9.07969323e-01	2.50000000e+00
9.08302768e-01	2.50000000e+00
9.08636212e-01	2.50000000e+00
9.08969657e-01	2.50000000e+00
9.09303101e-01	2.50000000e+00
9.09636546e-01	2.50000000e+00
9.09969990e-01	2.50000000e+00
9.10303434e-01	2.50000000e+00
9.10636879e-01	2.50000000e+00
9.10970323e-01	2.50000000e+00
9.11303768e-01	2.50000000e+00
9.11637212e-01	2.50000000e+00
9.11970657e-01	2.50000000e+00
9.12304101e-01	2.50000000e+00
9.12637546e-01	2.50000000e+00
9.12970990e-01	2.50000000e+00
9.13304435e-01	2.50000000e+00
9.13637879e-01	2.50000000e+00
9.13971324e-01	2.50000000e+00
9.14304768e-01	2.50000000e+00
9.14638213e-01	2.50000000e+00
9.14971657e-01	2.50000000e+00
9.15305102e-01	2.50000000e+00
9.15638546e-01	2.50000000e+00
9.15971991e-01	2.50000000e+00
9.16305435e-01	2.50000000e+00
9.16638880e-01	2.50000000e+00
9.16972324e-01	2.50000000e+00
9.17305769e-01	2.50000000e+00
9.17639213e-01	2.50000000e+00
9.17972658e-01	2.50000000e+00
9.18306102e-01	2.50000000e+00
9.18639547e-01	2.50000000e+00
9.18972991e-01	2.50000000e+00
9.19306435e-01	2.50000000e+00
9.19639880e-01	2.50000000e+00
9.19973324e-01	2.50000000e+00
9.20306769e-01	2.50000000e+00
9.20640213e-01	2.50000000e+00
9.20973658e-01	2.50000000e+00
9.21307102e-01	2.50000000e+00
9.21640547e-01	2.50000000e+00
9.21973991e-01	2.50000000e+00
9.22307436e-01	2.50000000e+00
9.22640880e-01	2.50000000e+00
9.22974325e-01	2.50000000e+00
9.23307769e-01	2.50000000e+00
9.23641214e-01	2.50000000e+00
9.23974658e-01	2.50000000e+00
9.24308103e-01	2.50000000e+00
9.24641547e-01	2.50000000e+00
9.24974992e-01	2.50000000e+00
9.25308436e-01	2.50000000e+00
9.25641881e-01	2.50000000e+00
9.25975325e-01	2.50000000e+00
9.26308770e-01	2.50000000e+00
9.26642214e-01	2.50000000e+00
9.26975659e-01	2.50000000e+00
9.27309103e-01	2.50000000e+00
9.27642548e-01	2.50000000e+00
9.27975992e-01	2.50000000e+00
9.28309436e-01	2.50000000e+00
9.28642881e-01	2.50000000e+00
9.28976325e-01	2.50000000e+00
9.29309770e-01	2.50000000e+00
9.29643214e-01	2.50000000e+00
9.29976659e-01	2.50000000e+00
9.30310103e-01	2.50000000e+00
9.30643548e-01	2.50000000e+00
9.30976992e-01	2.50000000e+00
9.31310437e-01	2.50000000e+00
9.31643881e-01	2.50000000e+00
9.31977326e-01	2.50000000e+00
9.32310770e-01	2.50000000e+00
9.32644215e-01	2.50000000e+00
9.32977659e-01	2.50000000e+00
9.33311104e-01	2.50000000e+00
9.33644548e-01	2.50000000e+00
9.33977993e-01	2.50000000e+00
9.34311437e-01	2.50000000e+00
9.34644882e-01	2.50000000e+00
9.34978326e-01	2.50000000e+00
9.35311771e-01	2.50000000e+00
9.35645215e-01	2.50000000e+00
9.35978660e-01	2.50000000e+00
9.36312104e-01	2.50000000e+00
9.36645549e-01	2.50000000e+00
9.36978993e-01	2.50000000e+00
9.37312437e-01	2.50000000e+00
9.37645882e-01	2.50000000e+00
9.37979326e-01	2.50000000e+00
9.38312771e-01	2.50000000e+00
9.38646215e-01	2.50000000e+00
9.38979660e-01	2.50000000e+00
9.39313104e-01	2.50000000e+00
9.39646549e-01	2.50000000e+00
9.39979993e-01	2.50000000e+00
9.40313438e-01	2.50000000e+00
9.40646882e-01	2.50000000e+00
9.40980327e-01	2.50000000e+00
9.41313771e-01	2.50000000e+00
9.41647216e-01	2.50000000e+00
9.41980660e-01	2.50000000e+00
9.42314105e-01	2.50000000e+00
9.42647549e-01	2.50000000e+00
9.42980994e-01	2.50000000e+00
9.43314438e-01	2.50000000e+00
9.43647883e-01	2.50000000e+00
9.43981327e-01	2.50000000e+00
9.44314772e-01	2.50000000e+00
9.44648216e-01	2.50000000e+00
9.44981661e-01	2.50000000e+00
9.45315105e-01	2.50000000e+00
9.45648550e-01	2.50000000e+00
9.45981994e-01	2.50000000e+00
9.46315438e-01	2.50000000e+00
9.46648883e-01	2.50000000e+00
9.46982327e-01	2.50000000e+00
9.47315772e-01	2.50000000e+00
9.47649216e-01	2.50000000e+00
9.47982661e-01	2.50000000e+00
9.48316105e-01	2.50000000e+00
9.48649550e-01	2.50000000e+00
9.48982994e-01	2.50000000e+00
9.49316439e-01	2.50000000e+00
9.49649883e-01	2.50000000e+00
9.49983328e-01	2.50000000e+00
9.50316772e-01	2.50000000e+00
9.50650217e-01	2.50000000e+00
9.50983661e-01	2.50000000e+00
9.51317106e-01	2.50000000e+00
9.51650550e-01	2.50000000e+00
9.51983995e-01	2.50000000e+00
9.52317439e-01	2.50000000e+00
9.52650884e-01	2.50000000e+00
9.52984328e-01	2.50000000e+00
9.53317773e-01	2.50000000e+00
9.53651217e-01	2.50000000e+00
9.53984662e-01	2.50000000e+00
9.54318106e-01	2.50000000e+00
9.54651551e-01	2.50000000e+00
9.54984995e-01	2.50000000e+00
9.55318439e-01	2.50000000e+00
9.55651884e-01	2.50000000e+00
9.55985328e-01	2.50000000e+00
9.56318773e-01	2.50000000e+00
9.56652217e-01	2.50000000e+00
9.56985662e-01	2.50000000e+00
9.57319106e-01	2.50000000e+00
9.57652551e-01	2.50000000e+00
9.57985995e-01	2.50000000e+00
9.58319440e-01	2.50000000e+00
9.58652884e-01	2.50000000e+00
9.58986329e-01	2.50000000e+00
9.59319773e-01	2.50000000e+00
9.59653218e-01	2.50000000e+00
9.59986662e-01	2.50000000e+00
9.60320107e-01	2.50000000e+00
9.60653551e-01	2.50000000e+00
9.60986996e-01	2.50000000e+00
9.61320440e-01	2.50000000e+00
9.61653885e-01	2.50000000e+00
9.61987329e-01	2.50000000e+00
9.62320774e-01	2.50000000e+00
9.62654218e-01	2.50000000e+00
9.62987663e-01	2.50000000e+00
9.63321107e-01	2.50000000e+00
9.63654552e-01	2.50000000e+00
9.63987996e-01	2.50000000e+00
9.64321440e-01	2.50000000e+00
9.64654885e-01	2.50000000e+00
9.64988329e-01	2.50000000e+00
9.65321774e-01	2.50000000e+00
9.65655218e-01	2.50000000e+00
9.65988663e-01	2.50000000e+00
9.66322107e-01	2.50000000e+00
9.66655552e-01	2.50000000e+00
9.66988996e-01	2.50000000e+00
9.67322441e-01	2.50000000e+00
9.67655885e-01	2.50000000e+00
9.67989330e-01	2.50000000e+00
9.68322774e-01	2.50000000e+00
9.68656219e-01	2.50000000e+00
9.68989663e-01	2.50000000e+00
9.69323108e-01	2.50000000e+00
9.69656552e-01	2.50000000e+00
9.69989997e-01	2.50000000e+00
9.70323441e-01	2.50000000e+00
9.70656886e-01	2.50000000e+00
9.70990330e-01	2.50000000e+00
9.71323775e-01	2.50000000e+00
9.71657219e-01	2.50000000e+00
9.71990664e-01	2.50000000e+00
9.72324108e-01	2.50000000e+00
9.72657553e-01	2.50000000e+00
9.72990997e-01	2.50000000e+00
9.73324441e-01	2.50000000e+00
9.73657886e-01	2.50000000e+00
9.73991330e-01	2.50000000e+00
9.74324775e-01	2.50000000e+00
9.74658219e-01	2.50000000e+00
9.74991664e-01	2.50000000e+00
9.75325108e-01	2.50000000e+00
9.75658553e-01	2.50000000e+00
9.75991997e-01	2.50000000e+00
9.76325442e-01	2.50000000e+00
9.76658886e-01	2.50000000e+00
9.76992331e-01	2.50000000e+00
9.77325775e-01	2.50000000e+00
9.77659220e-01	2.50000000e+00
9.77992664e-01	2.50000000e+00
9.78326109e-01	2.50000000e+00
9.78659553e-01	2.50000000e+00
9.78992998e-01	2.50000000e+00
9.79326442e-01	2.50000000e+00
9.79659887e-01	2.50000000e+00
9.79993331e-01	2.50000000e+00
9.80326776e-01	2.50000000e+00
9.80660220e-01	2.50000000e+00
9.80993665e-01	2.50000000e+00
9.81327109e-01	2.50000000e+00
9.81660554e-01	2.50000000e+00
9.81993998e-01	2.50000000e+00
9.82327442e-01	2.50000000e+00
9.82660887e-01	2.50000000e+00
9.82994331e-01	2.50000000e+00
9.83327776e-01	2.50000000e+00
9.83661220e-01	2.50000000e+00
9.83994665e-01	2.50000000e+00
9.84328109e-01	2.50000000e+00
9.84661554e-01	2.50000000e+00
9.84994998e-01	2.50000000e+00
9.85328443e-01	2.50000000e+00
9.85661887e-01	2.50000000e+00
9.85995332e-01	2.50000000e+00
9.86328776e-01	2.50000000e+00
9.86662221e-01	2.50000000e+00
9.86995665e-01	2.50000000e+00
9.87329110e-01	2.50000000e+00
9.87662554e-01	2.50000000e+00
9.87995999e-01	2.50000000e+00
9.88329443e-01	2.50000000e+00
9.88662888e-01	2.50000000e+00
9.88996332e-01	2.50000000e+00
9.89329777e-01	2.50000000e+00
9.89663221e-01	2.50000000e+00
9.89996666e-01	2.50000000e+00
9.90330110e-01	2.50000000e+00
9.90663555e-01	2.50000000e+00
9.90996999e-01	2.50000000e+00
9.91330443e-01	2.50000000e+00
9.91663888e-01	2.50000000e+00
9.91997332e-01	2.50000000e+00
9.92330777e-01	2.50000000e+00
9.92664221e-01	2.50000000e+00
9.92997666e-01	2.50000000e+00
9.93331110e-01	2.50000000e+00
9.93664555e-01	2.50000000e+00
9.93997999e-01	2.50000000e+00
9.94331444e-01	2.50000000e+00
9.94664888e-01	2.50000000e+00
9.94998333e-01	2.50000000e+00
9.95331777e-01	2.50000000e+00
9.95665222e-01	2.50000000e+00
9.95998666e-01	2.50000000e+00
9.96332111e-01	2.50000000e+00
9.96665555e-01	2.50000000e+00
9.96999000e-01	2.50000000e+00
9.97332444e-01	2.50000000e+00
9.97665889e-01	2.50000000e+00
9.97999333e-01	2.50000000e+00
9.98332778e-01	2.50000000e+00
9.98666222e-01	2.50000000e+00
9.98999667e-01	2.50000000e+00
9.99333111e-01	2.50000000e+00
9.99666556e-01	2.50000000e+00
1.00000000e+00	2.50000000e+00


==> figure/jump_function.txt <==
0.00000000e+00	0.00000000e+00
3.33444481e-04	0.00000000e+00
6.66888963e-04	0.00000000e+00
1.00033344e-03	0.00000000e+00
1.33377793e-03	0.00000000e+00
1.66722241e-03	0.00000000e+00
2.00066689e-03	0.00000000e+00
2.33411137e-03	0.00000000e+00
2.66755585e-03	0.00000000e+00
3.00100033e-03	0.00000000e+00
3.33444481e-03	0.00000000e+00
3.66788930e-03	0.00000000e+00
4.00133378e-03	0.00000000e+00
4.33477826e-03	0.00000000e+00
4.66822274e-03	0.00000000e+00
5.00166722e-03	0.00000000e+00
5.33511170e-03	0.00000000e+00
5.66855619e-03	0.00000000e+00
6.00200067e-03	0.00000000e+00
6.33544515e-03	0.00000000e+00
6.66888963e-03	0.00000000e+00
7.00233411e-03	0.00000000e+00
7.33577859e-03	0.00000000e+00
7.66922307e-03	0.00000000e+00
8.00266756e-03	0.00000000e+00
8.33611204e-03	0.00000000e+00
8.66955652e-03	0.00000000e+00
9.00300100e-03	0.00000000e+00
9.33644548e-03	0.00000000e+00
9.66988996e-03	0.00000000e+00
1.00033344e-02	0.00000000e+00
1.03367789e-02	0.00000000e+00
1.06702234e-02	0.00000000e+00
1.10036679e-02	0.00000000e+00
1.13371124e-02	0.00000000e+00
1.16705569e-02	0.00000000e+00
1.20040013e-02	0.00000000e+00
1.23374458e-02	0.00000000e+00
1.26708903e-02	0.00000000e+00
1.30043348e-02	0.00000000e+00
1.33377793e-02	0.00000000e+00
1.36712237e-02	0.00000000e+00
1.40046682e-02	0.00000000e+00
1.43381127e-02	0.00000000e+00
1.46715572e-02	0.00000000e+00
1.50050017e-02	0.00000000e+00
1.53384461e-02	0.00000000e+00
1.56718906e-02	0.00000000e+00
1.60053351e-02	0.00000000e+00
1.63387796e-02	0.00000000e+00
1.66722241e-02	0.00000000e+00
1.70056686e-02	0.00000000e+00
1.73391130e-02	0.00000000e+00
1.76725575e-02	0.00000000e+00
1.80060020e-02	0.00000000e+00
1.83394465e-02	0.00000000e+00
1.86728910e-02	0.00000000e+00
1.90063354e-02	0.00000000e+00
1.93397799e-02	0.00000000e+00
1.96732244e-02	0.00000000e+00
2.00066689e-02	0.00000000e+00
2.03401134e-02	0.00000000e+00
2.06735579e-02	0.00000000e+00
2.10070023e-02	0.00000000e+00
2.13404468e-02	0.00000000e+00
2.16738913e-02	0.00000000e+00
2.20073358e-02	0.00000000e+00
2.23407803e-02	0.00000000e+00
2.26742247e-02	0.00000000e+00
2.30076692e-02	0.00000000e+00
2.33411137e-02	0.00000000e+00
2.36745582e-02	0.00000000e+00
2.40080027e-02	0.00000000e+00
2.43414471e-02	0.00000000e+00
2.46748916e-02	0.00000000e+00
2.50083361e-02	0.00000000e+00
2.53417806e-02	0.00000000e+00
2.56752251e-02	0.00000000e+00
2.60086696e-02	0.00000000e+00
2.63421140e-02	0.00000000e+00
2.66755585e-02	0.00000000e+00
2.70090030e-02	0.00000000e+00
2.73424475e-02	0.00000000e+00
2.76758920e-02	0.00000000e+00
2.80093364e-02	0.00000000e+00
2.83427809e-02	0.00000000e+00
2.86762254e-02	0.00000000e+00
2.90096699e-02	0.00000000e+00
2.93431144e-02	0.00000000e+00
2.96765589e-02	0.00000000e+00
3.00100033e-02	0.00000000e+00
3.03434478e-02	0.00000000e+00
3.06768923e-02	0.00000000e+00
3.10103368e-02	0.00000000e+00
3.13437813e-02	0.00000000e+00
3.16772257e-02	0.00000000e+00
3.20106702e-02	0.00000000e+00
3.23441147e-02	0.00000000e+00
3.26775592e-02	0.00000000e+00
3.30110037e-02	0.00000000e+00
3.33444481e-02	0.00000000e+00
3.36778926e-02	0.00000000e+00
3.40113371e-02	0.00000000e+00
3.43447816e-02	0.00000000e+00
3.46782261e-02	0.00000000e+00
3.50116706e-02	0.00000000e+00
3.53451150e-02	0.00000000e+00
3.56785595e-02	0.00000000e+00
3.60120040e-02	0.00000000e+00
3.63454485e-02	0.00000000e+00
3.66788930e-02	0.00000000e+00
3.70123374e-02	0.00000000e+00
3.73457819e-02	0.00000000e+00
3.76792264e-02	0.00000000e+00
3.80126709e-02	0.00000000e+00
3.83461154e-02	0.00000000e+00
3.86795599e-02	0.00000000e+00
3.90130043e-02	0.00000000e+00
3.93464488e-02	0.00000000e+00
3.96798933e-02	0.00000000e+00
4.00133378e-02	0.00000000e+00
4.03467823e-02	0.00000000e+00
4.06802267e-02	0.00000000e+00
4.10136712e-02	0.00000000e+00
4.13471157e-02	0.00000000e+00
4.16805602e-02	0.00000000e+00
4.20140047e-02	0.00000000e+00
4.23474491e-02	0.00000000e+00
4.26808936e-02	0.00000000e+00
4.30143381e-02	0.00000000e+00
4.33477826e-02	0.00000000e+00
4.36812271e-02	0.00000000e+00
4.40146716e-02	0.00000000e+00
4.43481160e-02	0.00000000e+00
4.46815605e-02	0.00000000e+00
4.50150050e-02	0.00000000e+00
4.53484495e-02	0.00000000e+00
4.56818940e-02	0.00000000e+00
4.60153384e-02	0.00000000e+00
4.63487829e-02	0.00000000e+00
4.66822274e-02	0.00000000e+00
4.70156719e-02	0.00000000e+00
4.73491164e-02	0.00000000e+00
4.76825609e-02	0.00000000e+00
4.80160053e-02	0.00000000e+00
4.83494498e-02	0.00000000e+00
4.86828943e-02	0.00000000e+00
4.90163388e-02	0.00000000e+00
4.93497833e-02	0.00000000e+00
4.96832277e-02	0.00000000e+00
5.00166722e-02	0.00000000e+00
5.03501167e-02	0.00000000e+00
5.06835612e-02	0.00000000e+00
5.10170057e-02	0.00000000e+00
5.13504502e-02	0.00000000e+00
5.16838946e-02	0.00000000e+00
5.20173391e-02	0.00000000e+00
5.23507836e-02	0.00000000e+00
5.26842281e-02	0.00000000e+00
5.30176726e-02	0.00000000e+00
5.33511170e-02	0.00000000e+00
5.36845615e-02	0.00000000e+00
5.40180060e-02	0.00000000e+00
5.43514505e-02	0.00000000e+00
5.46848950e-02	0.00000000e+00
5.50183394e-02	0.00000000e+00
5.53517839e-02	0.00000000e+00
5.56852284e-02	0.00000000e+00
5.60186729e-02	0.00000000e+00
5.63521174e-02	0.00000000e+00
5.66855619e-02	0.00000000e+00
5.70190063e-02	0.00000000e+00
5.73524508e-02	0.00000000e+00
5.76858953e-02	0.00000000e+00
5.80193398e-02	0.00000000e+00
5.83527843e-02	0.00000000e+00
5.86862287e-02	0.00000000e+00
5.90196732e-02	0.00000000e+00
5.93531177e-02	0.00000000e+00
5.96865622e-02	0.00000000e+00
6.00200067e-02	0.00000000e+00
6.03534512e-02	0.00000000e+00
6.06868956e-02	0.00000000e+00
6.10203401e-02	0.00000000e+00
6.13537846e-02	0.00000000e+00
6.16872291e-02	0.00000000e+00
6.20206736e-02	0.00000000e+00
6.23541180e-02	0.00000000e+00
6.26875625e-02	0.00000000e+00
6.30210070e-02	0.00000000e+00
6.33544515e-02	0.00000000e+00
6.36878960e-02	0.00000000e+00
6.40213404e-02	0.00000000e+00
6.43547849e-02	0.00000000e+00
6.46882294e-02	0.00000000e+00
6.50216739e-02	0.00000000e+00
6.53551184e-02	0.00000000e+00
6.56885629e-02	0.00000000e+00
6.60220073e-02	0.00000000e+00
6.63554518e-02	0.00000000e+00
6.66888963e-02	0.00000000e+00
6.70223408e-02	0.00000000e+00
6.73557853e-02	0.00000000e+00
6.76892297e-02	0.00000000e+00
6.80226742e-02	0.00000000e+00
6.83561187e-02	0.00000000e+00
6.86895632e-02	0.00000000e+00
6.90230077e-02	0.00000000e+00
6.93564522e-02	0.00000000e+00
6.96898966e-02	0.00000000e+00
7.00233411e-02	0.00000000e+00
7.03567856e-02	0.00000000e+00
7.06902301e-02	0.00000000e+00
7.10236746e-02	0.00000000e+00
7.13571190e-02	0.00000000e+00
7.16905635e-02	0.00000000e+00
7.20240080e-02	0.00000000e+00
7.23574525e-02	0.00000000e+00
7.26908970e-02	0.00000000e+00
7.30243414e-02	0.00000000e+00
7.33577859e-02	0.00000000e+00
7.36912304e-02	0.00000000e+00
7.40246749e-02	0.00000000e+00
7.43581194e-02	0.00000000e+00
7.46915639e-02	0.00000000e+00
7.50250083e-02	0.00000000e+00
7.53584528e-02	0.00000000e+00
7.56918973e-02	0.00000000e+00
7.60253418e-02	0.00000000e+00
7.63587863e-02	0.00000000e+00
7.66922307e-02	0.00000000e+00
7.70256752e-02	0.00000000e+00
7.73591197e-02	0.00000000e+00
7.76925642e-02	0.00000000e+00
7.80260087e-02	0.00000000e+00
7.83594532e-02	0.00000000e+00
7.86928976e-02	0.00000000e+00
7.90263421e-02	0.00000000e+00
7.93597866e-02	0.00000000e+00
7.96932311e-02	0.00000000e+00
8.00266756e-02	0.00000000e+00
8.03601200e-02	0.00000000e+00
8.06935645e-02	0.00000000e+00
8.10270090e-02	0.00000000e+00
8.13604535e-02	0.00000000e+00
8.16938980e-02	0.00000000e+00
8.20273424e-02	0.00000000e+00
8.23607869e-02	0.00000000e+00
8.26942314e-02	0.00000000e+00
8.30276759e-02	0.00000000e+00
8.33611204e-02	0.00000000e+00
8.36945649e-02	0.00000000e+00
8.40280093e-02	0.00000000e+00
8.43614538e-02	0.00000000e+00
8.46948983e-02	0.00000000e+00
8.50283428e-02	0.00000000e+00
8.53617873e-02	0.00000000e+00
8.56952317e-02	0.00000000e+00
8.60286762e-02	0.00000000e+00
8.63621207e-02	0.00000000e+00
8.66955652e-02	0.00000000e+00
8.70290097e-02	0.00000000e+00
8.73624542e-02	0.00000000e+00
8.76958986e-02	0.00000000e+00
8.80293431e-02	0.00000000e+00
8.83627876e-02	0.00000000e+00
8.86962321e-02	0.00000000e+00
8.90296766e-02	0.00000000e+00
8.93631210e-02	0.00000000e+00
8.96965655e-02	0.00000000e+00
9.00300100e-02	0.00000000e+00
9.03634545e-02	0.00000000e+00
9.06968990e-02	0.00000000e+00
9.10303434e-02	0.00000000e+00
9.13637879e-02	0.00000000e+00
9.16972324e-02	0.00000000e+00
9.20306769e-02	0.00000000e+00
9.23641214e-02	0.00000000e+00
9.26975659e-02	0.00000000e+00
9.30310103e-02	0.00000000e+00
9.33644548e-02	0.00000000e+00
9.36978993e-02	0.00000000e+00
9.40313438e-02	0.00000000e+00
9.43647883e-02	0.00000000e+00
9.46982327e-02	0.00000000e+00
9.50316772e-02	0.00000000e+00
9.53651217e-02	0.00000000e+00
9.56985662e-02	0.00000000e+00
9.60320107e-02	0.00000000e+00
9.63654552e-02	0.00000000e+00
9.66988996e-02	0.00000000e+00
9.70323441e-02	0.00000000e+00
9.73657886e-02	0.00000000e+00
9.76992331e-02	0.00000000e+00
9.80326776e-02	0.00000000e+00
9.83661220e-02	0.00000000e+00
9.86995665e-02	0.00000000e+00
9.90330110e-02	0.00000000e+00
9.93664555e-02	0.00000000e+00
9.96999000e-02	0.00000000e+00
1.00033344e-01	0.00000000e+00
1.00366789e-01	0.00000000e+00
1.00700233e-01	0.00000000e+00
1.01033678e-01	0.00000000e+00
1.01367122e-01	0.00000000e+00
1.01700567e-01	0.00000000e+00
1.02034011e-01	0.00000000e+00
1.02367456e-01	0.00000000e+00
1.02700900e-01	0.00000000e+00
1.03034345e-01	0.00000000e+00
1.03367789e-01	0.00000000e+00
1.03701234e-01	0.00000000e+00
1.04034678e-01	0.00000000e+00
1.04368123e-01	0.00000000e+00
1.04701567e-01	0.00000000e+00
1.05035012e-01	0.00000000e+00
1.05368456e-01	0.00000000e+00
1.05701901e-01	0.00000000e+00
1.06035345e-01	0.00000000e+00
1.06368790e-01	0.00000000e+00
1.06702234e-01	0.00000000e+00
1.07035679e-01	0.00000000e+00
1.07369123e-01	0.00000000e+00
1.07702568e-01	0.00000000e+00
1.08036012e-01	0.00000000e+00
1.08369456e-01	0.00000000e+00
1.08702901e-01	0.00000000e+00
1.09036345e-01	0.00000000e+00
1.09369790e-01	0.00000000e+00
1.09703234e-01	0.00000000e+00
1.10036679e-01	0.00000000e+00
1.10370123e-01	0.00000000e+00
1.10703568e-01	0.00000000e+00
1.11037012e-01	0.00000000e+00
1.11370457e-01	0.00000000e+00
1.11703901e-01	0.00000000e+00
1.12037346e-01	0.00000000e+00
1.12370790e-01	0.00000000e+00
1.12704235e-01	0.00000000e+00
1.13037679e-01	0.00000000e+00
1.13371124e-01	0.00000000e+00
1.13704568e-01	0.00000000e+00
1.14038013e-01	0.00000000e+00
1.14371457e-01	0.00000000e+00
1.14704902e-01	0.00000000e+00
1.15038346e-01	0.00000000e+00
1.15371791e-01	0.00000000e+00
1.15705235e-01	0.00000000e+00
1.16038680e-01	0.00000000e+00
1.16372124e-01	0.00000000e+00
1.16705569e-01	0.00000000e+00
1.17039013e-01	0.00000000e+00
1.17372457e-01	0.00000000e+00
1.17705902e-01	0.00000000e+00
1.18039346e-01	0.00000000e+00
1.18372791e-01	0.00000000e+00
1.18706235e-01	0.00000000e+00
1.19039680e-01	0.00000000e+00
1.19373124e-01	0.00000000e+00
1.19706569e-01	0.00000000e+00
1.20040013e-01	0.00000000e+00
1.20373458e-01	0.00000000e+00
1.20706902e-01	0.00000000e+00
1.21040347e-01	0.00000000e+00
1.21373791e-01	0.00000000e+00
1.21707236e-01	0.00000000e+00
1.22040680e-01	0.00000000e+00
1.22374125e-01	0.00000000e+00
1.22707569e-01	0.00000000e+00
1.23041014e-01	0.00000000e+00
1.23374458e-01	0.00000000e+00
1.23707903e-01	0.00000000e+00
1.24041347e-01	0.00000000e+00
1.24374792e-01	0.00000000e+00
1.24708236e-01	0.00000000e+00
1.25041681e-01	0.00000000e+00
1.25375125e-01	0.00000000e+00
1.25708570e-01	0.00000000e+00
1.26042014e-01	0.00000000e+00
1.26375458e-01	0.00000000e+00
1.26708903e-01	0.00000000e+00
1.27042347e-01	0.00000000e+00
1.27375792e-01	0.00000000e+00
1.27709236e-01	0.00000000e+00
1.28042681e-01	0.00000000e+00
1.28376125e-01	0.00000000e+00
1.28709570e-01	0.00000000e+00
1.29043014e-01	0.00000000e+00
1.29376459e-01	0.00000000e+00
1.29709903e-01	0.00000000e+00
1.30043348e-01	0.00000000e+00
1.30376792e-01	0.00000000e+00
1.30710237e-01	0.00000000e+00
1.31043681e-01	0.00000000e+00
1.31377126e-01	0.00000000e+00
1.31710570e-01	0.00000000e+00
1.32044015e-01	0.00000000e+00
1.32377459e-01	0.00000000e+00
1.32710904e-01	0.00000000e+00
1.33044348e-01	0.00000000e+00
1.33377793e-01	0.00000000e+00
1.33711237e-01	0.00000000e+00
1.34044682e-01	0.00000000e+00
1.34378126e-01	0.00000000e+00
1.34711571e-01	0.00000000e+00
1.35045015e-01	0.00000000e+00
1.35378459e-01	0.00000000e+00
1.35711904e-01	0.00000000e+00
1.36045348e-01	0.00000000e+00
1.36378793e-01	0.00000000e+00
1.36712237e-01	0.00000000e+00
1.37045682e-01	0.00000000e+00
1.37379126e-01	0.00000000e+00
1.37712571e-01	0.00000000e+00
1.38046015e-01	0.00000000e+00
1.38379460e-01	0.00000000e+00
1.38712904e-01	0.00000000e+00
1.39046349e-01	0.00000000e+00
1.39379793e-01	0.00000000e+00
1.39713238e-01	0.00000000e+00
1.40046682e-01	0.00000000e+00
1.40380127e-01	0.00000000e+00
1.40713571e-01	0.00000000e+00
1.41047016e-01	0.00000000e+00
1.41380460e-01	0.00000000e+00
1.41713905e-01	0.00000000e+00
1.42047349e-01	0.00000000e+00
1.42380794e-01	0.00000000e+00
1.42714238e-01	0.00000000e+00
1.43047683e-01	0.00000000e+00
1.43381127e-01	0.00000000e+00
1.43714572e-01	0.00000000e+00
1.44048016e-01	0.00000000e+00
1.44381460e-01	0.00000000e+00
1.44714905e-01	0.00000000e+00
1.45048349e-01	0.00000000e+00
1.45381794e-01	0.00000000e+00
1.45715238e-01	0.00000000e+00
1.46048683e-01	0.00000000e+00
1.46382127e-01	0.00000000e+00
1.46715572e-01	0.00000000e+00
1.47049016e-01	0.00000000e+00
1.47382461e-01	0.00000000e+00
1.47715905e-01	0.00000000e+00
1.48049350e-01	0.00000000e+00
1.48382794e-01	0.00000000e+00
1.48716239e-01	0.00000000e+00
1.49049683e-01	0.00000000e+00
1.49383128e-01	0.00000000e+00
1.49716572e-01	0.00000000e+00
1.50050017e-01	0.00000000e+00
1.50383461e-01	0.00000000e+00
1.50716906e-01	0.00000000e+00
1.51050350e-01	0.00000000e+00
1.51383795e-01	0.00000000e+00
1.51717239e-01	0.00000000e+00
1.52050684e-01	0.00000000e+00
1.52384128e-01	0.00000000e+00
1.52717573e-01	0.00000000e+00
1.53051017e-01	0.00000000e+00
1.53384461e-01	0.00000000e+00
1.53717906e-01	0.00000000e+00
1.54051350e-01	0.00000000e+00
1.54384795e-01	0.00000000e+00
1.54718239e-01	0.00000000e+00
1.55051684e-01	0.00000000e+00
1.55385128e-01	0.00000000e+00
1.55718573e-01	0.00000000e+00
1.56052017e-01	0.00000000e+00
1.56385462e-01	0.00000000e+00
1.56718906e-01	0.00000000e+00
1.57052351e-01	0.00000000e+00
1.57385795e-01	0.00000000e+00
1.57719240e-01	0.00000000e+00
1.58052684e-01	0.00000000e+00
1.58386129e-01	0.00000000e+00
1.58719573e-01	0.00000000e+00
1.59053018e-01	0.00000000e+00
1.59386462e-01	0.00000000e+00
1.59719907e-01	0.00000000e+00
1.60053351e-01	0.00000000e+00
1.60386796e-01	0.00000000e+00
1.60720240e-01	0.00000000e+00
1.61053685e-01	0.00000000e+00
1.61387129e-01	0.00000000e+00
1.61720574e-01	0.00000000e+00
1.62054018e-01	0.00000000e+00
1.62387462e-01	0.00000000e+00
1.62720907e-01	0.00000000e+00
1.63054351e-01	0.00000000e+00
1.63387796e-01	0.00000000e+00
1.63721240e-01	0.00000000e+00
1.64054685e-01	0.00000000e+00
1.64388129e-01	0.00000000e+00
1.64721574e-01	0.00000000e+00
1.65055018e-01	0.00000000e+00
1.65388463e-01	0.00000000e+00
1.65721907e-01	0.00000000e+00
1.66055352e-01	0.00000000e+00
1.66388796e-01	0.00000000e+00
1.66722241e-01	0.00000000e+00
1.67055685e-01	0.00000000e+00
1.67389130e-01	0.00000000e+00
1.67722574e-01	0.00000000e+00
1.68056019e-01	0.00000000e+00
1.68389463e-01	0.00000000e+00
1.68722908e-01	0.00000000e+00
1.69056352e-01	0.00000000e+00
1.69389797e-01	0.00000000e+00
1.69723241e-01	0.00000000e+00
1.70056686e-01	0.00000000e+00
1.70390130e-01	0.00000000e+00
1.70723575e-01	0.00000000e+00
1.71057019e-01	0.00000000e+00
1.71390463e-01	0.00000000e+00
1.71723908e-01	0.00000000e+00
1.72057352e-01	0.00000000e+00
1.72390797e-01	0.00000000e+00
1.72724241e-01	0.00000000e+00
1.73057686e-01	0.00000000e+00
1.73391130e-01	0.00000000e+00
1.73724575e-01	0.00000000e+00
1.74058019e-01	0.00000000e+00
1.74391464e-01	0.00000000e+00
1.74724908e-01	0.00000000e+00
1.75058353e-01	0.00000000e+00
1.75391797e-01	0.00000000e+00
1.75725242e-01	0.00000000e+00
1.76058686e-01	0.00000000e+00
1.76392131e-01	0.00000000e+00
1.76725575e-01	0.00000000e+00
1.77059020e-01	0.00000000e+00
1.77392464e-01	0.00000000e+00
1.77725909e-01	0.00000000e+00
1.78059353e-01	0.00000000e+00
1.78392798e-01	0.00000000e+00
1.78726242e-01	0.00000000e+00
1.79059687e-01	0.00000000e+00
1.79393131e-01	0.00000000e+00
1.79726576e-01	0.00000000e+00
1.80060020e-01	0.00000000e+00
1.80393464e-01	0.00000000e+00
1.80726909e-01	0.00000000e+00
1.81060353e-01	0.00000000e+00
1.81393798e-01	0.00000000e+00
1.81727242e-01	0.00000000e+00
1.82060687e-01	0.00000000e+00
1.82394131e-01	0.00000000e+00
1.82727576e-01	0.00000000e+00
1.83061020e-01	0.00000000e+00
1.83394465e-01	0.00000000e+00
1.83727909e-01	0.00000000e+00
1.84061354e-01	0.00000000e+00
1.84394798e-01	0.00000000e+00
1.84728243e-01	0.00000000e+00
1.85061687e-01	0.00000000e+00
1.85395132e-01	0.00000000e+00
1.85728576e-01	0.00000000e+00
1.86062021e-01	0.00000000e+00
1.86395465e-01	0.00000000e+00
1.86728910e-01	0.00000000e+00
1.87062354e-01	0.00000000e+00
1.87395799e-01	0.00000000e+00
1.87729243e-01	0.00000000e+00
1.88062688e-01	0.00000000e+00
1.88396132e-01	0.00000000e+00
1.88729577e-01	0.00000000e+00
1.89063021e-01	0.00000000e+00
1.89396465e-01	0.00000000e+00
1.89729910e-01	0.00000000e+00
1.90063354e-01	0.00000000e+00
1.90396799e-01	0.00000000e+00
1.90730243e-01	0.00000000e+00
1.91063688e-01	0.00000000e+00
1.91397132e-01	0.00000000e+00
1.91730577e-01	0.00000000e+00
1.92064021e-01	0.00000000e+00
1.92397466e-01	0.00000000e+00
1.92730910e-01	0.00000000e+00
1.93064355e-01	0.00000000e+00
1.93397799e-01	0.00000000e+00
1.93731244e-01	0.00000000e+00
1.94064688e-01	0.00000000e+00
1.94398133e-01	0.00000000e+00
1.94731577e-01	0.00000000e+00
1.95065022e-01	0.00000000e+00
1.95398466e-01	0.00000000e+00
1.95731911e-01	0.00000000e+00
1.96065355e-01	0.00000000e+00
1.96398800e-01	0.00000000e+00
1.96732244e-01	0.00000000e+00
1.97065689e-01	0.00000000e+00
1.97399133e-01	0.00000000e+00
1.97732578e-01	0.00000000e+00
1.98066022e-01	0.00000000e+00
1.98399466e-01	0.00000000e+00
1.98732911e-01	0.00000000e+00
1.99066355e-01	0.00000000e+00
1.99399800e-01	0.00000000e+00
1.99733244e-01	0.00000000e+00
2.00066689e-01	0.00000000e+00
2.00400133e-01	0.00000000e+00
2.00733578e-01	0.00000000e+00
2.01067022e-01	0.00000000e+00
2.01400467e-01	0.00000000e+00
2.01733911e-01	0.00000000e+00
2.02067356e-01	0.00000000e+00
2.02400800e-01	0.00000000e+00
2.02734245e-01	0.00000000e+00
2.03067689e-01	0.00000000e+00
2.03401134e-01	0.00000000e+00
2.03734578e-01	0.00000000e+00
2.04068023e-01	0.00000000e+00
2.04401467e-01	0.00000000e+00
2.04734912e-01	0.00000000e+00
2.05068356e-01	0.00000000e+00
2.05401801e-01	0.00000000e+00
2.05735245e-01	0.00000000e+00
2.06068690e-01	0.00000000e+00
2.06402134e-01	0.00000000e+00
2.06735579e-01	0.00000000e+00
2.07069023e-01	0.00000000e+00
2.07402467e-01	0.00000000e+00
2.07735912e-01	0.00000000e+00
2.08069356e-01	0.00000000e+00
2.08402801e-01	0.00000000e+00
2.08736245e-01	0.00000000e+00
2.09069690e-01	0.00000000e+00
2.09403134e-01	0.00000000e+00
2.09736579e-01	0.00000000e+00
2.10070023e-01	0.00000000e+00
2.10403468e-01	0.00000000e+00
2.10736912e-01	0.00000000e+00
2.11070357e-01	0.00000000e+00
2.11403801e-01	0.00000000e+00
2.11737246e-01	0.00000000e+00
2.12070690e-01	0.00000000e+00
2.12404135e-01	0.00000000e+00
2.12737579e-01	0.00000000e+00
2.13071024e-01	0.00000000e+00
2.13404468e-01	0.00000000e+00
2.13737913e-01	0.00000000e+00
2.14071357e-01	0.00000000e+00
2.14404802e-01	0.00000000e+00
2.14738246e-01	0.00000000e+00
2.15071691e-01	0.00000000e+00
2.15405135e-01	0.00000000e+00
2.15738580e-01	0.00000000e+00
2.16072024e-01	0.00000000e+00
2.16405468e-01	0.00000000e+00
2.16738913e-01	0.00000000e+00
2.17072357e-01	0.00000000e+00
2.17405802e-01	0.00000000e+00
2.17739246e-01	0.00000000e+00
2.18072691e-01	0.00000000e+00
2.18406135e-01	0.00000000e+00
2.18739580e-01	0.00000000e+00
2.19073024e-01	0.00000000e+00
2.19406469e-01	0.00000000e+00
2.19739913e-01	0.00000000e+00
2.20073358e-01	0.00000000e+00
2.20406802e-01	0.00000000e+00
2.20740247e-01	0.00000000e+00
2.21073691e-01	0.00000000e+00
2.21407136e-01	0.00000000e+00
2.21740580e-01	0.00000000e+00
2.22074025e-01	0.00000000e+00
2.22407469e-01	0.00000000e+00
2.22740914e-01	0.00000000e+00
2.23074358e-01	0.00000000e+00
2.23407803e-01	0.00000000e+00
2.23741247e-01	0.00000000e+00
2.24074692e-01	0.00000000e+00
2.24408136e-01	0.00000000e+00
2.24741581e-01	0.00000000e+00
2.25075025e-01	0.00000000e+00
2.25408469e-01	0.00000000e+00
2.25741914e-01	0.00000000e+00
2.26075358e-01	0.00000000e+00
2.26408803e-01	0.00000000e+00
2.26742247e-01	0.00000000e+00
2.27075692e-01	0.00000000e+00
2.27409136e-01	0.00000000e+00
2.27742581e-01	0.00000000e+00
2.28076025e-01	0.00000000e+00
2.28409470e-01	0.00000000e+00
2.28742914e-01	0.00000000e+00
2.29076359e-01	0.00000000e+00
2.29409803e-01	0.00000000e+00
2.29743248e-01	0.00000000e+00
2.30076692e-01	0.00000000e+00
2.30410137e-01	0.00000000e+00
2.30743581e-01	0.00000000e+00
2.31077026e-01	0.00000000e+00
2.31410470e-01	0.00000000e+00
2.31743915e-01	0.00000000e+00
2.32077359e-01	0.00000000e+00
2.32410804e-01	0.00000000e+00
2.32744248e-01	0.00000000e+00
2.33077693e-01	0.00000000e+00
2.33411137e-01	0.00000000e+00
2.33744582e-01	0.00000000e+00
2.34078026e-01	0.00000000e+00
2.34411470e-01	0.00000000e+00
2.34744915e-01	0.00000000e+00
2.35078359e-01	0.00000000e+00
2.35411804e-01	0.00000000e+00
2.35745248e-01	0.00000000e+00
2.36078693e-01	0.00000000e+00
2.36412137e-01	0.00000000e+00
2.36745582e-01	0.00000000e+00
2.37079026e-01	0.00000000e+00
2.37412471e-01	0.00000000e+00
2.37745915e-01	0.00000000e+00
2.38079360e-01	0.00000000e+00
2.38412804e-01	0.00000000e+00
2.38746249e-01	0.00000000e+00
2.39079693e-01	0.00000000e+00
2.39413138e-01	0.00000000e+00
2.39746582e-01	0.00000000e+00
2.40080027e-01	0.00000000e+00
2.40413471e-01	0.00000000e+00
2.40746916e-01	0.00000000e+00
2.41080360e-01	0.00000000e+00
2.41413805e-01	0.00000000e+00
2.41747249e-01	0.00000000e+00
2.42080694e-01	0.00000000e+00
2.42414138e-01	0.00000000e+00
2.42747583e-01	0.00000000e+00
2.43081027e-01	0.00000000e+00
2.43414471e-01	0.00000000e+00
2.43747916e-01	0.00000000e+00
2.44081360e-01	0.00000000e+00
2.44414805e-01	0.00000000e+00
2.44748249e-01	0.00000000e+00
2.45081694e-01	0.00000000e+00
2.45415138e-01	0.00000000e+00
2.45748583e-01	0.00000000e+00
2.46082027e-01	0.00000000e+00
2.46415472e-01	0.00000000e+00
2.46748916e-01	0.00000000e+00
2.47082361e-01	0.00000000e+00
2.47415805e-01	0.00000000e+00
2.47749250e-01	0.00000000e+00
2.48082694e-01	0.00000000e+00
2.48416139e-01	0.00000000e+00
2.48749583e-01	0.00000000e+00
2.49083028e-01	0.00000000e+00
2.49416472e-01	0.00000000e+00
2.49749917e-01	0.00000000e+00
2.50083361e-01	0.00000000e+00
2.50416806e-01	0.00000000e+00
2.50750250e-01	0.00000000e+00
2.51083695e-01	0.00000000e+00
2.51417139e-01	0.00000000e+00
2.51750584e-01	0.00000000e+00
2.52084028e-01	0.00000000e+00
2.52417472e-01	0.00000000e+00
2.52750917e-01	0.00000000e+00
2.53084361e-01	0.00000000e+00
2.53417806e-01	0.00000000e+00
2.53751250e-01	0.00000000e+00
2.54084695e-01	0.00000000e+00
2.54418139e-01	0.00000000e+00
2.54751584e-01	0.00000000e+00
2.55085028e-01	0.00000000e+00
2.55418473e-01	0.00000000e+00
2.55751917e-01	0.00000000e+00
2.56085362e-01	0.00000000e+00
2.56418806e-01	0.00000000e+00
2.56752251e-01	0.00000000e+00
2.57085695e-01	0.00000000e+00
2.57419140e-01	0.00000000e+00
2.57752584e-01	0.00000000e+00
2.58086029e-01	0.00000000e+00
2.58419473e-01	0.00000000e+00
2.58752918e-01	0.00000000e+00
2.59086362e-01	0.00000000e+00
2.59419807e-01	0.00000000e+00
2.59753251e-01	0.00000000e+00
2.60086696e-01	0.00000000e+00
2.60420140e-01	0.00000000e+00
2.60753585e-01	0.00000000e+00
2.61087029e-01	0.00000000e+00
2.61420473e-01	0.00000000e+00
2.61753918e-01	0.00000000e+00
2.62087362e-01	0.00000000e+00
2.62420807e-01	0.00000000e+00
2.62754251e-01	0.00000000e+00
2.63087696e-01	0.00000000e+00
2.63421140e-01	0.00000000e+00
2.63754585e-01	0.00000000e+00
2.64088029e-01	0.00000000e+00
2.64421474e-01	0.00000000e+00
2.64754918e-01	0.00000000e+00
2.65088363e-01	0.00000000e+00
2.65421807e-01	0.00000000e+00
2.65755252e-01	0.00000000e+00
2.66088696e-01	0.00000000e+00
2.66422141e-01	0.00000000e+00
2.66755585e-01	0.00000000e+00
2.67089030e-01	0.00000000e+00
2.67422474e-01	0.00000000e+00
2.67755919e-01	0.00000000e+00
2.68089363e-01	0.00000000e+00
2.68422808e-01	0.00000000e+00
2.68756252e-01	0.00000000e+00
2.69089697e-01	0.00000000e+00
2.69423141e-01	0.00000000e+00
2.69756586e-01	0.00000000e+00
2.70090030e-01	0.00000000e+00
2.70423474e-01	0.00000000e+00
2.70756919e-01	0.00000000e+00
2.71090363e-01	0.00000000e+00
2.71423808e-01	0.00000000e+00
2.71757252e-01	0.00000000e+00
2.72090697e-01	0.00000000e+00
2.72424141e-01	0.00000000e+00
2.72757586e-01	0.00000000e+00
2.73091030e-01	0.00000000e+00
2.73424475e-01	0.00000000e+00
2.73757919e-01	0.00000000e+00
2.74091364e-01	0.00000000e+00
2.74424808e-01	0.00000000e+00
2.74758253e-01	0.00000000e+00
2.75091697e-01	0.00000000e+00
2.75425142e-01	0.00000000e+00
2.75758586e-01	0.00000000e+00
2.76092031e-01	0.00000000e+00
2.76425475e-01	0.00000000e+00
2.76758920e-01	0.00000000e+00
2.77092364e-01	0.00000000e+00
2.77425809e-01	0.00000000e+00
2.77759253e-01	0.00000000e+00
2.78092698e-01	0.00000000e+00
2.78426142e-01	0.00000000e+00
2.78759587e-01	0.00000000e+00
2.79093031e-01	0.00000000e+00
2.79426475e-01	0.00000000e+00
2.79759920e-01	0.00000000e+00
2.80093364e-01	0.00000000e+00
2.80426809e-01	0.00000000e+00
2.80760253e-01	0.00000000e+00
2.81093698e-01	0.00000000e+00
2.81427142e-01	0.00000000e+00
2.81760587e-01	0.00000000e+00
2.82094031e-01	0.00000000e+00
2.82427476e-01	0.00000000e+00
2.82760920e-01	0.00000000e+00
2.83094365e-01	0.00000000e+00
2.83427809e-01	0.00000000e+00
2.83761254e-01	0.00000000e+00
2.84094698e-01	0.00000000e+00
2.84428143e-01	0.00000000e+00
2.84761587e-01	0.00000000e+00
2.85095032e-01	0.00000000e+00
2.85428476e-01	0.00000000e+00
2.85761921e-01	0.00000000e+00
2.86095365e-01	0.00000000e+00
2.86428810e-01	0.00000000e+00
2.86762254e-01	0.00000000e+00
2.87095699e-01	0.00000000e+00
2.87429143e-01	0.00000000e+00
2.87762588e-01	0.00000000e+00
2.88096032e-01	0.00000000e+00
2.88429476e-01	0.00000000e+00
2.88762921e-01	0.00000000e+00
2.89096365e-01	0.00000000e+00
2.89429810e-01	0.00000000e+00
2.89763254e-01	0.00000000e+00
2.90096699e-01	0.00000000e+00
2.90430143e-01	0.00000000e+00
2.90763588e-01	0.00000000e+00
2.91097032e-01	0.00000000e+00
2.91430477e-01	0.00000000e+00
2.91763921e-01	0.00000000e+00
2.92097366e-01	0.00000000e+00
2.92430810e-01	0.00000000e+00
2.92764255e-01	0.00000000e+00
2.93097699e-01	0.00000000e+00
2.93431144e-01	0.00000000e+00
2.93764588e-01	0.00000000e+00
2.94098033e-01	0.00000000e+00
2.94431477e-01	0.00000000e+00
2.94764922e-01	0.00000000e+00
2.95098366e-01	0.00000000e+00
2.95431811e-01	0.00000000e+00
2.95765255e-01	0.00000000e+00
2.96098700e-01	0.00000000e+00
2.96432144e-01	0.00000000e+00
2.96765589e-01	0.00000000e+00
2.97099033e-01	0.00000000e+00
2.97432477e-01	0.00000000e+00
2.97765922e-01	0.00000000e+00
2.98099366e-01	0.00000000e+00
2.98432811e-01	0.00000000e+00
2.98766255e-01	0.00000000e+00
2.99099700e-01	0.00000000e+00
2.99433144e-01	0.00000000e+00
2.99766589e-01	0.00000000e+00
3.00100033e-01	0.00000000e+00
3.00433478e-01	0.00000000e+00
3.00766922e-01	0.00000000e+00
3.01100367e-01	0.00000000e+00
3.01433811e-01	0.00000000e+00
3.01767256e-01	0.00000000e+00
3.02100700e-01	0.00000000e+00
3.02434145e-01	0.00000000e+00
3.02767589e-01	0.00000000e+00
3.03101034e-01	0.00000000e+00
3.03434478e-01	0.00000000e+00
3.03767923e-01	0.00000000e+00
3.04101367e-01	0.00000000e+00
3.04434812e-01	0.00000000e+00
3.04768256e-01	0.00000000e+00
3.05101701e-01	0.00000000e+00
3.05435145e-01	0.00000000e+00
3.05768590e-01	0.00000000e+00
3.06102034e-01	0.00000000e+00
3.06435478e-01	0.00000000e+00
3.06768923e-01	0.00000000e+00
3.07102367e-01	0.00000000e+00
3.07435812e-01	0.00000000e+00
3.07769256e-01	0.00000000e+00
3.08102701e-01	0.00000000e+00
3.08436145e-01	0.00000000e+00
3.08769590e-01	0.00000000e+00
3.09103034e-01	0.00000000e+00
3.09436479e-01	0.00000000e+00
3.09769923e-01	0.00000000e+00
3.10103368e-01	0.00000000e+00
3.10436812e-01	0.00000000e+00
3.10770257e-01	0.00000000e+00
3.11103701e-01	0.00000000e+00
3.11437146e-01	0.00000000e+00
3.11770590e-01	0.00000000e+00
3.12104035e-01	0.00000000e+00
3.12437479e-01	0.00000000e+00
3.12770924e-01	0.00000000e+00
3.13104368e-01	0.00000000e+00
3.13437813e-01	0.00000000e+00
3.13771257e-01	0.00000000e+00
3.14104702e-01	0.00000000e+00
3.14438146e-01	0.00000000e+00
3.14771591e-01	0.00000000e+00
3.15105035e-01	0.00000000e+00
3.15438479e-01	0.00000000e+00
3.15771924e-01	0.00000000e+00
3.16105368e-01	0.00000000e+00
3.16438813e-01	0.00000000e+00
3.16772257e-01	0.00000000e+00
3.17105702e-01	0.00000000e+00
3.17439146e-01	0.00000000e+00
3.17772591e-01	0.00000000e+00
3.18106035e-01	0.00000000e+00
3.18439480e-01	0.00000000e+00
3.18772924e-01	0.00000000e+00
3.19106369e-01	0.00000000e+00
3.19439813e-01	0.00000000e+00
3.19773258e-01	0.00000000e+00
3.20106702e-01	0.00000000e+00
3.20440147e-01	0.00000000e+00
3.20773591e-01	0.00000000e+00
3.21107036e-01	0.00000000e+00
3.21440480e-01	0.00000000e+00
3.21773925e-01	0.00000000e+00
3.22107369e-01	0.00000000e+00
3.22440814e-01	0.00000000e+00
3.22774258e-01	0.00000000e+00
3.23107703e-01	0.00000000e+00
3.23441147e-01	0.00000000e+00
3.23774592e-01	0.00000000e+00
3.24108036e-01	0.00000000e+00
3.24441480e-01	0.00000000e+00
3.24774925e-01	0.00000000e+00
3.25108369e-01	0.00000000e+00
3.25441814e-01	0.00000000e+00
3.25775258e-01	0.00000000e+00
3.26108703e-01	0.00000000e+00
3.26442147e-01	0.00000000e+00
3.26775592e-01	0.00000000e+00
3.27109036e-01	0.00000000e+00
3.27442481e-01	0.00000000e+00
3.27775925e-01	0.00000000e+00
3.28109370e-01	0.00000000e+00
3.28442814e-01	0.00000000e+00
3.28776259e-01	0.00000000e+00
3.29109703e-01	0.00000000e+00
3.29443148e-01	0.00000000e+00
3.29776592e-01	0.00000000e+00
3.30110037e-01	0.00000000e+00
3.30443481e-01	0.00000000e+00
3.30776926e-01	0.00000000e+00
3.31110370e-01	0.00000000e+00
3.31443815e-01	0.00000000e+00
3.31777259e-01	0.00000000e+00
3.32110704e-01	0.00000000e+00
3.32444148e-01	0.00000000e+00
3.32777593e-01	0.00000000e+00
3.33111037e-01	0.00000000e+00
3.33444481e-01	0.00000000e+00
3.33777926e-01	0.00000000e+00
3.34111370e-01	0.00000000e+00
3.34444815e-01	0.00000000e+00
3.34778259e-01	0.00000000e+00
3.35111704e-01	0.00000000e+00
3.35445148e-01	0.00000000e+00
3.35778593e-01	0.00000000e+00
3.36112037e-01	0.00000000e+00
3.36445482e-01	0.00000000e+00
3.36778926e-01	0.00000000e+00
3.37112371e-01	0.00000000e+00
3.37445815e-01	0.00000000e+00
3.37779260e-01	0.00000000e+00
3.38112704e-01	0.00000000e+00
3.38446149e-01	0.00000000e+00
3.38779593e-01	0.00000000e+00
3.39113038e-01	0.00000000e+00
3.39446482e-01	0.00000000e+00
3.39779927e-01	0.00000000e+00
3.40113371e-01	0.00000000e+00
3.40446816e-01	0.00000000e+00
3.40780260e-01	0.00000000e+00
3.41113705e-01	0.00000000e+00
3.41447149e-01	0.00000000e+00
3.41780594e-01	0.00000000e+00
3.42114038e-01	0.00000000e+00
3.42447482e-01	0.00000000e+00
3.42780927e-01	0.00000000e+00
3.43114371e-01	0.00000000e+00
3.43447816e-01	0.00000000e+00
3.43781260e-01	0.00000000e+00
3.44114705e-01	0.00000000e+00
3.44448149e-01	0.00000000e+00
3.44781594e-01	0.00000000e+00
3.45115038e-01	0.00000000e+00
3.45448483e-01	0.00000000e+00
3.45781927e-01	0.00000000e+00
3.46115372e-01	0.00000000e+00
3.46448816e-01	0.00000000e+00
3.46782261e-01	0.00000000e+00
3.47115705e-01	0.00000000e+00
3.47449150e-01	0.00000000e+00
3.47782594e-01	0.00000000e+00
3.48116039e-01	0.00000000e+00
3.48449483e-01	0.00000000e+00
3.48782928e-01	0.00000000e+00
3.49116372e-01	0.00000000e+00
3.49449817e-01	0.00000000e+00
3.49783261e-01	0.00000000e+00
3.50116706e-01	0.00000000e+00
3.50450150e-01	0.00000000e+00
3.50783595e-01	0.00000000e+00
3.51117039e-01	0.00000000e+00
3.51450483e-01	0.00000000e+00
3.51783928e-01	0.00000000e+00
3.52117372e-01	0.00000000e+00
3.52450817e-01	0.00000000e+00
3.52784261e-01	0.00000000e+00
3.53117706e-01	0.00000000e+00
3.53451150e-01	0.00000000e+00
3.53784595e-01	0.00000000e+00
3.54118039e-01	0.00000000e+00
3.54451484e-01	0.00000000e+00
3.54784928e-01	0.00000000e+00
3.55118373e-01	0.00000000e+00
3.55451817e-01	0.00000000e+00
3.55785262e-01	0.00000000e+00
3.56118706e-01	0.00000000e+00
3.56452151e-01	0.00000000e+00
3.56785595e-01	0.00000000e+00
3.57119040e-01	0.00000000e+00
3.57452484e-01	0.00000000e+00
3.57785929e-01	0.00000000e+00
3.58119373e-01	0.00000000e+00
3.58452818e-01	0.00000000e+00
3.58786262e-01	0.00000000e+00
3.59119707e-01	0.00000000e+00
3.59453151e-01	0.00000000e+00
3.59786596e-01	0.00000000e+00
3.60120040e-01	0.00000000e+00
3.60453484e-01	0.00000000e+00
3.60786929e-01	0.00000000e+00
3.61120373e-01	0.00000000e+00
3.61453818e-01	0.00000000e+00
3.61787262e-01	0.00000000e+00
3.62120707e-01	0.00000000e+00
3.62454151e-01	0.00000000e+00
3.62787596e-01	0.00000000e+00
3.63121040e-01	0.00000000e+00
3.63454485e-01	0.00000000e+00
3.63787929e-01	0.00000000e+00
3.64121374e-01	0.00000000e+00
3.64454818e-01	0.00000000e+00
3.64788263e-01	0.00000000e+00
3.65121707e-01	0.00000000e+00
3.65455152e-01	0.00000000e+00
3.65788596e-01	0.00000000e+00
3.66122041e-01	0.00000000e+00
3.66455485e-01	0.00000000e+00
3.66788930e-01	0.00000000e+00
3.67122374e-01	0.00000000e+00
3.67455819e-01	0.00000000e+00
3.67789263e-01	0.00000000e+00
3.68122708e-01	0.00000000e+00
3.68456152e-01	0.00000000e+00
3.68789597e-01	0.00000000e+00
3.69123041e-01	0.00000000e+00
3.69456485e-01	0.00000000e+00
3.69789930e-01	0.00000000e+00
3.70123374e-01	0.00000000e+00
3.70456819e-01	0.00000000e+00
3.70790263e-01	0.00000000e+00
3.71123708e-01	0.00000000e+00
3.71457152e-01	0.00000000e+00
3.71790597e-01	0.00000000e+00
3.72124041e-01	0.00000000e+00
3.72457486e-01	0.00000000e+00
3.72790930e-01	0.00000000e+00
3.73124375e-01	0.00000000e+00
3.73457819e-01	0.00000000e+00
3.73791264e-01	0.00000000e+00
3.74124708e-01	0.00000000e+00
3.74458153e-01	0.00000000e+00
3.74791597e-01	0.00000000e+00
3.75125042e-01	0.00000000e+00
3.75458486e-01	0.00000000e+00
3.75791931e-01	0.00000000e+00
3.76125375e-01	0.00000000e+00
3.76458820e-01	0.00000000e+00
3.76792264e-01	0.00000000e+00
3.77125709e-01	0.00000000e+00
3.77459153e-01	0.00000000e+00
3.77792598e-01	0.00000000e+00
3.78126042e-01	0.00000000e+00
3.78459486e-01	0.00000000e+00
3.78792931e-01	0.00000000e+00
3.79126375e-01	0.00000000e+00
3.79459820e-01	0.00000000e+00
3.79793264e-01	0.00000000e+00
3.80126709e-01	0.00000000e+00
3.80460153e-01	0.00000000e+00
3.80793598e-01	0.00000000e+00
3.81127042e-01	0.00000000e+00
3.81460487e-01	0.00000000e+00
3.81793931e-01	0.00000000e+00
3.82127376e-01	0.00000000e+00
3.82460820e-01	0.00000000e+00
3.82794265e-01	0.00000000e+00
3.83127709e-01	0.00000000e+00
3.83461154e-01	0.00000000e+00
3.83794598e-01	0.00000000e+00
3.84128043e-01	0.00000000e+00
3.84461487e-01	0.00000000e+00
3.84794932e-01	0.00000000e+00
3.85128376e-01	0.00000000e+00
3.85461821e-01	0.00000000e+00
3.85795265e-01	0.00000000e+00
3.86128710e-01	0.00000000e+00
3.86462154e-01	0.00000000e+00
3.86795599e-01	0.00000000e+00
3.87129043e-01	0.00000000e+00
3.87462487e-01	0.00000000e+00
3.87795932e-01	0.00000000e+00
3.88129376e-01	0.00000000e+00
3.88462821e-01	0.00000000e+00
3.88796265e-01	0.00000000e+00
3.89129710e-01	0.00000000e+00
3.89463154e-01	0.00000000e+00
3.89796599e-01	0.00000000e+00
3.90130043e-01	0.00000000e+00
3.90463488e-01	0.00000000e+00
3.90796932e-01	0.00000000e+00
3.91130377e-01	0.00000000e+00
3.91463821e-01	0.00000000e+00
3.91797266e-01	0.00000000e+00
3.92130710e-01	0.00000000e+00
3.92464155e-01	0.00000000e+00
3.92797599e-01	0.00000000e+00
3.93131044e-01	0.00000000e+00
3.93464488e-01	0.00000000e+00
3.93797933e-01	0.00000000e+00
3.94131377e-01	0.00000000e+00
3.94464822e-01	0.00000000e+00
3.94798266e-01	0.00000000e+00
3.95131711e-01	0.00000000e+00
3.95465155e-01	0.00000000e+00
3.95798600e-01	0.00000000e+00
3.96132044e-01	0.00000000e+00
3.96465488e-01	0.00000000e+00
3.96798933e-01	0.00000000e+00
3.97132377e-01	0.00000000e+00
3.97465822e-01	0.00000000e+00
3.97799266e-01	0.00000000e+00
3.98132711e-01	0.00000000e+00
3.98466155e-01	0.00000000e+00
3.98799600e-01	0.00000000e+00
3.99133044e-01	0.00000000e+00
3.99466489e-01	0.00000000e+00
3.99799933e-01	0.00000000e+00
4.00133378e-01	0.00000000e+00
4.00466822e-01	0.00000000e+00
4.00800267e-01	0.00000000e+00
4.01133711e-01	0.00000000e+00
4.01467156e-01	0.00000000e+00
4.01800600e-01	0.00000000e+00
4.02134045e-01	0.00000000e+00
4.02467489e-01	0.00000000e+00
4.02800934e-01	0.00000000e+00
4.03134378e-01	0.00000000e+00
4.03467823e-01	0.00000000e+00
4.03801267e-01	0.00000000e+00
4.04134712e-01	0.00000000e+00
4.04468156e-01	0.00000000e+00
4.04801601e-01	0.00000000e+00
4.05135045e-01	0.00000000e+00
4.05468489e-01	0.00000000e+00
4.05801934e-01	0.00000000e+00
4.06135378e-01	0.00000000e+00
4.06468823e-01	0.00000000e+00
4.06802267e-01	0.00000000e+00
4.07135712e-01	0.00000000e+00
4.07469156e-01	0.00000000e+00
4.07802601e-01	0.00000000e+00
4.08136045e-01	0.00000000e+00
4.08469490e-01	0.00000000e+00
4.08802934e-01	0.00000000e+00
4.09136379e-01	0.00000000e+00
4.09469823e-01	0.00000000e+00
4.09803268e-01	0.00000000e+00
4.10136712e-01	0.00000000e+00
4.10470157e-01	0.00000000e+00
4.10803601e-01	0.00000000e+00
4.11137046e-01	0.00000000e+00
4.11470490e-01	0.00000000e+00
4.11803935e-01	0.00000000e+00
4.12137379e-01	0.00000000e+00
4.12470824e-01	0.00000000e+00
4.12804268e-01	0.00000000e+00
4.13137713e-01	0.00000000e+00
4.13471157e-01	0.00000000e+00
4.13804602e-01	0.00000000e+00
4.14138046e-01	0.00000000e+00
4.14471490e-01	0.00000000e+00
4.14804935e-01	0.00000000e+00
4.15138379e-01	0.00000000e+00
4.15471824e-01	0.00000000e+00
4.15805268e-01	0.00000000e+00
4.16138713e-01	0.00000000e+00
4.16472157e-01	0.00000000e+00
4.16805602e-01	0.00000000e+00
4.17139046e-01	0.00000000e+00
4.17472491e-01	0.00000000e+00
4.17805935e-01	0.00000000e+00
4.18139380e-01	0.00000000e+00
4.18472824e-01	0.00000000e+00
4.18806269e-01	0.00000000e+00
4.19139713e-01	0.00000000e+00
4.19473158e-01	0.00000000e+00
4.19806602e-01	0.00000000e+00
4.20140047e-01	0.00000000e+00
4.20473491e-01	0.00000000e+00
4.20806936e-01	0.00000000e+00
4.21140380e-01	0.00000000e+00
4.21473825e-01	0.00000000e+00
4.21807269e-01	0.00000000e+00
4.22140714e-01	0.00000000e+00
4.22474158e-01	0.00000000e+00
4.22807603e-01	0.00000000e+00
4.23141047e-01	0.00000000e+00
4.23474491e-01	0.00000000e+00
4.23807936e-01	0.00000000e+00
4.24141380e-01	0.00000000e+00
4.24474825e-01	0.00000000e+00
4.24808269e-01	0.00000000e+00
4.25141714e-01	0.00000000e+00
4.25475158e-01	0.00000000e+00
4.25808603e-01	0.00000000e+00
4.26142047e-01	0.00000000e+00
4.26475492e-01	0.00000000e+00
4.26808936e-01	0.00000000e+00
4.27142381e-01	0.00000000e+00
4.27475825e-01	0.00000000e+00
4.27809270e-01	0.00000000e+00
4.28142714e-01	0.00000000e+00
4.28476159e-01	0.00000000e+00
4.28809603e-01	0.00000000e+00
4.29143048e-01	0.00000000e+00
4.29476492e-01	0.00000000e+00
4.29809937e-01	0.00000000e+00
4.30143381e-01	0.00000000e+00
4.30476826e-01	0.00000000e+00
4.30810270e-01	0.00000000e+00
4.31143715e-01	0.00000000e+00
4.31477159e-01	0.00000000e+00
4.31810604e-01	0.00000000e+00
4.32144048e-01	0.00000000e+00
4.32477492e-01	0.00000000e+00
4.32810937e-01	0.00000000e+00
4.33144381e-01	0.00000000e+00
4.33477826e-01	0.00000000e+00
4.33811270e-01	0.00000000e+00
4.34144715e-01	0.00000000e+00
4.34478159e-01	0.00000000e+00
4.34811604e-01	0.00000000e+00
4.35145048e-01	0.00000000e+00
4.35478493e-01	0.00000000e+00
4.35811937e-01	0.00000000e+00
4.36145382e-01	0.00000000e+00
4.36478826e-01	0.00000000e+00
4.36812271e-01	0.00000000e+00
4.37145715e-01	0.00000000e+00
4.37479160e-01	0.00000000e+00
4.37812604e-01	0.00000000e+00
4.38146049e-01	0.00000000e+00
4.38479493e-01	0.00000000e+00
4.38812938e-01	0.00000000e+00
4.39146382e-01	0.00000000e+00
4.39479827e-01	0.00000000e+00
4.39813271e-01	0.00000000e+00
4.40146716e-01	0.00000000e+00
4.40480160e-01	0.00000000e+00
4.40813605e-01	0.00000000e+00
4.41147049e-01	0.00000000e+00
4.41480493e-01	0.00000000e+00
4.41813938e-01	0.00000000e+00
4.42147382e-01	0.00000000e+00
4.42480827e-01	0.00000000e+00
4.42814271e-01	0.00000000e+00
4.43147716e-01	0.00000000e+00
4.43481160e-01	0.00000000e+00
4.43814605e-01	0.00000000e+00
4.44148049e-01	0.00000000e+00
4.44481494e-01	0.00000000e+00
4.44814938e-01	0.00000000e+00
4.45148383e-01	0.00000000e+00
4.45481827e-01	0.00000000e+00
4.45815272e-01	0.00000000e+00
4.46148716e-01	0.00000000e+00
4.46482161e-01	0.00000000e+00
4.46815605e-01	0.00000000e+00
4.47149050e-01	0.00000000e+00
4.47482494e-01	0.00000000e+00
4.47815939e-01	0.00000000e+00
4.48149383e-01	0.00000000e+00
4.48482828e-01	0.00000000e+00
4.48816272e-01	0.00000000e+00
4.49149717e-01	0.00000000e+00
4.49483161e-01	0.00000000e+00
4.49816606e-01	0.00000000e+00
4.50150050e-01	0.00000000e+00
4.50483494e-01	0.00000000e+00
4.50816939e-01	0.00000000e+00
4.51150383e-01	0.00000000e+00
4.51483828e-01	0.00000000e+00
4.51817272e-01	0.00000000e+00
4.52150717e-01	0.00000000e+00
4.52484161e-01	0.00000000e+00
4.52817606e-01	0.00000000e+00
4.53151050e-01	0.00000000e+00
4.53484495e-01	0.00000000e+00
4.53817939e-01	0.00000000e+00
4.54151384e-01	0.00000000e+00
4.54484828e-01	0.00000000e+00
4.54818273e-01	0.00000000e+00
4.55151717e-01	0.00000000e+00
4.55485162e-01	0.00000000e+00
4.55818606e-01	0.00000000e+00
4.56152051e-01	0.00000000e+00
4.56485495e-01	0.00000000e+00
4.56818940e-01	0.00000000e+00
4.57152384e-01	0.00000000e+00
4.57485829e-01	0.00000000e+00
4.57819273e-01	0.00000000e+00
4.58152718e-01	0.00000000e+00
4.58486162e-01	0.00000000e+00
4.58819607e-01	0.00000000e+00
4.59153051e-01	0.00000000e+00
4.59486495e-01	0.00000000e+00
4.59819940e-01	0.00000000e+00
4.60153384e-01	0.00000000e+00
4.60486829e-01	0.00000000e+00
4.60820273e-01	0.00000000e+00
4.61153718e-01	0.00000000e+00
4.61487162e-01	0.00000000e+00
4.61820607e-01	0.00000000e+00
4.62154051e-01	0.00000000e+00
4.62487496e-01	0.00000000e+00
4.62820940e-01	0.00000000e+00
4.63154385e-01	0.00000000e+00
4.63487829e-01	0.00000000e+00
4.63821274e-01	0.00000000e+00
4.64154718e-01	0.00000000e+00
4.64488163e-01	0.00000000e+00
4.64821607e-01	0.00000000e+00
4.65155052e-01	0.00000000e+00
4.65488496e-01	0.00000000e+00
4.65821941e-01	0.00000000e+00
4.66155385e-01	0.00000000e+00
4.66488830e-01	0.00000000e+00
4.66822274e-01	0.00000000e+00
4.67155719e-01	0.00000000e+00
4.67489163e-01	0.00000000e+00
4.67822608e-01	0.00000000e+00
4.68156052e-01	0.00000000e+00
4.68489496e-01	0.00000000e+00
4.68822941e-01	0.00000000e+00
4.69156385e-01	0.00000000e+00
4.69489830e-01	0.00000000e+00
4.69823274e-01	0.00000000e+00
4.70156719e-01	0.00000000e+00
4.70490163e-01	0.00000000e+00
4.70823608e-01	0.00000000e+00
4.71157052e-01	0.00000000e+00
4.71490497e-01	0.00000000e+00
4.71823941e-01	0.00000000e+00
4.72157386e-01	0.00000000e+00
4.72490830e-01	0.00000000e+00
4.72824275e-01	0.00000000e+00
4.73157719e-01	0.00000000e+00
4.73491164e-01	0.00000000e+00
4.73824608e-01	0.00000000e+00
4.74158053e-01	0.00000000e+00
4.74491497e-01	0.00000000e+00
4.74824942e-01	0.00000000e+00
4.75158386e-01	0.00000000e+00
4.75491831e-01	0.00000000e+00
4.75825275e-01	0.00000000e+00
4.76158720e-01	0.00000000e+00
4.76492164e-01	0.00000000e+00
4.76825609e-01	0.00000000e+00
4.77159053e-01	0.00000000e+00
4.77492497e-01	0.00000000e+00
4.77825942e-01	0.00000000e+00
4.78159386e-01	0.00000000e+00
4.78492831e-01	0.00000000e+00
4.78826275e-01	0.00000000e+00
4.79159720e-01	0.00000000e+00
4.79493164e-01	0.00000000e+00
4.79826609e-01	0.00000000e+00
4.80160053e-01	0.00000000e+00
4.80493498e-01	0.00000000e+00
4.80826942e-01	0.00000000e+00
4.81160387e-01	0.00000000e+00
4.81493831e-01	0.00000000e+00
4.81827276e-01	0.00000000e+00
4.82160720e-01	0.00000000e+00
4.82494165e-01	0.00000000e+00
4.82827609e-01	0.00000000e+00
4.83161054e-01	0.00000000e+00
4.83494498e-01	0.00000000e+00
4.83827943e-01	0.00000000e+00
4.84161387e-01	0.00000000e+00
4.84494832e-01	0.00000000e+00
4.84828276e-01	0.00000000e+00
4.85161721e-01	0.00000000e+00
4.85495165e-01	0.00000000e+00
4.85828610e-01	0.00000000e+00
4.86162054e-01	0.00000000e+00
4.86495498e-01	0.00000000e+00
4.86828943e-01	0.00000000e+00
4.87162387e-01	0.00000000e+00
4.87495832e-01	0.00000000e+00
4.87829276e-01	0.00000000e+00
4.88162721e-01	0.00000000e+00
4.88496165e-01	0.00000000e+00
4.88829610e-01	0.00000000e+00
4.89163054e-01	0.00000000e+00
4.89496499e-01	0.00000000e+00
4.89829943e-01	0.00000000e+00
4.90163388e-01	0.00000000e+00
4.90496832e-01	0.00000000e+00
4.90830277e-01	0.00000000e+00
4.91163721e-01	0.00000000e+00
4.91497166e-01	0.00000000e+00
4.91830610e-01	0.00000000e+00
4.92164055e-01	0.00000000e+00
4.92497499e-01	0.00000000e+00
4.92830944e-01	0.00000000e+00
4.93164388e-01	0.00000000e+00
4.93497833e-01	0.00000000e+00
4.93831277e-01	0.00000000e+00
4.94164722e-01	0.00000000e+00
4.94498166e-01	0.00000000e+00
4.94831611e-01	0.00000000e+00
4.95165055e-01	0.00000000e+00
4.95498499e-01	0.00000000e+00
4.95831944e-01	0.00000000e+00
4.96165388e-01	0.00000000e+00
4.96498833e-01	0.00000000e+00
4.96832277e-01	0.00000000e+00
4.97165722e-01	0.00000000e+00
4.97499166e-01	0.00000000e+00
4.97832611e-01	0.00000000e+00
4.98166055e-01	0.00000000e+00
4.98499500e-01	0.00000000e+00
4.98832944e-01	0.00000000e+00
4.99166389e-01	0.00000000e+00
4.99499833e-01	0.00000000e+00
4.99833278e-01	0.00000000e+00
5.00166722e-01	1.00000000e+00
5.00500167e-01	1.00000000e+00
5.00833611e-01	1.00000000e+00
5.01167056e-01	1.00000000e+00
5.01500500e-01	1.00000000e+00
5.01833945e-01	1.00000000e+00
5.02167389e-01	1.00000000e+00
5.02500834e-01	1.00000000e+00
5.02834278e-01	1.00000000e+00
5.03167723e-01	1.00000000e+00
5.03501167e-01	1.00000000e+00
5.03834612e-01	1.00000000e+00
5.04168056e-01	1.00000000e+00
5.04501501e-01	1.00000000e+00
5.04834945e-01	1.00000000e+00
5.05168389e-01	1.00000000e+00
5.05501834e-01	1.00000000e+00
5.05835278e-01	1.00000000e+00
5.06168723e-01	1.00000000e+00
5.06502167e-01	1.00000000e+00
5.06835612e-01	1.00000000e+00
5.07169056e-01	1.00000000e+00
5.07502501e-01	1.00000000e+00
5.07835945e-01	1.00000000e+00
5.08169390e-01	1.00000000e+00
5.08502834e-01	1.00000000e+00
5.08836279e-01	1.00000000e+00
5.09169723e-01	1.00000000e+00
5.09503168e-01	1.00000000e+00
5.09836612e-01	1.00000000e+00
5.10170057e-01	1.00000000e+00
5.10503501e-01	1.00000000e+00
5.10836946e-01	1.00000000e+00
5.11170390e-01	1.00000000e+00
5.11503835e-01	1.00000000e+00
5.11837279e-01	1.00000000e+00
5.12170724e-01	1.00000000e+00
5.12504168e-01	1.00000000e+00
5.12837613e-01	1.00000000e+00
5.13171057e-01	1.00000000e+00
5.13504502e-01	1.00000000e+00
5.13837946e-01	1.00000000e+00
5.14171390e-01	1.00000000e+00
5.14504835e-01	1.00000000e+00
5.14838279e-01	1.00000000e+00
5.15171724e-01	1.00000000e+00
5.15505168e-01	1.00000000e+00
5.15838613e-01	1.00000000e+00
5.16172057e-01	1.00000000e+00
5.16505502e-01	1.00000000e+00
5.16838946e-01	1.00000000e+00
5.17172391e-01	1.00000000e+00
5.17505835e-01	1.00000000e+00
5.17839280e-01	1.00000000e+00
5.18172724e-01	1.00000000e+00
5.18506169e-01	1.00000000e+00
5.18839613e-01	1.00000000e+00
5.19173058e-01	1.00000000e+00
5.19506502e-01	1.00000000e+00
5.19839947e-01	1.00000000e+00
5.20173391e-01	1.00000000e+00
5.20506836e-01	1.00000000e+00
5.20840280e-01	1.00000000e+00
5.21173725e-01	1.00000000e+00
5.21507169e-01	1.00000000e+00
5.21840614e-01	1.00000000e+00
5.22174058e-01	1.00000000e+00
5.22507503e-01	1.00000000e+00
5.22840947e-01	1.00000000e+00
5.23174391e-01	1.00000000e+00
5.23507836e-01	1.00000000e+00
5.23841280e-01	1.00000000e+00
5.24174725e-01	1.00000000e+00
5.24508169e-01	1.00000000e+00
5.24841614e-01	1.00000000e+00
5.25175058e-01	1.00000000e+00
5.25508503e-01	1.00000000e+00
5.25841947e-01	1.00000000e+00
5.26175392e-01	1.00000000e+00
5.26508836e-01	1.00000000e+00
5.26842281e-01	1.00000000e+00
5.27175725e-01	1.00000000e+00
5.27509170e-01	1.00000000e+00
5.27842614e-01	1.00000000e+00
5.28176059e-01	1.00000000e+00
5.28509503e-01	1.00000000e+00
5.28842948e-01	1.00000000e+00
5.29176392e-01	1.00000000e+00
5.29509837e-01	1.00000000e+00
5.29843281e-01	1.00000000e+00
5.30176726e-01	1.00000000e+00
5.30510170e-01	1.00000000e+00
5.30843615e-01	1.00000000e+00
5.31177059e-01	1.00000000e+00
5.31510504e-01	1.00000000e+00
5.31843948e-01	1.00000000e+00
5.32177392e-01	1.00000000e+00
5.32510837e-01	1.00000000e+00
5.32844281e-01	1.00000000e+00
5.33177726e-01	1.00000000e+00
5.33511170e-01	1.00000000e+00
5.33844615e-01	1.00000000e+00
5.34178059e-01	1.00000000e+00
5.34511504e-01	1.00000000e+00
5.34844948e-01	1.00000000e+00
5.35178393e-01	1.00000000e+00
5.35511837e-01	1.00000000e+00
5.35845282e-01	1.00000000e+00
5.36178726e-01	1.00000000e+00
5.36512171e-01	1.00000000e+00
5.36845615e-01	1.00000000e+00
5.37179060e-01	1.00000000e+00
5.37512504e-01	1.00000000e+00
5.37845949e-01	1.00000000e+00
5.38179393e-01	1.00000000e+00
5.38512838e-01	1.00000000e+00
5.38846282e-01	1.00000000e+00
5.39179727e-01	1.00000000e+00
5.39513171e-01	1.00000000e+00
5.39846616e-01	1.00000000e+00
5.40180060e-01	1.00000000e+00
5.40513505e-01	1.00000000e+00
5.40846949e-01	1.00000000e+00
5.41180393e-01	1.00000000e+00
5.41513838e-01	1.00000000e+00
5.41847282e-01	1.00000000e+00
5.42180727e-01	1.00000000e+00
5.42514171e-01	1.00000000e+00
5.42847616e-01	1.00000000e+00
5.43181060e-01	1.00000000e+00
5.43514505e-01	1.00000000e+00
5.43847949e-01	1.00000000e+00
5.44181394e-01	1.00000000e+00
5.44514838e-01	1.00000000e+00
5.44848283e-01	1.00000000e+00
5.45181727e-01	1.00000000e+00
5.45515172e-01	1.00000000e+00
5.45848616e-01	1.00000000e+00
5.46182061e-01	1.00000000e+00
5.46515505e-01	1.00000000e+00
5.46848950e-01	1.00000000e+00
5.47182394e-01	1.00000000e+00
5.47515839e-01	1.00000000e+00
5.47849283e-01	1.00000000e+00
5.48182728e-01	1.00000000e+00
5.48516172e-01	1.00000000e+00
5.48849617e-01	1.00000000e+00
5.49183061e-01	1.00000000e+00
5.49516506e-01	1.00000000e+00
5.49849950e-01	1.00000000e+00
5.50183394e-01	1.00000000e+00
5.50516839e-01	1.00000000e+00
5.50850283e-01	1.00000000e+00
5.51183728e-01	1.00000000e+00
5.51517172e-01	1.00000000e+00
5.51850617e-01	1.00000000e+00
5.52184061e-01	1.00000000e+00
5.52517506e-01	1.00000000e+00
5.52850950e-01	1.00000000e+00
5.53184395e-01	1.00000000e+00
5.53517839e-01	1.00000000e+00
5.53851284e-01	1.00000000e+00
5.54184728e-01	1.00000000e+00
5.54518173e-01	1.00000000e+00
5.54851617e-01	1.00000000e+00
5.55185062e-01	1.00000000e+00
5.55518506e-01	1.00000000e+00
5.55851951e-01	1.00000000e+00
5.56185395e-01	1.00000000e+00
5.56518840e-01	1.00000000e+00
5.56852284e-01	1.00000000e+00
5.57185729e-01	1.00000000e+00
5.57519173e-01	1.00000000e+00
5.57852618e-01	1.00000000e+00
5.58186062e-01	1.00000000e+00
5.58519507e-01	1.00000000e+00
5.58852951e-01	1.00000000e+00
5.59186395e-01	1.00000000e+00
5.59519840e-01	1.00000000e+00
5.59853284e-01	1.00000000e+00
5.60186729e-01	1.00000000e+00
5.60520173e-01	1.00000000e+00
5.60853618e-01	1.00000000e+00
5.61187062e-01	1.00000000e+00
5.61520507e-01	1.00000000e+00
5.61853951e-01	1.00000000e+00
5.62187396e-01	1.00000000e+00
5.62520840e-01	1.00000000e+00
5.62854285e-01	1.00000000e+00
5.63187729e-01	1.00000000e+00
5.63521174e-01	1.00000000e+00
5.63854618e-01	1.00000000e+00
5.64188063e-01	1.00000000e+00
5.64521507e-01	1.00000000e+00
5.64854952e-01	1.00000000e+00
5.65188396e-01	1.00000000e+00
5.65521841e-01	1.00000000e+00
5.65855285e-01	1.00000000e+00
5.66188730e-01	1.00000000e+00
5.66522174e-01	1.00000000e+00
5.66855619e-01	1.00000000e+00
5.67189063e-01	1.00000000e+00
5.67522508e-01	1.00000000e+00
5.67855952e-01	1.00000000e+00
5.68189396e-01	1.00000000e+00
5.68522841e-01	1.00000000e+00
5.68856285e-01	1.00000000e+00
5.69189730e-01	1.00000000e+00
5.69523174e-01	1.00000000e+00
5.69856619e-01	1.00000000e+00
5.70190063e-01	1.00000000e+00
5.70523508e-01	1.00000000e+00
5.70856952e-01	1.00000000e+00
5.71190397e-01	1.00000000e+00
5.71523841e-01	1.00000000e+00
5.71857286e-01	1.00000000e+00
5.72190730e-01	1.00000000e+00
5.72524175e-01	1.00000000e+00
5.72857619e-01	1.00000000e+00
5.73191064e-01	1.00000000e+00
5.73524508e-01	1.00000000e+00
5.73857953e-01	1.00000000e+00
5.74191397e-01	1.00000000e+00
5.74524842e-01	1.00000000e+00
5.74858286e-01	1.00000000e+00
5.75191731e-01	1.00000000e+00
5.75525175e-01	1.00000000e+00
5.75858620e-01	1.00000000e+00
5.76192064e-01	1.00000000e+00
5.76525509e-01	1.00000000e+00
5.76858953e-01	1.00000000e+00
5.77192397e-01	1.00000000e+00
5.77525842e-01	1.00000000e+00
5.77859286e-01	1.00000000e+00
5.78192731e-01	1.00000000e+00
5.78526175e-01	1.00000000e+00
5.78859620e-01	1.00000000e+00
5.79193064e-01	1.00000000e+00
5.79526509e-01	1.00000000e+00
5.79859953e-01	1.00000000e+00
5.80193398e-01	1.00000000e+00
5.80526842e-01	1.00000000e+00
5.80860287e-01	1.00000000e+00
5.81193731e-01	1.00000000e+00
5.81527176e-01	1.00000000e+00
5.81860620e-01	1.00000000e+00
5.82194065e-01	1.00000000e+00
5.82527509e-01	1.00000000e+00
5.82860954e-01	1.00000000e+00
5.83194398e-01	1.00000000e+00
5.83527843e-01	1.00000000e+00
5.83861287e-01	1.00000000e+00
5.84194732e-01	1.00000000e+00
5.84528176e-01	1.00000000e+00
5.84861621e-01	1.00000000e+00
5.85195065e-01	1.00000000e+00
5.85528510e-01	1.00000000e+00
5.85861954e-01	1.00000000e+00
5.86195398e-01	1.00000000e+00
5.86528843e-01	1.00000000e+00
5.86862287e-01	1.00000000e+00
5.87195732e-01	1.00000000e+00
5.87529176e-01	1.00000000e+00
5.87862621e-01	1.00000000e+00
5.88196065e-01	1.00000000e+00
5.88529510e-01	1.00000000e+00
5.88862954e-01	1.00000000e+00
5.89196399e-01	1.00000000e+00
5.89529843e-01	1.00000000e+00
5.89863288e-01	1.00000000e+00
5.90196732e-01	1.00000000e+00
5.90530177e-01	1.00000000e+00
5.90863621e-01	1.00000000e+00
5.91197066e-01	1.00000000e+00
5.91530510e-01	1.00000000e+00
5.91863955e-01	1.00000000e+00
5.92197399e-01	1.00000000e+00
5.92530844e-01	1.00000000e+00
5.92864288e-01	1.00000000e+00
5.93197733e-01	1.00000000e+00
5.93531177e-01	1.00000000e+00
5.93864622e-01	1.00000000e+00
5.94198066e-01	1.00000000e+00
5.94531511e-01	1.00000000e+00
5.94864955e-01	1.00000000e+00
5.95198399e-01	1.00000000e+00
5.95531844e-01	1.00000000e+00
5.95865288e-01	1.00000000e+00
5.96198733e-01	1.00000000e+00
5.96532177e-01	1.00000000e+00
5.96865622e-01	1.00000000e+00
5.97199066e-01	1.00000000e+00
5.97532511e-01	1.00000000e+00
5.97865955e-01	1.00000000e+00
5.98199400e-01	1.00000000e+00
5.98532844e-01	1.00000000e+00
5.98866289e-01	1.00000000e+00
5.99199733e-01	1.00000000e+00
5.99533178e-01	1.00000000e+00
5.99866622e-01	1.00000000e+00
6.00200067e-01	1.00000000e+00
6.00533511e-01	1.00000000e+00
6.00866956e-01	1.00000000e+00
6.01200400e-01	1.00000000e+00
6.01533845e-01	1.00000000e+00
6.01867289e-01	1.00000000e+00
6.02200734e-01	1.00000000e+00
6.02534178e-01	1.00000000e+00
6.02867623e-01	1.00000000e+00
6.03201067e-01	1.00000000e+00
6.03534512e-01	1.00000000e+00
6.03867956e-01	1.00000000e+00
6.04201400e-01	1.00000000e+00
6.04534845e-01	1.00000000e+00
6.04868289e-01	1.00000000e+00
6.05201734e-01	1.00000000e+00
6.05535178e-01	1.00000000e+00
6.05868623e-01	1.00000000e+00
6.06202067e-01	1.00000000e+00
6.06535512e-01	1.00000000e+00
6.06868956e-01	1.00000000e+00
6.07202401e-01	1.00000000e+00
6.07535845e-01	1.00000000e+00
6.07869290e-01	1.00000000e+00
6.08202734e-01	1.00000000e+00
6.08536179e-01	1.00000000e+00
6.08869623e-01	1.00000000e+00
6.09203068e-01	1.00000000e+00
6.09536512e-01	1.00000000e+00
6.09869957e-01	1.00000000e+00
6.10203401e-01	1.00000000e+00
6.10536846e-01	1.00000000e+00
6.10870290e-01	1.00000000e+00
6.11203735e-01	1.00000000e+00
6.11537179e-01	1.00000000e+00
6.11870624e-01	1.00000000e+00
6.12204068e-01	1.00000000e+00
6.12537513e-01	1.00000000e+00
6.12870957e-01	1.00000000e+00
6.13204401e-01	1.00000000e+00
6.13537846e-01	1.00000000e+00
6.13871290e-01	1.00000000e+00
6.14204735e-01	1.00000000e+00
6.14538179e-01	1.00000000e+00
6.14871624e-01	1.00000000e+00
6.15205068e-01	1.00000000e+00
6.15538513e-01	1.00000000e+00
6.15871957e-01	1.00000000e+00
6.16205402e-01	1.00000000e+00
6.16538846e-01	1.00000000e+00
6.16872291e-01	1.00000000e+00
6.17205735e-01	1.00000000e+00
6.17539180e-01	1.00000000e+00
6.17872624e-01	1.00000000e+00
6.18206069e-01	1.00000000e+00
6.18539513e-01	1.00000000e+00
6.18872958e-01	1.00000000e+00
6.19206402e-01	1.00000000e+00
6.19539847e-01	1.00000000e+00
6.19873291e-01	1.00000000e+00
6.20206736e-01	1.00000000e+00
6.20540180e-01	1.00000000e+00
6.20873625e-01	1.00000000e+00
6.21207069e-01	1.00000000e+00
6.21540514e-01	1.00000000e+00
6.21873958e-01	1.00000000e+00
6.22207402e-01	1.00000000e+00
6.22540847e-01	1.00000000e+00
6.22874291e-01	1.00000000e+00
6.23207736e-01	1.00000000e+00
6.23541180e-01	1.00000000e+00
6.23874625e-01	1.00000000e+00
6.24208069e-01	1.00000000e+00
6.24541514e-01	1.00000000e+00
6.24874958e-01	1.00000000e+00
6.25208403e-01	1.00000000e+00
6.25541847e-01	1.00000000e+00
6.25875292e-01	1.00000000e+00
6.26208736e-01	1.00000000e+00
6.26542181e-01	1.00000000e+00
6.26875625e-01	1.00000000e+00
6.27209070e-01	1.00000000e+00
6.27542514e-01	1.00000000e+00
6.27875959e-01	1.00000000e+00
6.28209403e-01	1.00000000e+00
6.28542848e-01	1.00000000e+00
6.28876292e-01	1.00000000e+00
6.29209737e-01	1.00000000e+00
6.29543181e-01	1.00000000e+00
6.29876626e-01	1.00000000e+00
6.30210070e-01	1.00000000e+00
6.30543515e-01	1.00000000e+00
6.30876959e-01	1.00000000e+00
6.31210403e-01	1.00000000e+00
6.31543848e-01	1.00000000e+00
6.31877292e-01	1.00000000e+00
6.32210737e-01	1.00000000e+00
6.32544181e-01	1.00000000e+00
6.32877626e-01	1.00000000e+00
6.33211070e-01	1.00000000e+00
6.33544515e-01	1.00000000e+00
6.33877959e-01	1.00000000e+00
6.34211404e-01	1.00000000e+00
6.34544848e-01	1.00000000e+00
6.34878293e-01	1.00000000e+00
6.35211737e-01	1.00000000e+00
6.35545182e-01	1.00000000e+00
6.35878626e-01	1.00000000e+00
6.36212071e-01	1.00000000e+00
6.36545515e-01	1.00000000e+00
6.36878960e-01	1.00000000e+00
6.37212404e-01	1.00000000e+00
6.37545849e-01	1.00000000e+00
6.37879293e-01	1.00000000e+00
6.38212738e-01	1.00000000e+00
6.38546182e-01	1.00000000e+00
6.38879627e-01	1.00000000e+00
6.39213071e-01	1.00000000e+00
6.39546516e-01	1.00000000e+00
6.39879960e-01	1.00000000e+00
6.40213404e-01	1.00000000e+00
6.40546849e-01	1.00000000e+00
6.40880293e-01	1.00000000e+00
6.41213738e-01	1.00000000e+00
6.41547182e-01	1.00000000e+00
6.41880627e-01	1.00000000e+00
6.42214071e-01	1.00000000e+00
6.42547516e-01	1.00000000e+00
6.42880960e-01	1.00000000e+00
6.43214405e-01	1.00000000e+00
6.43547849e-01	1.00000000e+00
6.43881294e-01	1.00000000e+00
6.44214738e-01	1.00000000e+00
6.44548183e-01	1.00000000e+00
6.44881627e-01	1.00000000e+00
6.45215072e-01	1.00000000e+00
6.45548516e-01	1.00000000e+00
6.45881961e-01	1.00000000e+00
6.46215405e-01	1.00000000e+00
6.46548850e-01	1.00000000e+00
6.46882294e-01	1.00000000e+00
6.47215739e-01	1.00000000e+00
6.47549183e-01	1.00000000e+00
6.47882628e-01	1.00000000e+00
6.48216072e-01	1.00000000e+00
6.48549517e-01	1.00000000e+00
6.48882961e-01	1.00000000e+00
6.49216405e-01	1.00000000e+00
6.49549850e-01	1.00000000e+00
6.49883294e-01	1.00000000e+00
6.50216739e-01	1.00000000e+00
6.50550183e-01	1.00000000e+00
6.50883628e-01	1.00000000e+00
6.51217072e-01	1.00000000e+00
6.51550517e-01	1.00000000e+00
6.51883961e-01	1.00000000e+00
6.52217406e-01	1.00000000e+00
6.52550850e-01	1.00000000e+00
6.52884295e-01	1.00000000e+00
6.53217739e-01	1.00000000e+00
6.53551184e-01	1.00000000e+00
6.53884628e-01	1.00000000e+00
6.54218073e-01	1.00000000e+00
6.54551517e-01	1.00000000e+00
6.54884962e-01	1.00000000e+00
6.55218406e-01	1.00000000e+00
6.55551851e-01	1.00000000e+00
6.55885295e-01	1.00000000e+00
6.56218740e-01	1.00000000e+00
6.56552184e-01	1.00000000e+00
6.56885629e-01	1.00000000e+00
6.57219073e-01	1.00000000e+00
6.57552518e-01	1.00000000e+00
6.57885962e-01	1.00000000e+00
6.58219406e-01	1.00000000e+00
6.58552851e-01	1.00000000e+00
6.58886295e-01	1.00000000e+00
6.59219740e-01	1.00000000e+00
6.59553184e-01	1.00000000e+00
6.59886629e-01	1.00000000e+00
6.60220073e-01	1.00000000e+00
6.60553518e-01	1.00000000e+00
6.60886962e-01	1.00000000e+00
6.61220407e-01	1.00000000e+00
6.61553851e-01	1.00000000e+00
6.61887296e-01	1.00000000e+00
6.62220740e-01	1.00000000e+00
6.62554185e-01	1.00000000e+00
6.62887629e-01	1.00000000e+00
6.63221074e-01	1.00000000e+00
6.63554518e-01	1.00000000e+00
6.63887963e-01	1.00000000e+00
6.64221407e-01	1.00000000e+00
6.64554852e-01	1.00000000e+00
6.64888296e-01	1.00000000e+00
6.65221741e-01	1.00000000e+00
6.65555185e-01	1.00000000e+00
6.65888630e-01	1.00000000e+00
6.66222074e-01	1.00000000e+00
6.66555519e-01	1.00000000e+00
6.66888963e-01	1.00000000e+00
6.67222407e-01	1.00000000e+00
6.67555852e-01	1.00000000e+00
6.67889296e-01	1.00000000e+00
6.68222741e-01	1.00000000e+00
6.68556185e-01	1.00000000e+00
6.68889630e-01	1.00000000e+00
6.69223074e-01	1.00000000e+00
6.69556519e-01	1.00000000e+00
6.69889963e-01	1.00000000e+00
6.70223408e-01	1.00000000e+00
6.70556852e-01	1.00000000e+00
6.70890297e-01	1.00000000e+00
6.71223741e-01	1.00000000e+00
6.71557186e-01	1.00000000e+00
6.71890630e-01	1.00000000e+00
6.72224075e-01	1.00000000e+00
6.72557519e-01	1.00000000e+00
6.72890964e-01	1.00000000e+00
6.73224408e-01	1.00000000e+00
6.73557853e-01	1.00000000e+00
6.73891297e-01	1.00000000e+00
6.74224742e-01	1.00000000e+00
6.74558186e-01	1.00000000e+00
6.74891631e-01	1.00000000e+00
6.75225075e-01	1.00000000e+00
6.75558520e-01	1.00000000e+00
6.75891964e-01	1.00000000e+00
6.76225408e-01	1.00000000e+00
6.76558853e-01	1.00000000e+00
6.76892297e-01	1.00000000e+00
6.77225742e-01	1.00000000e+00
6.77559186e-01	1.00000000e+00
6.77892631e-01	1.00000000e+00
6.78226075e-01	1.00000000e+00
6.78559520e-01	1.00000000e+00
6.78892964e-01	1.00000000e+00
6.79226409e-01	1.00000000e+00
6.79559853e-01	1.00000000e+00
6.79893298e-01	1.00000000e+00
6.80226742e-01	1.00000000e+00
6.80560187e-01	1.00000000e+00
6.80893631e-01	1.00000000e+00
6.81227076e-01	1.00000000e+00
6.81560520e-01	1.00000000e+00
6.81893965e-01	1.00000000e+00
6.82227409e-01	1.00000000e+00
6.82560854e-01	1.00000000e+00
6.82894298e-01	1.00000000e+00
6.83227743e-01	1.00000000e+00
6.83561187e-01	1.00000000e+00
6.83894632e-01	1.00000000e+00
6.84228076e-01	1.00000000e+00
6.84561521e-01	1.00000000e+00
6.84894965e-01	1.00000000e+00
6.85228409e-01	1.00000000e+00
6.85561854e-01	1.00000000e+00
6.85895298e-01	1.00000000e+00
6.86228743e-01	1.00000000e+00
6.86562187e-01	1.00000000e+00
6.86895632e-01	1.00000000e+00
6.87229076e-01	1.00000000e+00
6.87562521e-01	1.00000000e+00
6.87895965e-01	1.00000000e+00
6.88229410e-01	1.00000000e+00
6.88562854e-01	1.00000000e+00
6.88896299e-01	1.00000000e+00
6.89229743e-01	1.00000000e+00
6.89563188e-01	1.00000000e+00
6.89896632e-01	1.00000000e+00
6.90230077e-01	1.00000000e+00
6.90563521e-01	1.00000000e+00
6.90896966e-01	1.00000000e+00
6.91230410e-01	1.00000000e+00
6.91563855e-01	1.00000000e+00
6.91897299e-01	1.00000000e+00
6.92230744e-01	1.00000000e+00
6.92564188e-01	1.00000000e+00
6.92897633e-01	1.00000000e+00
6.93231077e-01	1.00000000e+00
6.93564522e-01	1.00000000e+00
6.93897966e-01	1.00000000e+00
6.94231410e-01	1.00000000e+00
6.94564855e-01	1.00000000e+00
6.94898299e-01	1.00000000e+00
6.95231744e-01	1.00000000e+00
6.95565188e-01	1.00000000e+00
6.95898633e-01	1.00000000e+00
6.96232077e-01	1.00000000e+00
6.96565522e-01	1.00000000e+00
6.96898966e-01	1.00000000e+00
6.97232411e-01	1.00000000e+00
6.97565855e-01	1.00000000e+00
6.97899300e-01	1.00000000e+00
6.98232744e-01	1.00000000e+00
6.98566189e-01	1.00000000e+00
6.98899633e-01	1.00000000e+00
6.99233078e-01	1.00000000e+00
6.99566522e-01	1.00000000e+00
6.99899967e-01	1.00000000e+00
7.00233411e-01	1.00000000e+00
7.00566856e-01	1.00000000e+00
7.00900300e-01	1.00000000e+00
7.01233745e-01	1.00000000e+00
7.01567189e-01	1.00000000e+00
7.01900634e-01	1.00000000e+00
7.02234078e-01	1.00000000e+00
7.02567523e-01	1.00000000e+00
7.02900967e-01	1.00000000e+00
7.03234411e-01	1.00000000e+00
7.03567856e-01	1.00000000e+00
7.03901300e-01	1.00000000e+00
7.04234745e-01	1.00000000e+00
7.04568189e-01	1.00000000e+00
7.04901634e-01	1.00000000e+00
7.05235078e-01	1.00000000e+00
7.05568523e-01	1.00000000e+00
7.05901967e-01	1.00000000e+00
7.06235412e-01	1.00000000e+00
7.06568856e-01	1.00000000e+00
7.06902301e-01	1.00000000e+00
7.07235745e-01	1.00000000e+00
7.07569190e-01	1.00000000e+00
7.07902634e-01	1.00000000e+00
7.08236079e-01	1.00000000e+00
7.08569523e-01	1.00000000e+00
7.08902968e-01	1.00000000e+00
7.09236412e-01	1.00000000e+00
7.09569857e-01	1.00000000e+00
7.09903301e-01	1.00000000e+00
7.10236746e-01	1.00000000e+00
7.10570190e-01	1.00000000e+00
7.10903635e-01	1.00000000e+00
7.11237079e-01	1.00000000e+00
7.11570524e-01	1.00000000e+00
7.11903968e-01	1.00000000e+00
7.12237412e-01	1.00000000e+00
7.12570857e-01	1.00000000e+00
7.12904301e-01	1.00000000e+00
7.13237746e-01	1.00000000e+00
7.13571190e-01	1.00000000e+00
7.13904635e-01	1.00000000e+00
7.14238079e-01	1.00000000e+00
7.14571524e-01	1.00000000e+00
7.14904968e-01	1.00000000e+00
7.15238413e-01	1.00000000e+00
7.15571857e-01	1.00000000e+00
7.15905302e-01	1.00000000e+00
7.16238746e-01	1.00000000e+00
7.16572191e-01	1.00000000e+00
7.16905635e-01	1.00000000e+00
7.17239080e-01	1.00000000e+00
7.17572524e-01	1.00000000e+00
7.17905969e-01	1.00000000e+00
7.18239413e-01	1.00000000e+00
7.18572858e-01	1.00000000e+00
7.18906302e-01	1.00000000e+00
7.19239747e-01	1.00000000e+00
7.19573191e-01	1.00000000e+00
7.19906636e-01	1.00000000e+00
7.20240080e-01	1.00000000e+00
7.20573525e-01	1.00000000e+00
7.20906969e-01	1.00000000e+00
7.21240413e-01	1.00000000e+00
7.21573858e-01	1.00000000e+00
7.21907302e-01	1.00000000e+00
7.22240747e-01	1.00000000e+00
7.22574191e-01	1.00000000e+00
7.22907636e-01	1.00000000e+00
7.23241080e-01	1.00000000e+00
7.23574525e-01	1.00000000e+00
7.23907969e-01	1.00000000e+00
7.24241414e-01	1.00000000e+00
7.24574858e-01	1.00000000e+00
7.24908303e-01	1.00000000e+00
7.25241747e-01	1.00000000e+00
7.25575192e-01	1.00000000e+00
7.25908636e-01	1.00000000e+00
7.26242081e-01	1.00000000e+00
7.26575525e-01	1.00000000e+00
7.26908970e-01	1.00000000e+00
7.27242414e-01	1.00000000e+00
7.27575859e-01	1.00000000e+00
7.27909303e-01	1.00000000e+00
7.28242748e-01	1.00000000e+00
7.28576192e-01	1.00000000e+00
7.28909637e-01	1.00000000e+00
7.29243081e-01	1.00000000e+00
7.29576526e-01	1.00000000e+00
7.29909970e-01	1.00000000e+00
7.30243414e-01	1.00000000e+00
7.30576859e-01	1.00000000e+00
7.30910303e-01	1.00000000e+00
7.31243748e-01	1.00000000e+00
7.31577192e-01	1.00000000e+00
7.31910637e-01	1.00000000e+00
7.32244081e-01	1.00000000e+00
7.32577526e-01	1.00000000e+00
7.32910970e-01	1.00000000e+00
7.33244415e-01	1.00000000e+00
7.33577859e-01	1.00000000e+00
7.33911304e-01	1.00000000e+00
7.34244748e-01	1.00000000e+00
7.34578193e-01	1.00000000e+00
7.34911637e-01	1.00000000e+00
7.35245082e-01	1.00000000e+00
7.35578526e-01	1.00000000e+00
7.35911971e-01	1.00000000e+00
7.36245415e-01	1.00000000e+00
7.36578860e-01	1.00000000e+00
7.36912304e-01	1.00000000e+00
7.37245749e-01	1.00000000e+00
7.37579193e-01	1.00000000e+00
7.37912638e-01	1.00000000e+00
7.38246082e-01	1.00000000e+00
7.38579527e-01	1.00000000e+00
7.38912971e-01	1.00000000e+00
7.39246415e-01	1.00000000e+00
7.39579860e-01	1.00000000e+00
7.39913304e-01	1.00000000e+00
7.40246749e-01	1.00000000e+00
7.40580193e-01	1.00000000e+00
7.40913638e-01	1.00000000e+00
7.41247082e-01	1.00000000e+00
7.41580527e-01	1.00000000e+00
7.41913971e-01	1.00000000e+00
7.42247416e-01	1.00000000e+00
7.42580860e-01	1.00000000e+00
7.42914305e-01	1.00000000e+00
7.43247749e-01	1.00000000e+00
7.43581194e-01	1.00000000e+00
7.43914638e-01	1.00000000e+00
7.44248083e-01	1.00000000e+00
7.44581527e-01	1.00000000e+00
7.44914972e-01	1.00000000e+00
7.45248416e-01	1.00000000e+00
7.45581861e-01	1.00000000e+00
7.45915305e-01	1.00000000e+00
7.46248750e-01	1.00000000e+00
7.46582194e-01	1.00000000e+00
7.46915639e-01	1.00000000e+00
7.47249083e-01	1.00000000e+00
7.47582528e-01	1.00000000e+00
7.47915972e-01	1.00000000e+00
7.48249416e-01	1.00000000e+00
7.48582861e-01	1.00000000e+00
7.48916305e-01	1.00000000e+00
7.49249750e-01	1.00000000e+00
7.49583194e-01	1.00000000e+00
7.49916639e-01	1.00000000e+00
7.50250083e-01	1.00000000e+00
7.50583528e-01	1.00000000e+00
7.50916972e-01	1.00000000e+00
7.51250417e-01	1.00000000e+00
7.51583861e-01	1.00000000e+00
7.51917306e-01	1.00000000e+00
7.52250750e-01	1.00000000e+00
7.52584195e-01	1.00000000e+00
7.52917639e-01	1.00000000e+00
7.53251084e-01	1.00000000e+00
7.53584528e-01	1.00000000e+00
7.53917973e-01	1.00000000e+00
7.54251417e-01	1.00000000e+00
7.54584862e-01	1.00000000e+00
7.54918306e-01	1.00000000e+00
7.55251751e-01	1.00000000e+00
7.55585195e-01	1.00000000e+00
7.55918640e-01	1.00000000e+00
7.56252084e-01	1.00000000e+00
7.56585529e-01	1.00000000e+00
7.56918973e-01	1.00000000e+00
7.57252417e-01	1.00000000e+00
7.57585862e-01	1.00000000e+00
7.57919306e-01	1.00000000e+00
7.58252751e-01	1.00000000e+00
7.58586195e-01	1.00000000e+00
7.58919640e-01	1.00000000e+00
7.59253084e-01	1.00000000e+00
7.59586529e-01	1.00000000e+00
7.59919973e-01	1.00000000e+00
7.60253418e-01	1.00000000e+00
7.60586862e-01	1.00000000e+00
7.60920307e-01	1.00000000e+00
7.61253751e-01	1.00000000e+00
7.61587196e-01	1.00000000e+00
7.61920640e-01	1.00000000e+00
7.62254085e-01	1.00000000e+00
7.62587529e-01	1.00000000e+00
7.62920974e-01	1.00000000e+00
7.63254418e-01	1.00000000e+00
7.63587863e-01	1.00000000e+00
7.63921307e-01	1.00000000e+00
7.64254752e-01	1.00000000e+00
7.64588196e-01	1.00000000e+00
7.64921641e-01	1.00000000e+00
7.65255085e-01	1.00000000e+00
7.65588530e-01	1.00000000e+00
7.65921974e-01	1.00000000e+00
7.66255418e-01	1.00000000e+00
7.66588863e-01	1.00000000e+00
7.66922307e-01	1.00000000e+00
7.67255752e-01	1.00000000e+00
7.67589196e-01	1.00000000e+00
7.67922641e-01	1.00000000e+00
7.68256085e-01	1.00000000e+00
7.68589530e-01	1.00000000e+00
7.68922974e-01	1.00000000e+00
7.69256419e-01	1.00000000e+00
7.69589863e-01	1.00000000e+00
7.69923308e-01	1.00000000e+00
7.70256752e-01	1.00000000e+00
7.70590197e-01	1.00000000e+00
7.70923641e-01	1.00000000e+00
7.71257086e-01	1.00000000e+00
7.71590530e-01	1.00000000e+00
7.71923975e-01	1.00000000e+00
7.72257419e-01	1.00000000e+00
7.72590864e-01	1.00000000e+00
7.72924308e-01	1.00000000e+00
7.73257753e-01	1.00000000e+00
7.73591197e-01	1.00000000e+00
7.73924642e-01	1.00000000e+00
7.74258086e-01	1.00000000e+00
7.74591531e-01	1.00000000e+00
7.74924975e-01	1.00000000e+00
7.75258419e-01	1.00000000e+00
7.75591864e-01	1.00000000e+00
7.75925308e-01	1.00000000e+00
7.76258753e-01	1.00000000e+00
7.76592197e-01	1.00000000e+00
7.76925642e-01	1.00000000e+00
7.77259086e-01	1.00000000e+00
7.77592531e-01	1.00000000e+00
7.77925975e-01	1.00000000e+00
7.78259420e-01	1.00000000e+00
7.78592864e-01	1.00000000e+00
7.78926309e-01	1.00000000e+00
7.79259753e-01	1.00000000e+00
7.79593198e-01	1.00000000e+00
7.79926642e-01	1.00000000e+00
7.80260087e-01	1.00000000e+00
7.80593531e-01	1.00000000e+00
7.80926976e-01	1.00000000e+00
7.81260420e-01	1.00000000e+00
7.81593865e-01	1.00000000e+00
7.81927309e-01	1.00000000e+00
7.82260754e-01	1.00000000e+00
7.82594198e-01	1.00000000e+00
7.82927643e-01	1.00000000e+00
7.83261087e-01	1.00000000e+00
7.83594532e-01	1.00000000e+00
7.83927976e-01	1.00000000e+00
7.84261420e-01	1.00000000e+00
7.84594865e-01	1.00000000e+00
7.84928309e-01	1.00000000e+00
7.85261754e-01	1.00000000e+00
7.85595198e-01	1.00000000e+00
7.85928643e-01	1.00000000e+00
7.86262087e-01	1.00000000e+00
7.86595532e-01	1.00000000e+00
7.86928976e-01	1.00000000e+00
7.87262421e-01	1.00000000e+00
7.87595865e-01	1.00000000e+00
7.87929310e-01	1.00000000e+00
7.88262754e-01	1.00000000e+00
7.88596199e-01	1.00000000e+00
7.88929643e-01	1.00000000e+00
7.89263088e-01	1.00000000e+00
7.89596532e-01	1.00000000e+00
7.89929977e-01	1.00000000e+00
7.90263421e-01	1.00000000e+00
7.90596866e-01	1.00000000e+00
7.90930310e-01	1.00000000e+00
7.91263755e-01	1.00000000e+00
7.91597199e-01	1.00000000e+00
7.91930644e-01	1.00000000e+00
7.92264088e-01	1.00000000e+00
7.92597533e-01	1.00000000e+00
7.92930977e-01	1.00000000e+00
7.93264421e-01	1.00000000e+00
7.93597866e-01	1.00000000e+00
7.93931310e-01	1.00000000e+00
7.94264755e-01	1.00000000e+00
7.94598199e-01	1.00000000e+00
7.94931644e-01	1.00000000e+00
7.95265088e-01	1.00000000e+00
7.95598533e-01	1.00000000e+00
7.95931977e-01	1.00000000e+00
7.96265422e-01	1.00000000e+00
7.96598866e-01	1.00000000e+00
7.96932311e-01	1.00000000e+00
7.97265755e-01	1.00000000e+00
7.97599200e-01	1.00000000e+00
7.97932644e-01	1.00000000e+00
7.98266089e-01	1.00000000e+00
7.98599533e-01	1.00000000e+00
7.98932978e-01	1.00000000e+00
7.99266422e-01	1.00000000e+00
7.99599867e-01	1.00000000e+00
7.99933311e-01	1.00000000e+00
8.00266756e-01	1.00000000e+00
8.00600200e-01	1.00000000e+00
8.00933645e-01	1.00000000e+00
8.01267089e-01	1.00000000e+00
8.01600534e-01	1.00000000e+00
8.01933978e-01	1.00000000e+00
8.02267422e-01	1.00000000e+00
8.02600867e-01	1.00000000e+00
8.02934311e-01	1.00000000e+00
8.03267756e-01	1.00000000e+00
8.03601200e-01	1.00000000e+00
8.03934645e-01	1.00000000e+00
8.04268089e-01	1.00000000e+00
8.04601534e-01	1.00000000e+00
8.04934978e-01	1.00000000e+00
8.05268423e-01	1.00000000e+00
8.05601867e-01	1.00000000e+00
8.05935312e-01	1.00000000e+00
8.06268756e-01	1.00000000e+00
8.06602201e-01	1.00000000e+00
8.06935645e-01	1.00000000e+00
8.07269090e-01	1.00000000e+00
8.07602534e-01	1.00000000e+00
8.07935979e-01	1.00000000e+00
8.08269423e-01	1.00000000e+00
8.08602868e-01	1.00000000e+00
8.08936312e-01	1.00000000e+00
8.09269757e-01	1.00000000e+00
8.09603201e-01	1.00000000e+00
8.09936646e-01	1.00000000e+00
8.10270090e-01	1.00000000e+00
8.10603535e-01	1.00000000e+00
8.10936979e-01	1.00000000e+00
8.11270423e-01	1.00000000e+00
8.11603868e-01	1.00000000e+00
8.11937312e-01	1.00000000e+00
8.12270757e-01	1.00000000e+00
8.12604201e-01	1.00000000e+00
8.12937646e-01	1.00000000e+00
8.13271090e-01	1.00000000e+00
8.13604535e-01	1.00000000e+00
8.13937979e-01	1.00000000e+00
8.14271424e-01	1.00000000e+00
8.14604868e-01	1.00000000e+00
8.14938313e-01	1.00000000e+00
8.15271757e-01	1.00000000e+00
8.15605202e-01	1.00000000e+00
8.15938646e-01	1.00000000e+00
8.16272091e-01	1.00000000e+00
8.16605535e-01	1.00000000e+00
8.16938980e-01	1.00000000e+00
8.17272424e-01	1.00000000e+00
8.17605869e-01	1.00000000e+00
8.17939313e-01	1.00000000e+00
8.18272758e-01	1.00000000e+00
8.18606202e-01	1.00000000e+00
8.18939647e-01	1.00000000e+00
8.19273091e-01	1.00000000e+00
8.19606536e-01	1.00000000e+00
8.19939980e-01	1.00000000e+00
8.20273424e-01	1.00000000e+00
8.20606869e-01	1.00000000e+00
8.20940313e-01	1.00000000e+00
8.21273758e-01	1.00000000e+00
8.21607202e-01	1.00000000e+00
8.21940647e-01	1.00000000e+00
8.22274091e-01	1.00000000e+00
8.22607536e-01	1.00000000e+00
8.22940980e-01	1.00000000e+00
8.23274425e-01	1.00000000e+00
8.23607869e-01	1.00000000e+00
8.23941314e-01	1.00000000e+00
8.24274758e-01	1.00000000e+00
8.24608203e-01	1.00000000e+00
8.24941647e-01	1.00000000e+00
8.25275092e-01	1.00000000e+00
8.25608536e-01	1.00000000e+00
8.25941981e-01	1.00000000e+00
8.26275425e-01	1.00000000e+00
8.26608870e-01	1.00000000e+00
8.26942314e-01	1.00000000e+00
8.27275759e-01	1.00000000e+00
8.27609203e-01	1.00000000e+00
8.27942648e-01	1.00000000e+00
8.28276092e-01	1.00000000e+00
8.28609537e-01	1.00000000e+00
8.28942981e-01	1.00000000e+00
8.29276425e-01	1.00000000e+00
8.29609870e-01	1.00000000e+00
8.29943314e-01	1.00000000e+00
8.30276759e-01	1.00000000e+00
8.30610203e-01	1.00000000e+00
8.30943648e-01	1.00000000e+00
8.31277092e-01	1.00000000e+00
8.31610537e-01	1.00000000e+00
8.31943981e-01	1.00000000e+00
8.32277426e-01	1.00000000e+00
8.32610870e-01	1.00000000e+00
8.32944315e-01	1.00000000e+00
8.33277759e-01	1.00000000e+00
8.33611204e-01	1.00000000e+00
8.33944648e-01	1.00000000e+00
8.34278093e-01	1.00000000e+00
8.34611537e-01	1.00000000e+00
8.34944982e-01	1.00000000e+00
8.35278426e-01	1.00000000e+00
8.35611871e-01	1.00000000e+00
8.35945315e-01	1.00000000e+00
8.36278760e-01	1.00000000e+00
8.36612204e-01	1.00000000e+00
8.36945649e-01	1.00000000e+00
8.37279093e-01	1.00000000e+00
8.37612538e-01	1.00000000e+00
8.37945982e-01	1.00000000e+00
8.38279426e-01	1.00000000e+00
8.38612871e-01	1.00000000e+00
8.38946315e-01	1.00000000e+00
8.39279760e-01	1.00000000e+00
8.39613204e-01	1.00000000e+00
8.39946649e-01	1.00000000e+00
8.40280093e-01	1.00000000e+00
8.40613538e-01	1.00000000e+00
8.40946982e-01	1.00000000e+00
8.41280427e-01	1.00000000e+00
8.41613871e-01	1.00000000e+00
8.41947316e-01	1.00000000e+00
8.42280760e-01	1.00000000e+00
8.42614205e-01	1.00000000e+00
8.42947649e-01	1.00000000e+00
8.43281094e-01	1.00000000e+00
8.43614538e-01	1.00000000e+00
8.43947983e-01	1.00000000e+00
8.44281427e-01	1.00000000e+00
8.44614872e-01	1.00000000e+00
8.44948316e-01	1.00000000e+00
8.45281761e-01	1.00000000e+00
8.45615205e-01	1.00000000e+00
8.45948650e-01	1.00000000e+00
8.46282094e-01	1.00000000e+00
8.46615539e-01	1.00000000e+00
8.46948983e-01	1.00000000e+00
8.47282427e-01	1.00000000e+00
8.47615872e-01	1.00000000e+00
8.47949316e-01	1.00000000e+00
8.48282761e-01	1.00000000e+00
8.48616205e-01	1.00000000e+00
8.48949650e-01	1.00000000e+00
8.49283094e-01	1.00000000e+00
8.49616539e-01	1.00000000e+00
8.49949983e-01	1.00000000e+00
8.50283428e-01	1.00000000e+00
8.50616872e-01	1.00000000e+00
8.50950317e-01	1.00000000e+00
8.51283761e-01	1.00000000e+00
8.51617206e-01	1.00000000e+00
8.51950650e-01	1.00000000e+00
8.52284095e-01	1.00000000e+00
8.52617539e-01	1.00000000e+00
8.52950984e-01	1.00000000e+00
8.53284428e-01	1.00000000e+00
8.53617873e-01	1.00000000e+00
8.53951317e-01	1.00000000e+00
8.54284762e-01	1.00000000e+00
8.54618206e-01	1.00000000e+00
8.54951651e-01	1.00000000e+00
8.55285095e-01	1.00000000e+00
8.55618540e-01	1.00000000e+00
8.55951984e-01	1.00000000e+00
8.56285428e-01	1.00000000e+00
8.56618873e-01	1.00000000e+00
8.56952317e-01	1.00000000e+00
8.57285762e-01	1.00000000e+00
8.57619206e-01	1.00000000e+00
8.57952651e-01	1.00000000e+00
8.58286095e-01	1.00000000e+00
8.58619540e-01	1.00000000e+00
8.58952984e-01	1.00000000e+00
8.59286429e-01	1.00000000e+00
8.59619873e-01	1.00000000e+00
8.59953318e-01	1.00000000e+00
8.60286762e-01	1.00000000e+00
8.60620207e-01	1.00000000e+00
8.60953651e-01	1.00000000e+00
8.61287096e-01	1.00000000e+00
8.61620540e-01	1.00000000e+00
8.61953985e-01	1.00000000e+00
8.62287429e-01	1.00000000e+00
8.62620874e-01	1.00000000e+00
8.62954318e-01	1.00000000e+00
8.63287763e-01	1.00000000e+00
8.63621207e-01	1.00000000e+00
8.63954652e-01	1.00000000e+00
8.64288096e-01	1.00000000e+00
8.64621541e-01	1.00000000e+00
8.64954985e-01	1.00000000e+00
8.65288429e-01	1.00000000e+00
8.65621874e-01	1.00000000e+00
8.65955318e-01	1.00000000e+00
8.66288763e-01	1.00000000e+00
8.66622207e-01	1.00000000e+00
8.66955652e-01	1.00000000e+00
8.67289096e-01	1.00000000e+00
8.67622541e-01	1.00000000e+00
8.67955985e-01	1.00000000e+00
8.68289430e-01	1.00000000e+00
8.68622874e-01	1.00000000e+00
8.68956319e-01	1.00000000e+00
8.69289763e-01	1.00000000e+00
8.69623208e-01	1.00000000e+00
8.69956652e-01	1.00000000e+00
8.70290097e-01	1.00000000e+00
8.70623541e-01	1.00000000e+00
8.70956986e-01	1.00000000e+00
8.71290430e-01	1.00000000e+00
8.71623875e-01	1.00000000e+00
8.71957319e-01	1.00000000e+00
8.72290764e-01	1.00000000e+00
8.72624208e-01	1.00000000e+00
8.72957653e-01	1.00000000e+00
8.73291097e-01	1.00000000e+00
8.73624542e-01	1.00000000e+00
8.73957986e-01	1.00000000e+00
8.74291430e-01	1.00000000e+00
8.74624875e-01	1.00000000e+00
8.74958319e-01	1.00000000e+00
8.75291764e-01	1.00000000e+00
8.75625208e-01	1.00000000e+00
8.75958653e-01	1.00000000e+00
8.76292097e-01	1.00000000e+00
8.76625542e-01	1.00000000e+00
8.76958986e-01	1.00000000e+00
8.77292431e-01	1.00000000e+00
8.77625875e-01	1.00000000e+00
8.77959320e-01	1.00000000e+00
8.78292764e-01	1.00000000e+00
8.78626209e-01	1.00000000e+00
8.78959653e-01	1.00000000e+00
8.79293098e-01	1.00000000e+00
8.79626542e-01	1.00000000e+00
8.79959987e-01	1.00000000e+00
8.80293431e-01	1.00000000e+00
8.80626876e-01	1.00000000e+00
8.80960320e-01	1.00000000e+00
8.81293765e-01	1.00000000e+00
8.81627209e-01	1.00000000e+00
8.81960654e-01	1.00000000e+00
8.82294098e-01	1.00000000e+00
8.82627543e-01	1.00000000e+00
8.82960987e-01	1.00000000e+00
8.83294431e-01	1.00000000e+00
8.83627876e-01	1.00000000e+00
8.83961320e-01	1.00000000e+00
8.84294765e-01	1.00000000e+00
8.84628209e-01	1.00000000e+00
8.84961654e-01	1.00000000e+00
8.85295098e-01	1.00000000e+00
8.85628543e-01	1.00000000e+00
8.85961987e-01	1.00000000e+00
8.86295432e-01	1.00000000e+00
8.86628876e-01	1.00000000e+00
8.86962321e-01	1.00000000e+00
8.87295765e-01	1.00000000e+00
8.87629210e-01	1.00000000e+00
8.87962654e-01	1.00000000e+00
8.88296099e-01	1.00000000e+00
8.88629543e-01	1.00000000e+00
8.88962988e-01	1.00000000e+00
8.89296432e-01	1.00000000e+00
8.89629877e-01	1.00000000e+00
8.89963321e-01	1.00000000e+00
8.90296766e-01	1.00000000e+00
8.90630210e-01	1.00000000e+00
8.90963655e-01	1.00000000e+00
8.91297099e-01	1.00000000e+00
8.91630544e-01	1.00000000e+00
8.91963988e-01	1.00000000e+00
8.92297432e-01	1.00000000e+00
8.92630877e-01	1.00000000e+00
8.92964321e-01	1.00000000e+00
8.93297766e-01	1.00000000e+00
8.93631210e-01	1.00000000e+00
8.93964655e-01	1.00000000e+00
8.94298099e-01	1.00000000e+00
8.94631544e-01	1.00000000e+00
8.94964988e-01	1.00000000e+00
8.95298433e-01	1.00000000e+00
8.95631877e-01	1.00000000e+00
8.95965322e-01	1.00000000e+00
8.96298766e-01	1.00000000e+00
8.96632211e-01	1.00000000e+00
8.96965655e-01	1.00000000e+00
8.97299100e-01	1.00000000e+00
8.97632544e-01	1.00000000e+00
8.97965989e-01	1.00000000e+00
8.98299433e-01	1.00000000e+00
8.98632878e-01	1.00000000e+00
8.98966322e-01	1.00000000e+00
8.99299767e-01	1.00000000e+00
8.99633211e-01	1.00000000e+00
8.99966656e-01	1.00000000e+00
9.00300100e-01	1.00000000e+00
9.00633545e-01	1.00000000e+00
9.00966989e-01	1.00000000e+00
9.01300433e-01	1.00000000e+00
9.01633878e-01	1.00000000e+00
9.01967322e-01	1.00000000e+00
9.02300767e-01	1.00000000e+00
9.02634211e-01	1.00000000e+00
9.02967656e-01	1.00000000e+00
9.03301100e-01	1.00000000e+00
9.03634545e-01	1.00000000e+00
9.03967989e-01	1.00000000e+00
9.04301434e-01	1.00000000e+00
9.04634878e-01	1.00000000e+00
9.04968323e-01	1.00000000e+00
9.05301767e-01	1.00000000e+00
9.05635212e-01	1.00000000e+00
9.05968656e-01	1.00000000e+00
9.06302101e-01	1.00000000e+00
9.06635545e-01	1.00000000e+00
9.06968990e-01	1.00000000e+00
9.07302434e-01	1.00000000e+00
9.07635879e-01	1.00000000e+00
9.07969323e-01	1.00000000e+00
9.08302768e-01	1.00000000e+00
9.08636212e-01	1.00000000e+00
9.08969657e-01	1.00000000e+00
9.09303101e-01	1.00000000e+00
9.09636546e-01	1.00000000e+00
9.09969990e-01	1.00000000e+00
9.10303434e-01	1.00000000e+00
9.10636879e-01	1.00000000e+00
9.10970323e-01	1.00000000e+00
9.11303768e-01	1.00000000e+00
9.11637212e-01	1.00000000e+00
9.11970657e-01	1.00000000e+00
9.12304101e-01	1.00000000e+00
9.12637546e-01	1.00000000e+00
9.12970990e-01	1.00000000e+00
9.13304435e-01	1.00000000e+00
9.13637879e-01	1.00000000e+00
9.13971324e-01	1.00000000e+00
9.14304768e-01	1.00000000e+00
9.14638213e-01	1.00000000e+00
9.14971657e-01	1.00000000e+00
9.15305102e-01	1.00000000e+00
9.15638546e-01	1.00000000e+00
9.15971991e-01	1.00000000e+00
9.16305435e-01	1.00000000e+00
9.16638880e-01	1.00000000e+00
9.16972324e-01	1.00000000e+00
9.17305769e-01	1.00000000e+00
9.17639213e-01	1.00000000e+00
9.17972658e-01	1.00000000e+00
9.18306102e-01	1.00000000e+00
9.18639547e-01	1.00000000e+00
9.18972991e-01	1.00000000e+00
9.19306435e-01	1.00000000e+00
9.19639880e-01	1.00000000e+00
9.19973324e-01	1.00000000e+00
9.20306769e-01	1.00000000e+00
9.20640213e-01	1.00000000e+00
9.20973658e-01	1.00000000e+00
9.21307102e-01	1.00000000e+00
9.21640547e-01	1.00000000e+00
9.21973991e-01	1.00000000e+00
9.22307436e-01	1.00000000e+00
9.22640880e-01	1.00000000e+00
9.22974325e-01	1.00000000e+00
9.23307769e-01	1.00000000e+00
9.23641214e-01	1.00000000e+00
9.23974658e-01	1.00000000e+00
9.24308103e-01	1.00000000e+00
9.24641547e-01	1.00000000e+00
9.24974992e-01	1.00000000e+00
9.25308436e-01	1.00000000e+00
9.25641881e-01	1.00000000e+00
9.25975325e-01	1.00000000e+00
9.26308770e-01	1.00000000e+00
9.26642214e-01	1.00000000e+00
9.26975659e-01	1.00000000e+00
9.27309103e-01	1.00000000e+00
9.27642548e-01	1.00000000e+00
9.27975992e-01	1.00000000e+00
9.28309436e-01	1.00000000e+00
9.28642881e-01	1.00000000e+00
9.28976325e-01	1.00000000e+00
9.29309770e-01	1.00000000e+00
9.29643214e-01	1.00000000e+00
9.29976659e-01	1.00000000e+00
9.30310103e-01	1.00000000e+00
9.30643548e-01	1.00000000e+00
9.30976992e-01	1.00000000e+00
9.31310437e-01	1.00000000e+00
9.31643881e-01	1.00000000e+00
9.31977326e-01	1.00000000e+00
9.32310770e-01	1.00000000e+00
9.32644215e-01	1.00000000e+00
9.32977659e-01	1.00000000e+00
9.33311104e-01	1.00000000e+00
9.33644548e-01	1.00000000e+00
9.33977993e-01	1.00000000e+00
9.34311437e-01	1.00000000e+00
9.34644882e-01	1.00000000e+00
9.34978326e-01	1.00000000e+00
9.35311771e-01	1.00000000e+00
9.35645215e-01	1.00000000e+00
9.35978660e-01	1.00000000e+00
9.36312104e-01	1.00000000e+00
9.36645549e-01	1.00000000e+00
9.36978993e-01	1.00000000e+00
9.37312437e-01	1.00000000e+00
9.37645882e-01	1.00000000e+00
9.37979326e-01	1.00000000e+00
9.38312771e-01	1.00000000e+00
9.38646215e-01	1.00000000e+00
9.38979660e-01	1.00000000e+00
9.39313104e-01	1.00000000e+00
9.39646549e-01	1.00000000e+00
9.39979993e-01	1.00000000e+00
9.40313438e-01	1.00000000e+00
9.40646882e-01	1.00000000e+00
9.40980327e-01	1.00000000e+00
9.41313771e-01	1.00000000e+00
9.41647216e-01	1.00000000e+00
9.41980660e-01	1.00000000e+00
9.42314105e-01	1.00000000e+00
9.42647549e-01	1.00000000e+00
9.42980994e-01	1.00000000e+00
9.43314438e-01	1.00000000e+00
9.43647883e-01	1.00000000e+00
9.43981327e-01	1.00000000e+00
9.44314772e-01	1.00000000e+00
9.44648216e-01	1.00000000e+00
9.44981661e-01	1.00000000e+00
9.45315105e-01	1.00000000e+00
9.45648550e-01	1.00000000e+00
9.45981994e-01	1.00000000e+00
9.46315438e-01	1.00000000e+00
9.46648883e-01	1.00000000e+00
9.46982327e-01	1.00000000e+00
9.47315772e-01	1.00000000e+00
9.47649216e-01	1.00000000e+00
9.47982661e-01	1.00000000e+00
9.48316105e-01	1.00000000e+00
9.48649550e-01	1.00000000e+00
9.48982994e-01	1.00000000e+00
9.49316439e-01	1.00000000e+00
9.49649883e-01	1.00000000e+00
9.49983328e-01	1.00000000e+00
9.50316772e-01	1.00000000e+00
9.50650217e-01	1.00000000e+00
9.50983661e-01	1.00000000e+00
9.51317106e-01	1.00000000e+00
9.51650550e-01	1.00000000e+00
9.51983995e-01	1.00000000e+00
9.52317439e-01	1.00000000e+00
9.52650884e-01	1.00000000e+00
9.52984328e-01	1.00000000e+00
9.53317773e-01	1.00000000e+00
9.53651217e-01	1.00000000e+00
9.53984662e-01	1.00000000e+00
9.54318106e-01	1.00000000e+00
9.54651551e-01	1.00000000e+00
9.54984995e-01	1.00000000e+00
9.55318439e-01	1.00000000e+00
9.55651884e-01	1.00000000e+00
9.55985328e-01	1.00000000e+00
9.56318773e-01	1.00000000e+00
9.56652217e-01	1.00000000e+00
9.56985662e-01	1.00000000e+00
9.57319106e-01	1.00000000e+00
9.57652551e-01	1.00000000e+00
9.57985995e-01	1.00000000e+00
9.58319440e-01	1.00000000e+00
9.58652884e-01	1.00000000e+00
9.58986329e-01	1.00000000e+00
9.59319773e-01	1.00000000e+00
9.59653218e-01	1.00000000e+00
9.59986662e-01	1.00000000e+00
9.60320107e-01	1.00000000e+00
9.60653551e-01	1.00000000e+00
9.60986996e-01	1.00000000e+00
9.61320440e-01	1.00000000e+00
9.61653885e-01	1.00000000e+00
9.61987329e-01	1.00000000e+00
9.62320774e-01	1.00000000e+00
9.62654218e-01	1.00000000e+00
9.62987663e-01	1.00000000e+00
9.63321107e-01	1.00000000e+00
9.63654552e-01	1.00000000e+00
9.63987996e-01	1.00000000e+00
9.64321440e-01	1.00000000e+00
9.64654885e-01	1.00000000e+00
9.64988329e-01	1.00000000e+00
9.65321774e-01	1.00000000e+00
9.65655218e-01	1.00000000e+00
9.65988663e-01	1.00000000e+00
9.66322107e-01	1.00000000e+00
9.66655552e-01	1.00000000e+00
9.66988996e-01	1.00000000e+00
9.67322441e-01	1.00000000e+00
9.67655885e-01	1.00000000e+00
9.67989330e-01	1.00000000e+00
9.68322774e-01	1.00000000e+00
9.68656219e-01	1.00000000e+00
9.68989663e-01	1.00000000e+00
9.69323108e-01	1.00000000e+00
9.69656552e-01	1.00000000e+00
9.69989997e-01	1.00000000e+00
9.70323441e-01	1.00000000e+00
9.70656886e-01	1.00000000e+00
9.70990330e-01	1.00000000e+00
9.71323775e-01	1.00000000e+00
9.71657219e-01	1.00000000e+00
9.71990664e-01	1.00000000e+00
9.72324108e-01	1.00000000e+00
9.72657553e-01	1.00000000e+00
9.72990997e-01	1.00000000e+00
9.73324441e-01	1.00000000e+00
9.73657886e-01	1.00000000e+00
9.73991330e-01	1.00000000e+00
9.74324775e-01	1.00000000e+00
9.74658219e-01	1.00000000e+00
9.74991664e-01	1.00000000e+00
9.75325108e-01	1.00000000e+00
9.75658553e-01	1.00000000e+00
9.75991997e-01	1.00000000e+00
9.76325442e-01	1.00000000e+00
9.76658886e-01	1.00000000e+00
9.76992331e-01	1.00000000e+00
9.77325775e-01	1.00000000e+00
9.77659220e-01	1.00000000e+00
9.77992664e-01	1.00000000e+00
9.78326109e-01	1.00000000e+00
9.78659553e-01	1.00000000e+00
9.78992998e-01	1.00000000e+00
9.79326442e-01	1.00000000e+00
9.79659887e-01	1.00000000e+00
9.79993331e-01	1.00000000e+00
9.80326776e-01	1.00000000e+00
9.80660220e-01	1.00000000e+00
9.80993665e-01	1.00000000e+00
9.81327109e-01	1.00000000e+00
9.81660554e-01	1.00000000e+00
9.81993998e-01	1.00000000e+00
9.82327442e-01	1.00000000e+00
9.82660887e-01	1.00000000e+00
9.82994331e-01	1.00000000e+00
9.83327776e-01	1.00000000e+00
9.83661220e-01	1.00000000e+00
9.83994665e-01	1.00000000e+00
9.84328109e-01	1.00000000e+00
9.84661554e-01	1.00000000e+00
9.84994998e-01	1.00000000e+00
9.85328443e-01	1.00000000e+00
9.85661887e-01	1.00000000e+00
9.85995332e-01	1.00000000e+00
9.86328776e-01	1.00000000e+00
9.86662221e-01	1.00000000e+00
9.86995665e-01	1.00000000e+00
9.87329110e-01	1.00000000e+00
9.87662554e-01	1.00000000e+00
9.87995999e-01	1.00000000e+00
9.88329443e-01	1.00000000e+00
9.88662888e-01	1.00000000e+00
9.88996332e-01	1.00000000e+00
9.89329777e-01	1.00000000e+00
9.89663221e-01	1.00000000e+00
9.89996666e-01	1.00000000e+00
9.90330110e-01	1.00000000e+00
9.90663555e-01	1.00000000e+00
9.90996999e-01	1.00000000e+00
9.91330443e-01	1.00000000e+00
9.91663888e-01	1.00000000e+00
9.91997332e-01	1.00000000e+00
9.92330777e-01	1.00000000e+00
9.92664221e-01	1.00000000e+00
9.92997666e-01	1.00000000e+00
9.93331110e-01	1.00000000e+00
9.93664555e-01	1.00000000e+00
9.93997999e-01	1.00000000e+00
9.94331444e-01	1.00000000e+00
9.94664888e-01	1.00000000e+00
9.94998333e-01	1.00000000e+00
9.95331777e-01	1.00000000e+00
9.95665222e-01	1.00000000e+00
9.95998666e-01	1.00000000e+00
9.96332111e-01	1.00000000e+00
9.96665555e-01	1.00000000e+00
9.96999000e-01	1.00000000e+00
9.97332444e-01	1.00000000e+00
9.97665889e-01	1.00000000e+00
9.97999333e-01	1.00000000e+00
9.98332778e-01	1.00000000e+00
9.98666222e-01	1.00000000e+00
9.98999667e-01	1.00000000e+00
9.99333111e-01	1.00000000e+00
9.99666556e-01	1.00000000e+00
1.00000000e+00	1.00000000e+00


==> figure/jump_inf.txt <==
0.00000000e+00	2.50000000e+00
3.33444481e-04	2.50000000e+00
6.66888963e-04	2.50000000e+00
1.00033344e-03	2.50000000e+00
1.33377793e-03	2.50000000e+00
1.66722241e-03	2.50000000e+00
2.00066689e-03	2.50000000e+00
2.33411137e-03	2.50000000e+00
2.66755585e-03	2.50000000e+00
3.00100033e-03	2.50000000e+00
3.33444481e-03	2.50000000e+00
3.66788930e-03	2.50000000e+00
4.00133378e-03	2.50000000e+00
4.33477826e-03	2.50000000e+00
4.66822274e-03	2.50000000e+00
5.00166722e-03	2.50000000e+00
5.33511170e-03	2.50000000e+00
5.66855619e-03	2.50000000e+00
6.00200067e-03	2.50000000e+00
6.33544515e-03	2.50000000e+00
6.66888963e-03	2.50000000e+00
7.00233411e-03	2.50000000e+00
7.33577859e-03	2.50000000e+00
7.66922307e-03	2.50000000e+00
8.00266756e-03	2.50000000e+00
8.33611204e-03	2.50000000e+00
8.66955652e-03	2.50000000e+00
9.00300100e-03	2.50000000e+00
9.33644548e-03	2.50000000e+00
9.66988996e-03	2.50000000e+00
1.00033344e-02	2.50000000e+00
1.03367789e-02	2.50000000e+00
1.06702234e-02	2.50000000e+00
1.10036679e-02	2.50000000e+00
1.13371124e-02	2.50000000e+00
1.16705569e-02	2.50000000e+00
1.20040013e-02	2.50000000e+00
1.23374458e-02	2.50000000e+00
1.26708903e-02	2.50000000e+00
1.30043348e-02	2.50000000e+00
1.33377793e-02	2.50000000e+00
1.36712237e-02	2.50000000e+00
1.40046682e-02	2.50000000e+00
1.43381127e-02	2.50000000e+00
1.46715572e-02	2.50000000e+00
1.50050017e-02	2.50000000e+00
1.53384461e-02	2.50000000e+00
1.56718906e-02	2.50000000e+00
1.60053351e-02	2.50000000e+00
1.63387796e-02	2.50000000e+00
1.66722241e-02	2.50000000e+00
1.70056686e-02	2.50000000e+00
1.73391130e-02	2.50000000e+00
1.76725575e-02	2.50000000e+00
1.80060020e-02	2.50000000e+00
1.83394465e-02	2.50000000e+00
1.86728910e-02	2.50000000e+00
1.90063354e-02	2.50000000e+00
1.93397799e-02	2.50000000e+00
1.96732244e-02	2.50000000e+00
2.00066689e-02	2.50000000e+00
2.03401134e-02	2.50000000e+00
2.06735579e-02	2.50000000e+00
2.10070023e-02	2.50000000e+00
2.13404468e-02	2.50000000e+00
2.16738913e-02	2.50000000e+00
2.20073358e-02	2.50000000e+00
2.23407803e-02	2.50000000e+00
2.26742247e-02	2.50000000e+00
2.30076692e-02	2.50000000e+00
2.33411137e-02	2.50000000e+00
2.36745582e-02	2.50000000e+00
2.40080027e-02	2.50000000e+00
2.43414471e-02	2.50000000e+00
2.46748916e-02	2.50000000e+00
2.50083361e-02	2.50000000e+00
2.53417806e-02	2.50000000e+00
2.56752251e-02	2.50000000e+00
2.60086696e-02	2.50000000e+00
2.63421140e-02	2.50000000e+00
2.66755585e-02	2.50000000e+00
2.70090030e-02	2.50000000e+00
2.73424475e-02	2.50000000e+00
2.76758920e-02	2.50000000e+00
2.80093364e-02	2.50000000e+00
2.83427809e-02	2.50000000e+00
2.86762254e-02	2.50000000e+00
2.90096699e-02	2.50000000e+00
2.93431144e-02	2.50000000e+00
2.96765589e-02	2.50000000e+00
3.00100033e-02	2.50000000e+00
3.03434478e-02	2.50000000e+00
3.06768923e-02	2.50000000e+00
3.10103368e-02	2.50000000e+00
3.13437813e-02	2.50000000e+00
3.16772257e-02	2.50000000e+00
3.20106702e-02	2.50000000e+00
3.23441147e-02	2.50000000e+00
3.26775592e-02	2.50000000e+00
3.30110037e-02	2.50000000e+00
3.33444481e-02	2.50000000e+00
3.36778926e-02	2.50000000e+00
3.40113371e-02	2.50000000e+00
3.43447816e-02	2.50000000e+00
3.46782261e-02	2.50000000e+00
3.50116706e-02	2.50000000e+00
3.53451150e-02	2.50000000e+00
3.56785595e-02	2.50000000e+00
3.60120040e-02	2.50000000e+00
3.63454485e-02	2.50000000e+00
3.66788930e-02	2.50000000e+00
3.70123374e-02	2.50000000e+00
3.73457819e-02	2.50000000e+00
3.76792264e-02	2.50000000e+00
3.80126709e-02	2.50000000e+00
3.83461154e-02	2.50000000e+00
3.86795599e-02	2.50000000e+00
3.90130043e-02	2.50000000e+00
3.93464488e-02	2.50000000e+00
3.96798933e-02	2.50000000e+00
4.00133378e-02	2.50000000e+00
4.03467823e-02	2.50000000e+00
4.06802267e-02	2.50000000e+00
4.10136712e-02	2.50000000e+00
4.13471157e-02	2.50000000e+00
4.16805602e-02	2.50000000e+00
4.20140047e-02	2.50000000e+00
4.23474491e-02	2.50000000e+00
4.26808936e-02	2.50000000e+00
4.30143381e-02	2.50000000e+00
4.33477826e-02	2.50000000e+00
4.36812271e-02	2.50000000e+00
4.40146716e-02	2.50000000e+00
4.43481160e-02	2.50000000e+00
4.46815605e-02	2.50000000e+00
4.50150050e-02	2.50000000e+00
4.53484495e-02	2.50000000e+00
4.56818940e-02	2.50000000e+00
4.60153384e-02	2.50000000e+00
4.63487829e-02	2.50000000e+00
4.66822274e-02	2.50000000e+00
4.70156719e-02	2.50000000e+00
4.73491164e-02	2.50000000e+00
4.76825609e-02	2.50000000e+00
4.80160053e-02	2.50000000e+00
4.83494498e-02	2.50000000e+00
4.86828943e-02	2.50000000e+00
4.90163388e-02	2.50000000e+00
4.93497833e-02	2.50000000e+00
4.96832277e-02	2.50000000e+00
5.00166722e-02	2.50000000e+00
5.03501167e-02	2.50000000e+00
5.06835612e-02	2.50000000e+00
5.10170057e-02	2.50000000e+00
5.13504502e-02	2.50000000e+00
5.16838946e-02	2.50000000e+00
5.20173391e-02	2.50000000e+00
5.23507836e-02	2.50000000e+00
5.26842281e-02	2.50000000e+00
5.30176726e-02	2.50000000e+00
5.33511170e-02	2.50000000e+00
5.36845615e-02	2.50000000e+00
5.40180060e-02	2.50000000e+00
5.43514505e-02	2.50000000e+00
5.46848950e-02	2.50000000e+00
5.50183394e-02	2.50000000e+00
5.53517839e-02	2.50000000e+00
5.56852284e-02	2.50000000e+00
5.60186729e-02	2.50000000e+00
5.63521174e-02	2.50000000e+00
5.66855619e-02	2.50000000e+00
5.70190063e-02	2.50000000e+00
5.73524508e-02	2.50000000e+00
5.76858953e-02	2.50000000e+00
5.80193398e-02	2.50000000e+00
5.83527843e-02	2.50000000e+00
5.86862287e-02	2.50000000e+00
5.90196732e-02	2.50000000e+00
5.93531177e-02	2.50000000e+00
5.96865622e-02	2.50000000e+00
6.00200067e-02	2.50000000e+00
6.03534512e-02	2.50000000e+00
6.06868956e-02	2.50000000e+00
6.10203401e-02	2.50000000e+00
6.13537846e-02	2.50000000e+00
6.16872291e-02	2.50000000e+00
6.20206736e-02	2.50000000e+00
6.23541180e-02	2.50000000e+00
6.26875625e-02	2.50000000e+00
6.30210070e-02	2.50000000e+00
6.33544515e-02	2.50000000e+00
6.36878960e-02	2.50000000e+00
6.40213404e-02	2.50000000e+00
6.43547849e-02	2.50000000e+00
6.46882294e-02	2.50000000e+00
6.50216739e-02	2.50000000e+00
6.53551184e-02	2.50000000e+00
6.56885629e-02	2.50000000e+00
6.60220073e-02	2.50000000e+00
6.63554518e-02	2.50000000e+00
6.66888963e-02	2.50000000e+00
6.70223408e-02	2.50000000e+00
6.73557853e-02	2.50000000e+00
6.76892297e-02	2.50000000e+00
6.80226742e-02	2.50000000e+00
6.83561187e-02	2.50000000e+00
6.86895632e-02	2.50000000e+00
6.90230077e-02	2.50000000e+00
6.93564522e-02	2.50000000e+00
6.96898966e-02	2.50000000e+00
7.00233411e-02	2.50000000e+00
7.03567856e-02	2.50000000e+00
7.06902301e-02	2.50000000e+00
7.10236746e-02	2.50000000e+00
7.13571190e-02	2.50000000e+00
7.16905635e-02	2.50000000e+00
7.20240080e-02	2.50000000e+00
7.23574525e-02	2.50000000e+00
7.26908970e-02	2.50000000e+00
7.30243414e-02	2.50000000e+00
7.33577859e-02	2.50000000e+00
7.36912304e-02	2.50000000e+00
7.40246749e-02	2.50000000e+00
7.43581194e-02	2.50000000e+00
7.46915639e-02	2.50000000e+00
7.50250083e-02	2.50000000e+00
7.53584528e-02	2.50000000e+00
7.56918973e-02	2.50000000e+00
7.60253418e-02	2.50000000e+00
7.63587863e-02	2.50000000e+00
7.66922307e-02	2.50000000e+00
7.70256752e-02	2.50000000e+00
7.73591197e-02	2.50000000e+00
7.76925642e-02	2.50000000e+00
7.80260087e-02	2.50000000e+00
7.83594532e-02	2.50000000e+00
7.86928976e-02	2.50000000e+00
7.90263421e-02	2.50000000e+00
7.93597866e-02	2.50000000e+00
7.96932311e-02	2.50000000e+00
8.00266756e-02	2.50000000e+00
8.03601200e-02	2.50000000e+00
8.06935645e-02	2.50000000e+00
8.10270090e-02	2.50000000e+00
8.13604535e-02	2.50000000e+00
8.16938980e-02	2.50000000e+00
8.20273424e-02	2.50000000e+00
8.23607869e-02	2.50000000e+00
8.26942314e-02	2.50000000e+00
8.30276759e-02	2.50000000e+00
8.33611204e-02	2.50000000e+00
8.36945649e-02	2.50000000e+00
8.40280093e-02	2.50000000e+00
8.43614538e-02	2.50000000e+00
8.46948983e-02	2.50000000e+00
8.50283428e-02	2.50000000e+00
8.53617873e-02	2.50000000e+00
8.56952317e-02	2.50000000e+00
8.60286762e-02	2.50000000e+00
8.63621207e-02	2.50000000e+00
8.66955652e-02	2.50000000e+00
8.70290097e-02	2.50000000e+00
8.73624542e-02	2.50000000e+00
8.76958986e-02	2.50000000e+00
8.80293431e-02	2.50000000e+00
8.83627876e-02	2.50000000e+00
8.86962321e-02	2.50000000e+00
8.90296766e-02	2.50000000e+00
8.93631210e-02	2.50000000e+00
8.96965655e-02	2.50000000e+00
9.00300100e-02	2.50000000e+00
9.03634545e-02	2.50000000e+00
9.06968990e-02	2.50000000e+00
9.10303434e-02	2.50000000e+00
9.13637879e-02	2.50000000e+00
9.16972324e-02	2.50000000e+00
9.20306769e-02	2.50000000e+00
9.23641214e-02	2.50000000e+00
9.26975659e-02	2.50000000e+00
9.30310103e-02	2.50000000e+00
9.33644548e-02	2.50000000e+00
9.36978993e-02	2.50000000e+00
9.40313438e-02	2.50000000e+00
9.43647883e-02	2.50000000e+00
9.46982327e-02	2.50000000e+00
9.50316772e-02	2.50000000e+00
9.53651217e-02	2.50000000e+00
9.56985662e-02	2.50000000e+00
9.60320107e-02	2.50000000e+00
9.63654552e-02	2.50000000e+00
9.66988996e-02	2.50000000e+00
9.70323441e-02	2.50000000e+00
9.73657886e-02	2.50000000e+00
9.76992331e-02	2.50000000e+00
9.80326776e-02	2.50000000e+00
9.83661220e-02	2.50000000e+00
9.86995665e-02	2.50000000e+00
9.90330110e-02	2.50000000e+00
9.93664555e-02	2.50000000e+00
9.96999000e-02	2.50000000e+00
1.00033344e-01	2.50000000e+00
1.00366789e-01	2.50000000e+00
1.00700233e-01	2.50000000e+00
1.01033678e-01	2.50000000e+00
1.01367122e-01	2.50000000e+00
1.01700567e-01	2.50000000e+00
1.02034011e-01	2.50000000e+00
1.02367456e-01	2.50000000e+00
1.02700900e-01	2.50000000e+00
1.03034345e-01	2.50000000e+00
1.03367789e-01	2.50000000e+00
1.03701234e-01	2.50000000e+00
1.04034678e-01	2.50000000e+00
1.04368123e-01	2.50000000e+00
1.04701567e-01	2.50000000e+00
1.05035012e-01	2.50000000e+00
1.05368456e-01	2.50000000e+00
1.05701901e-01	2.50000000e+00
1.06035345e-01	2.50000000e+00
1.06368790e-01	2.50000000e+00
1.06702234e-01	2.50000000e+00
1.07035679e-01	2.50000000e+00
1.07369123e-01	2.50000000e+00
1.07702568e-01	2.50000000e+00
1.08036012e-01	2.50000000e+00
1.08369456e-01	2.50000000e+00
1.08702901e-01	2.50000000e+00
1.09036345e-01	2.50000000e+00
1.09369790e-01	2.50000000e+00
1.09703234e-01	2.50000000e+00
1.10036679e-01	2.50000000e+00
1.10370123e-01	2.50000000e+00
1.10703568e-01	2.50000000e+00
1.11037012e-01	2.50000000e+00
1.11370457e-01	2.50000000e+00
1.11703901e-01	2.50000000e+00
1.12037346e-01	2.50000000e+00
1.12370790e-01	2.50000000e+00
1.12704235e-01	2.50000000e+00
1.13037679e-01	2.50000000e+00
1.13371124e-01	2.50000000e+00
1.13704568e-01	2.50000000e+00
1.14038013e-01	2.50000000e+00
1.14371457e-01	2.50000000e+00
1.14704902e-01	2.50000000e+00
1.15038346e-01	2.50000000e+00
1.15371791e-01	2.50000000e+00
1.15705235e-01	2.50000000e+00
1.16038680e-01	2.50000000e+00
1.16372124e-01	2.50000000e+00
1.16705569e-01	2.50000000e+00
1.17039013e-01	2.50000000e+00
1.17372457e-01	2.50000000e+00
1.17705902e-01	2.50000000e+00
1.18039346e-01	2.50000000e+00
1.18372791e-01	2.50000000e+00
1.18706235e-01	2.50000000e+00
1.19039680e-01	2.50000000e+00
1.19373124e-01	2.50000000e+00
1.19706569e-01	2.50000000e+00
1.20040013e-01	2.50000000e+00
1.20373458e-01	2.50000000e+00
1.20706902e-01	2.50000000e+00
1.21040347e-01	2.50000000e+00
1.21373791e-01	2.50000000e+00
1.21707236e-01	2.50000000e+00
1.22040680e-01	2.50000000e+00
1.22374125e-01	2.50000000e+00
1.22707569e-01	2.50000000e+00
1.23041014e-01	2.50000000e+00
1.23374458e-01	2.50000000e+00
1.23707903e-01	2.50000000e+00
1.24041347e-01	2.50000000e+00
1.24374792e-01	2.50000000e+00
1.24708236e-01	2.50000000e+00
1.25041681e-01	2.50000000e+00
1.25375125e-01	2.50000000e+00
1.25708570e-01	2.50000000e+00
1.26042014e-01	2.50000000e+00
1.26375458e-01	2.50000000e+00
1.26708903e-01	2.50000000e+00
1.27042347e-01	2.50000000e+00
1.27375792e-01	2.50000000e+00
1.27709236e-01	2.50000000e+00
1.28042681e-01	2.50000000e+00
1.28376125e-01	2.50000000e+00
1.28709570e-01	2.50000000e+00
1.29043014e-01	2.50000000e+00
1.29376459e-01	2.50000000e+00
1.29709903e-01	2.50000000e+00
1.30043348e-01	2.50000000e+00
1.30376792e-01	2.50000000e+00
1.30710237e-01	2.50000000e+00
1.31043681e-01	2.50000000e+00
1.31377126e-01	2.50000000e+00
1.31710570e-01	2.50000000e+00
1.32044015e-01	2.50000000e+00
1.32377459e-01	2.50000000e+00
1.32710904e-01	2.50000000e+00
1.33044348e-01	2.50000000e+00
1.33377793e-01	2.50000000e+00
1.33711237e-01	2.50000000e+00
1.34044682e-01	2.50000000e+00
1.34378126e-01	2.50000000e+00
1.34711571e-01	2.50000000e+00
1.35045015e-01	2.50000000e+00
1.35378459e-01	2.50000000e+00
1.35711904e-01	2.50000000e+00
1.36045348e-01	2.50000000e+00
1.36378793e-01	2.50000000e+00
1.36712237e-01	2.50000000e+00
1.37045682e-01	2.50000000e+00
1.37379126e-01	2.50000000e+00
1.37712571e-01	2.50000000e+00
1.38046015e-01	2.50000000e+00
1.38379460e-01	2.50000000e+00
1.38712904e-01	2.50000000e+00
1.39046349e-01	2.50000000e+00
1.39379793e-01	2.50000000e+00
1.39713238e-01	2.50000000e+00
1.40046682e-01	2.50000000e+00
1.40380127e-01	2.50000000e+00
1.40713571e-01	2.50000000e+00
1.41047016e-01	2.50000000e+00
1.41380460e-01	2.50000000e+00
1.41713905e-01	2.50000000e+00
1.42047349e-01	2.50000000e+00
1.42380794e-01	2.50000000e+00
1.42714238e-01	2.50000000e+00
1.43047683e-01	2.50000000e+00
1.43381127e-01	2.50000000e+00
1.43714572e-01	2.50000000e+00
1.44048016e-01	2.50000000e+00
1.44381460e-01	2.50000000e+00
1.44714905e-01	2.50000000e+00
1.45048349e-01	2.50000000e+00
1.45381794e-01	2.50000000e+00
1.45715238e-01	2.50000000e+00
1.46048683e-01	2.50000000e+00
1.46382127e-01	2.50000000e+00
1.46715572e-01	2.50000000e+00
1.47049016e-01	2.50000000e+00
1.47382461e-01	2.50000000e+00
1.47715905e-01	2.50000000e+00
1.48049350e-01	2.50000000e+00
1.48382794e-01	2.50000000e+00
1.48716239e-01	2.50000000e+00
1.49049683e-01	2.50000000e+00
1.49383128e-01	2.50000000e+00
1.49716572e-01	2.50000000e+00
1.50050017e-01	2.50000000e+00
1.50383461e-01	2.50000000e+00
1.50716906e-01	2.50000000e+00
1.51050350e-01	2.50000000e+00
1.51383795e-01	2.50000000e+00
1.51717239e-01	2.50000000e+00
1.52050684e-01	2.50000000e+00
1.52384128e-01	2.50000000e+00
1.52717573e-01	2.50000000e+00
1.53051017e-01	2.50000000e+00
1.53384461e-01	2.50000000e+00
1.53717906e-01	2.50000000e+00
1.54051350e-01	2.50000000e+00
1.54384795e-01	2.50000000e+00
1.54718239e-01	2.50000000e+00
1.55051684e-01	2.50000000e+00
1.55385128e-01	2.50000000e+00
1.55718573e-01	2.50000000e+00
1.56052017e-01	2.50000000e+00
1.56385462e-01	2.50000000e+00
1.56718906e-01	2.50000000e+00
1.57052351e-01	2.50000000e+00
1.57385795e-01	2.50000000e+00
1.57719240e-01	2.50000000e+00
1.58052684e-01	2.50000000e+00
1.58386129e-01	2.50000000e+00
1.58719573e-01	2.50000000e+00
1.59053018e-01	2.50000000e+00
1.59386462e-01	2.50000000e+00
1.59719907e-01	2.50000000e+00
1.60053351e-01	2.50000000e+00
1.60386796e-01	2.50000000e+00
1.60720240e-01	2.50000000e+00
1.61053685e-01	2.50000000e+00
1.61387129e-01	2.50000000e+00
1.61720574e-01	2.50000000e+00
1.62054018e-01	2.50000000e+00
1.62387462e-01	2.50000000e+00
1.62720907e-01	2.50000000e+00
1.63054351e-01	2.50000000e+00
1.63387796e-01	2.50000000e+00
1.63721240e-01	2.50000000e+00
1.64054685e-01	2.50000000e+00
1.64388129e-01	2.50000000e+00
1.64721574e-01	2.50000000e+00
1.65055018e-01	2.50000000e+00
1.65388463e-01	2.50000000e+00
1.65721907e-01	2.50000000e+00
1.66055352e-01	2.50000000e+00
1.66388796e-01	2.50000000e+00
1.66722241e-01	2.50000000e+00
1.67055685e-01	2.50000000e+00
1.67389130e-01	2.50000000e+00
1.67722574e-01	2.50000000e+00
1.68056019e-01	2.50000000e+00
1.68389463e-01	2.50000000e+00
1.68722908e-01	2.50000000e+00
1.69056352e-01	2.50000000e+00
1.69389797e-01	2.50000000e+00
1.69723241e-01	2.50000000e+00
1.70056686e-01	2.50000000e+00
1.70390130e-01	2.50000000e+00
1.70723575e-01	2.50000000e+00
1.71057019e-01	2.50000000e+00
1.71390463e-01	2.50000000e+00
1.71723908e-01	2.50000000e+00
1.72057352e-01	2.50000000e+00
1.72390797e-01	2.50000000e+00
1.72724241e-01	2.50000000e+00
1.73057686e-01	2.50000000e+00
1.73391130e-01	2.50000000e+00
1.73724575e-01	2.50000000e+00
1.74058019e-01	2.50000000e+00
1.74391464e-01	2.50000000e+00
1.74724908e-01	2.50000000e+00
1.75058353e-01	2.50000000e+00
1.75391797e-01	2.50000000e+00
1.75725242e-01	2.50000000e+00
1.76058686e-01	2.50000000e+00
1.76392131e-01	2.50000000e+00
1.76725575e-01	2.50000000e+00
1.77059020e-01	2.50000000e+00
1.77392464e-01	2.50000000e+00
1.77725909e-01	2.50000000e+00
1.78059353e-01	2.50000000e+00
1.78392798e-01	2.50000000e+00
1.78726242e-01	2.50000000e+00
1.79059687e-01	2.50000000e+00
1.79393131e-01	2.50000000e+00
1.79726576e-01	2.50000000e+00
1.80060020e-01	2.50000000e+00
1.80393464e-01	2.50000000e+00
1.80726909e-01	2.50000000e+00
1.81060353e-01	2.50000000e+00
1.81393798e-01	2.50000000e+00
1.81727242e-01	2.50000000e+00
1.82060687e-01	2.50000000e+00
1.82394131e-01	2.50000000e+00
1.82727576e-01	2.50000000e+00
1.83061020e-01	2.50000000e+00
1.83394465e-01	2.50000000e+00
1.83727909e-01	2.50000000e+00
1.84061354e-01	2.50000000e+00
1.84394798e-01	2.50000000e+00
1.84728243e-01	2.50000000e+00
1.85061687e-01	2.50000000e+00
1.85395132e-01	2.50000000e+00
1.85728576e-01	2.50000000e+00
1.86062021e-01	2.50000000e+00
1.86395465e-01	2.50000000e+00
1.86728910e-01	2.50000000e+00
1.87062354e-01	2.50000000e+00
1.87395799e-01	2.50000000e+00
1.87729243e-01	2.50000000e+00
1.88062688e-01	2.50000000e+00
1.88396132e-01	2.50000000e+00
1.88729577e-01	2.50000000e+00
1.89063021e-01	2.50000000e+00
1.89396465e-01	2.50000000e+00
1.89729910e-01	2.50000000e+00
1.90063354e-01	2.50000000e+00
1.90396799e-01	2.50000000e+00
1.90730243e-01	2.50000000e+00
1.91063688e-01	2.50000000e+00
1.91397132e-01	2.50000000e+00
1.91730577e-01	2.50000000e+00
1.92064021e-01	2.50000000e+00
1.92397466e-01	2.50000000e+00
1.92730910e-01	2.50000000e+00
1.93064355e-01	2.50000000e+00
1.93397799e-01	2.50000000e+00
1.93731244e-01	2.50000000e+00
1.94064688e-01	2.50000000e+00
1.94398133e-01	2.50000000e+00
1.94731577e-01	2.50000000e+00
1.95065022e-01	2.50000000e+00
1.95398466e-01	2.50000000e+00
1.95731911e-01	2.50000000e+00
1.96065355e-01	2.50000000e+00
1.96398800e-01	2.50000000e+00
1.96732244e-01	2.50000000e+00
1.97065689e-01	2.50000000e+00
1.97399133e-01	2.50000000e+00
1.97732578e-01	2.50000000e+00
1.98066022e-01	2.50000000e+00
1.98399466e-01	2.50000000e+00
1.98732911e-01	2.50000000e+00
1.99066355e-01	2.50000000e+00
1.99399800e-01	2.50000000e+00
1.99733244e-01	2.50000000e+00
2.00066689e-01	2.50000000e+00
2.00400133e-01	2.50000000e+00
2.00733578e-01	2.50000000e+00
2.01067022e-01	2.50000000e+00
2.01400467e-01	2.50000000e+00
2.01733911e-01	2.50000000e+00
2.02067356e-01	2.50000000e+00
2.02400800e-01	2.50000000e+00
2.02734245e-01	2.50000000e+00
2.03067689e-01	2.50000000e+00
2.03401134e-01	2.50000000e+00
2.03734578e-01	2.50000000e+00
2.04068023e-01	2.50000000e+00
2.04401467e-01	2.50000000e+00
2.04734912e-01	2.50000000e+00
2.05068356e-01	2.50000000e+00
2.05401801e-01	2.50000000e+00
2.05735245e-01	2.50000000e+00
2.06068690e-01	2.50000000e+00
2.06402134e-01	2.50000000e+00
2.06735579e-01	2.50000000e+00
2.07069023e-01	2.50000000e+00
2.07402467e-01	2.50000000e+00
2.07735912e-01	2.50000000e+00
2.08069356e-01	2.50000000e+00
2.08402801e-01	2.50000000e+00
2.08736245e-01	2.50000000e+00
2.09069690e-01	2.50000000e+00
2.09403134e-01	2.50000000e+00
2.09736579e-01	2.50000000e+00
2.10070023e-01	2.50000000e+00
2.10403468e-01	2.50000000e+00
2.10736912e-01	2.50000000e+00
2.11070357e-01	2.50000000e+00
2.11403801e-01	2.50000000e+00
2.11737246e-01	2.50000000e+00
2.12070690e-01	2.50000000e+00
2.12404135e-01	2.50000000e+00
2.12737579e-01	2.50000000e+00
2.13071024e-01	2.50000000e+00
2.13404468e-01	2.50000000e+00
2.13737913e-01	2.50000000e+00
2.14071357e-01	2.50000000e+00
2.14404802e-01	2.50000000e+00
2.14738246e-01	2.50000000e+00
2.15071691e-01	2.50000000e+00
2.15405135e-01	2.50000000e+00
2.15738580e-01	2.50000000e+00
2.16072024e-01	2.50000000e+00
2.16405468e-01	2.50000000e+00
2.16738913e-01	2.50000000e+00
2.17072357e-01	2.50000000e+00
2.17405802e-01	2.50000000e+00
2.17739246e-01	2.50000000e+00
2.18072691e-01	2.50000000e+00
2.18406135e-01	2.50000000e+00
2.18739580e-01	2.50000000e+00
2.19073024e-01	2.50000000e+00
2.19406469e-01	2.50000000e+00
2.19739913e-01	2.50000000e+00
2.20073358e-01	2.50000000e+00
2.20406802e-01	2.50000000e+00
2.20740247e-01	2.50000000e+00
2.21073691e-01	2.50000000e+00
2.21407136e-01	2.50000000e+00
2.21740580e-01	2.50000000e+00
2.22074025e-01	2.50000000e+00
2.22407469e-01	2.50000000e+00
2.22740914e-01	2.50000000e+00
2.23074358e-01	2.50000000e+00
2.23407803e-01	2.50000000e+00
2.23741247e-01	2.50000000e+00
2.24074692e-01	2.50000000e+00
2.24408136e-01	2.50000000e+00
2.24741581e-01	2.50000000e+00
2.25075025e-01	2.50000000e+00
2.25408469e-01	2.50000000e+00
2.25741914e-01	2.50000000e+00
2.26075358e-01	2.50000000e+00
2.26408803e-01	2.50000000e+00
2.26742247e-01	2.50000000e+00
2.27075692e-01	2.50000000e+00
2.27409136e-01	2.50000000e+00
2.27742581e-01	2.50000000e+00
2.28076025e-01	2.50000000e+00
2.28409470e-01	2.50000000e+00
2.28742914e-01	2.50000000e+00
2.29076359e-01	2.50000000e+00
2.29409803e-01	2.50000000e+00
2.29743248e-01	2.50000000e+00
2.30076692e-01	2.50000000e+00
2.30410137e-01	2.50000000e+00
2.30743581e-01	2.50000000e+00
2.31077026e-01	2.50000000e+00
2.31410470e-01	2.50000000e+00
2.31743915e-01	2.50000000e+00
2.32077359e-01	2.50000000e+00
2.32410804e-01	2.50000000e+00
2.32744248e-01	2.50000000e+00
2.33077693e-01	2.50000000e+00
2.33411137e-01	2.50000000e+00
2.33744582e-01	2.50000000e+00
2.34078026e-01	2.50000000e+00
2.34411470e-01	2.50000000e+00
2.34744915e-01	2.50000000e+00
2.35078359e-01	2.50000000e+00
2.35411804e-01	2.50000000e+00
2.35745248e-01	2.50000000e+00
2.36078693e-01	2.50000000e+00
2.36412137e-01	2.50000000e+00
2.36745582e-01	2.50000000e+00
2.37079026e-01	2.50000000e+00
2.37412471e-01	2.50000000e+00
2.37745915e-01	2.50000000e+00
2.38079360e-01	2.50000000e+00
2.38412804e-01	2.50000000e+00
2.38746249e-01	2.50000000e+00
2.39079693e-01	2.50000000e+00
2.39413138e-01	2.50000000e+00
2.39746582e-01	2.50000000e+00
2.40080027e-01	2.50000000e+00
2.40413471e-01	2.50000000e+00
2.40746916e-01	2.50000000e+00
2.41080360e-01	2.50000000e+00
2.41413805e-01	2.50000000e+00
2.41747249e-01	2.50000000e+00
2.42080694e-01	2.50000000e+00
2.42414138e-01	2.50000000e+00
2.42747583e-01	2.50000000e+00
2.43081027e-01	2.50000000e+00
2.43414471e-01	2.50000000e+00
2.43747916e-01	2.50000000e+00
2.44081360e-01	2.50000000e+00
2.44414805e-01	2.50000000e+00
2.44748249e-01	2.50000000e+00
2.45081694e-01	2.50000000e+00
2.45415138e-01	2.50000000e+00
2.45748583e-01	2.50000000e+00
2.46082027e-01	2.50000000e+00
2.46415472e-01	2.50000000e+00
2.46748916e-01	2.50000000e+00
2.47082361e-01	2.50000000e+00
2.47415805e-01	2.50000000e+00
2.47749250e-01	2.50000000e+00
2.48082694e-01	2.50000000e+00
2.48416139e-01	2.50000000e+00
2.48749583e-01	2.50000000e+00
2.49083028e-01	2.50000000e+00
2.49416472e-01	2.50000000e+00
2.49749917e-01	2.50000000e+00
2.50083361e-01	2.50000000e+00
2.50416806e-01	2.50000000e+00
2.50750250e-01	2.50000000e+00
2.51083695e-01	2.50000000e+00
2.51417139e-01	2.50000000e+00
2.51750584e-01	2.50000000e+00
2.52084028e-01	2.50000000e+00
2.52417472e-01	2.50000000e+00
2.52750917e-01	2.50000000e+00
2.53084361e-01	2.50000000e+00
2.53417806e-01	2.50000000e+00
2.53751250e-01	2.50000000e+00
2.54084695e-01	2.50000000e+00
2.54418139e-01	2.50000000e+00
2.54751584e-01	2.50000000e+00
2.55085028e-01	2.50000000e+00
2.55418473e-01	2.50000000e+00
2.55751917e-01	2.50000000e+00
2.56085362e-01	2.50000000e+00
2.56418806e-01	2.50000000e+00
2.56752251e-01	2.50000000e+00
2.57085695e-01	2.50000000e+00
2.57419140e-01	2.50000000e+00
2.57752584e-01	2.50000000e+00
2.58086029e-01	2.50000000e+00
2.58419473e-01	2.50000000e+00
2.58752918e-01	2.50000000e+00
2.59086362e-01	2.50000000e+00
2.59419807e-01	2.50000000e+00
2.59753251e-01	2.50000000e+00
2.60086696e-01	2.50000000e+00
2.60420140e-01	2.50000000e+00
2.60753585e-01	2.50000000e+00
2.61087029e-01	2.50000000e+00
2.61420473e-01	2.50000000e+00
2.61753918e-01	2.50000000e+00
2.62087362e-01	2.50000000e+00
2.62420807e-01	2.50000000e+00
2.62754251e-01	2.50000000e+00
2.63087696e-01	2.50000000e+00
2.63421140e-01	2.50000000e+00
2.63754585e-01	2.50000000e+00
2.64088029e-01	2.50000000e+00
2.64421474e-01	2.50000000e+00
2.64754918e-01	2.50000000e+00
2.65088363e-01	2.50000000e+00
2.65421807e-01	2.50000000e+00
2.65755252e-01	2.50000000e+00
2.66088696e-01	2.50000000e+00
2.66422141e-01	2.50000000e+00
2.66755585e-01	2.50000000e+00
2.67089030e-01	2.50000000e+00
2.67422474e-01	2.50000000e+00
2.67755919e-01	2.50000000e+00
2.68089363e-01	2.50000000e+00
2.68422808e-01	2.50000000e+00
2.68756252e-01	2.50000000e+00
2.69089697e-01	2.50000000e+00
2.69423141e-01	2.50000000e+00
2.69756586e-01	2.50000000e+00
2.70090030e-01	2.50000000e+00
2.70423474e-01	2.50000000e+00
2.70756919e-01	2.50000000e+00
2.71090363e-01	2.50000000e+00
2.71423808e-01	2.50000000e+00
2.71757252e-01	2.50000000e+00
2.72090697e-01	2.50000000e+00
2.72424141e-01	2.50000000e+00
2.72757586e-01	2.50000000e+00
2.73091030e-01	2.50000000e+00
2.73424475e-01	2.50000000e+00
2.73757919e-01	2.50000000e+00
2.74091364e-01	2.50000000e+00
2.74424808e-01	2.50000000e+00
2.74758253e-01	2.50000000e+00
2.75091697e-01	2.50000000e+00
2.75425142e-01	2.50000000e+00
2.75758586e-01	2.50000000e+00
2.76092031e-01	2.50000000e+00
2.76425475e-01	2.50000000e+00
2.76758920e-01	2.50000000e+00
2.77092364e-01	2.50000000e+00
2.77425809e-01	2.50000000e+00
2.77759253e-01	2.50000000e+00
2.78092698e-01	2.50000000e+00
2.78426142e-01	2.50000000e+00
2.78759587e-01	2.50000000e+00
2.79093031e-01	2.50000000e+00
2.79426475e-01	2.50000000e+00
2.79759920e-01	2.50000000e+00
2.80093364e-01	2.50000000e+00
2.80426809e-01	2.50000000e+00
2.80760253e-01	2.50000000e+00
2.81093698e-01	2.50000000e+00
2.81427142e-01	2.50000000e+00
2.81760587e-01	2.50000000e+00
2.82094031e-01	2.50000000e+00
2.82427476e-01	2.50000000e+00
2.82760920e-01	2.50000000e+00
2.83094365e-01	2.50000000e+00
2.83427809e-01	2.50000000e+00
2.83761254e-01	2.50000000e+00
2.84094698e-01	2.50000000e+00
2.84428143e-01	2.50000000e+00
2.84761587e-01	2.50000000e+00
2.85095032e-01	2.50000000e+00
2.85428476e-01	2.50000000e+00
2.85761921e-01	2.50000000e+00
2.86095365e-01	2.50000000e+00
2.86428810e-01	2.50000000e+00
2.86762254e-01	2.50000000e+00
2.87095699e-01	2.50000000e+00
2.87429143e-01	2.50000000e+00
2.87762588e-01	2.50000000e+00
2.88096032e-01	2.50000000e+00
2.88429476e-01	2.50000000e+00
2.88762921e-01	2.50000000e+00
2.89096365e-01	2.50000000e+00
2.89429810e-01	2.50000000e+00
2.89763254e-01	2.50000000e+00
2.90096699e-01	2.50000000e+00
2.90430143e-01	2.50000000e+00
2.90763588e-01	2.50000000e+00
2.91097032e-01	2.50000000e+00
2.91430477e-01	2.50000000e+00
2.91763921e-01	2.50000000e+00
2.92097366e-01	2.50000000e+00
2.92430810e-01	2.50000000e+00
2.92764255e-01	2.50000000e+00
2.93097699e-01	2.50000000e+00
2.93431144e-01	2.50000000e+00
2.93764588e-01	2.50000000e+00
2.94098033e-01	2.50000000e+00
2.94431477e-01	2.50000000e+00
2.94764922e-01	2.50000000e+00
2.95098366e-01	2.50000000e+00
2.95431811e-01	2.50000000e+00
2.95765255e-01	2.50000000e+00
2.96098700e-01	2.50000000e+00
2.96432144e-01	2.50000000e+00
2.96765589e-01	2.50000000e+00
2.97099033e-01	2.50000000e+00
2.97432477e-01	2.50000000e+00
2.97765922e-01	2.50000000e+00
2.98099366e-01	2.50000000e+00
2.98432811e-01	2.50000000e+00
2.98766255e-01	2.50000000e+00
2.99099700e-01	2.50000000e+00
2.99433144e-01	2.50000000e+00
2.99766589e-01	2.50000000e+00
3.00100033e-01	2.50000000e+00
3.00433478e-01	2.50000000e+00
3.00766922e-01	2.50000000e+00
3.01100367e-01	2.50000000e+00
3.01433811e-01	2.50000000e+00
3.01767256e-01	2.50000000e+00
3.02100700e-01	2.50000000e+00
3.02434145e-01	2.50000000e+00
3.02767589e-01	2.50000000e+00
3.03101034e-01	2.50000000e+00
3.03434478e-01	2.50000000e+00
3.03767923e-01	2.50000000e+00
3.04101367e-01	2.50000000e+00
3.04434812e-01	2.50000000e+00
3.04768256e-01	2.50000000e+00
3.05101701e-01	2.50000000e+00
3.05435145e-01	2.50000000e+00
3.05768590e-01	2.50000000e+00
3.06102034e-01	2.50000000e+00
3.06435478e-01	2.50000000e+00
3.06768923e-01	2.50000000e+00
3.07102367e-01	2.50000000e+00
3.07435812e-01	2.50000000e+00
3.07769256e-01	2.50000000e+00
3.08102701e-01	2.50000000e+00
3.08436145e-01	2.50000000e+00
3.08769590e-01	2.50000000e+00
3.09103034e-01	2.50000000e+00
3.09436479e-01	2.50000000e+00
3.09769923e-01	2.50000000e+00
3.10103368e-01	2.50000000e+00
3.10436812e-01	2.50000000e+00
3.10770257e-01	2.50000000e+00
3.11103701e-01	2.50000000e+00
3.11437146e-01	2.50000000e+00
3.11770590e-01	2.50000000e+00
3.12104035e-01	2.50000000e+00
3.12437479e-01	2.50000000e+00
3.12770924e-01	2.50000000e+00
3.13104368e-01	2.50000000e+00
3.13437813e-01	2.50000000e+00
3.13771257e-01	2.50000000e+00
3.14104702e-01	2.50000000e+00
3.14438146e-01	2.50000000e+00
3.14771591e-01	2.50000000e+00
3.15105035e-01	2.50000000e+00
3.15438479e-01	2.50000000e+00
3.15771924e-01	2.50000000e+00
3.16105368e-01	2.50000000e+00
3.16438813e-01	2.50000000e+00
3.16772257e-01	2.50000000e+00
3.17105702e-01	2.50000000e+00
3.17439146e-01	2.50000000e+00
3.17772591e-01	2.50000000e+00
3.18106035e-01	2.50000000e+00
3.18439480e-01	2.50000000e+00
3.18772924e-01	2.50000000e+00
3.19106369e-01	2.50000000e+00
3.19439813e-01	2.50000000e+00
3.19773258e-01	2.50000000e+00
3.20106702e-01	2.50000000e+00
3.20440147e-01	2.50000000e+00
3.20773591e-01	2.50000000e+00
3.21107036e-01	2.50000000e+00
3.21440480e-01	2.50000000e+00
3.21773925e-01	2.50000000e+00
3.22107369e-01	2.50000000e+00
3.22440814e-01	2.50000000e+00
3.22774258e-01	2.50000000e+00
3.23107703e-01	2.50000000e+00
3.23441147e-01	2.50000000e+00
3.23774592e-01	2.50000000e+00
3.24108036e-01	2.50000000e+00
3.24441480e-01	2.50000000e+00
3.24774925e-01	2.50000000e+00
3.25108369e-01	2.50000000e+00
3.25441814e-01	2.50000000e+00
3.25775258e-01	2.50000000e+00
3.26108703e-01	2.50000000e+00
3.26442147e-01	2.50000000e+00
3.26775592e-01	2.50000000e+00
3.27109036e-01	2.50000000e+00
3.27442481e-01	2.50000000e+00
3.27775925e-01	2.50000000e+00
3.28109370e-01	2.50000000e+00
3.28442814e-01	2.50000000e+00
3.28776259e-01	2.50000000e+00
3.29109703e-01	2.50000000e+00
3.29443148e-01	2.50000000e+00
3.29776592e-01	2.50000000e+00
3.30110037e-01	2.50000000e+00
3.30443481e-01	2.50000000e+00
3.30776926e-01	2.50000000e+00
3.31110370e-01	2.50000000e+00
3.31443815e-01	2.50000000e+00
3.31777259e-01	2.50000000e+00
3.32110704e-01	2.50000000e+00
3.32444148e-01	2.50000000e+00
3.32777593e-01	2.50000000e+00
3.33111037e-01	2.50000000e+00
3.33444481e-01	2.50000000e+00
3.33777926e-01	2.50000000e+00
3.34111370e-01	2.50000000e+00
3.34444815e-01	2.50000000e+00
3.34778259e-01	2.50000000e+00
3.35111704e-01	2.50000000e+00
3.35445148e-01	2.50000000e+00
3.35778593e-01	2.50000000e+00
3.36112037e-01	2.50000000e+00
3.36445482e-01	2.50000000e+00
3.36778926e-01	2.50000000e+00
3.37112371e-01	2.50000000e+00
3.37445815e-01	2.50000000e+00
3.37779260e-01	2.50000000e+00
3.38112704e-01	2.50000000e+00
3.38446149e-01	2.50000000e+00
3.38779593e-01	2.50000000e+00
3.39113038e-01	2.50000000e+00
3.39446482e-01	2.50000000e+00
3.39779927e-01	2.50000000e+00
3.40113371e-01	2.50000000e+00
3.40446816e-01	2.50000000e+00
3.40780260e-01	2.50000000e+00
3.41113705e-01	2.50000000e+00
3.41447149e-01	2.50000000e+00
3.41780594e-01	2.50000000e+00
3.42114038e-01	2.50000000e+00
3.42447482e-01	2.50000000e+00
3.42780927e-01	2.50000000e+00
3.43114371e-01	2.50000000e+00
3.43447816e-01	2.50000000e+00
3.43781260e-01	2.50000000e+00
3.44114705e-01	2.50000000e+00
3.44448149e-01	2.50000000e+00
3.44781594e-01	2.50000000e+00
3.45115038e-01	2.50000000e+00
3.45448483e-01	2.50000000e+00
3.45781927e-01	2.50000000e+00
3.46115372e-01	2.50000000e+00
3.46448816e-01	2.50000000e+00
3.46782261e-01	2.50000000e+00
3.47115705e-01	2.50000000e+00
3.47449150e-01	2.50000000e+00
3.47782594e-01	2.50000000e+00
3.48116039e-01	2.50000000e+00
3.48449483e-01	2.50000000e+00
3.48782928e-01	2.50000000e+00
3.49116372e-01	2.50000000e+00
3.49449817e-01	2.50000000e+00
3.49783261e-01	2.50000000e+00
3.50116706e-01	2.50000000e+00
3.50450150e-01	2.50000000e+00
3.50783595e-01	2.50000000e+00
3.51117039e-01	2.50000000e+00
3.51450483e-01	2.50000000e+00
3.51783928e-01	2.50000000e+00
3.52117372e-01	2.50000000e+00
3.52450817e-01	2.50000000e+00
3.52784261e-01	2.50000000e+00
3.53117706e-01	2.50000000e+00
3.53451150e-01	2.50000000e+00
3.53784595e-01	2.50000000e+00
3.54118039e-01	2.50000000e+00
3.54451484e-01	2.50000000e+00
3.54784928e-01	2.50000000e+00
3.55118373e-01	2.50000000e+00
3.55451817e-01	2.50000000e+00
3.55785262e-01	2.50000000e+00
3.56118706e-01	2.50000000e+00
3.56452151e-01	2.50000000e+00
3.56785595e-01	2.50000000e+00
3.57119040e-01	2.50000000e+00
3.57452484e-01	2.50000000e+00
3.57785929e-01	2.50000000e+00
3.58119373e-01	2.50000000e+00
3.58452818e-01	2.50000000e+00
3.58786262e-01	2.50000000e+00
3.59119707e-01	2.50000000e+00
3.59453151e-01	2.50000000e+00
3.59786596e-01	2.50000000e+00
3.60120040e-01	2.50000000e+00
3.60453484e-01	2.50000000e+00
3.60786929e-01	2.50000000e+00
3.61120373e-01	2.50000000e+00
3.61453818e-01	2.50000000e+00
3.61787262e-01	2.50000000e+00
3.62120707e-01	2.50000000e+00
3.62454151e-01	2.50000000e+00
3.62787596e-01	2.50000000e+00
3.63121040e-01	2.50000000e+00
3.63454485e-01	2.50000000e+00
3.63787929e-01	2.50000000e+00
3.64121374e-01	2.50000000e+00
3.64454818e-01	2.50000000e+00
3.64788263e-01	2.50000000e+00
3.65121707e-01	2.50000000e+00
3.65455152e-01	2.50000000e+00
3.65788596e-01	2.50000000e+00
3.66122041e-01	2.50000000e+00
3.66455485e-01	2.50000000e+00
3.66788930e-01	2.50000000e+00
3.67122374e-01	2.50000000e+00
3.67455819e-01	2.50000000e+00
3.67789263e-01	2.50000000e+00
3.68122708e-01	2.50000000e+00
3.68456152e-01	2.50000000e+00
3.68789597e-01	2.50000000e+00
3.69123041e-01	2.50000000e+00
3.69456485e-01	2.50000000e+00
3.69789930e-01	2.50000000e+00
3.70123374e-01	2.50000000e+00
3.70456819e-01	2.50000000e+00
3.70790263e-01	2.50000000e+00
3.71123708e-01	2.50000000e+00
3.71457152e-01	2.50000000e+00
3.71790597e-01	2.50000000e+00
3.72124041e-01	2.50000000e+00
3.72457486e-01	2.50000000e+00
3.72790930e-01	2.50000000e+00
3.73124375e-01	2.50000000e+00
3.73457819e-01	2.50000000e+00
3.73791264e-01	2.50000000e+00
3.74124708e-01	2.50000000e+00
3.74458153e-01	2.50000000e+00
3.74791597e-01	2.50000000e+00
3.75125042e-01	2.50000000e+00
3.75458486e-01	2.50000000e+00
3.75791931e-01	2.50000000e+00
3.76125375e-01	2.50000000e+00
3.76458820e-01	2.50000000e+00
3.76792264e-01	2.50000000e+00
3.77125709e-01	2.50000000e+00
3.77459153e-01	2.50000000e+00
3.77792598e-01	2.50000000e+00
3.78126042e-01	2.50000000e+00
3.78459486e-01	2.50000000e+00
3.78792931e-01	2.50000000e+00
3.79126375e-01	2.50000000e+00
3.79459820e-01	2.50000000e+00
3.79793264e-01	2.50000000e+00
3.80126709e-01	2.50000000e+00
3.80460153e-01	2.50000000e+00
3.80793598e-01	2.50000000e+00
3.81127042e-01	2.50000000e+00
3.81460487e-01	2.50000000e+00
3.81793931e-01	2.50000000e+00
3.82127376e-01	2.50000000e+00
3.82460820e-01	2.50000000e+00
3.82794265e-01	2.50000000e+00
3.83127709e-01	2.50000000e+00
3.83461154e-01	2.50000000e+00
3.83794598e-01	2.50000000e+00
3.84128043e-01	2.50000000e+00
3.84461487e-01	2.50000000e+00
3.84794932e-01	2.50000000e+00
3.85128376e-01	2.50000000e+00
3.85461821e-01	2.50000000e+00
3.85795265e-01	2.50000000e+00
3.86128710e-01	2.50000000e+00
3.86462154e-01	2.50000000e+00
3.86795599e-01	2.50000000e+00
3.87129043e-01	2.50000000e+00
3.87462487e-01	2.50000000e+00
3.87795932e-01	2.50000000e+00
3.88129376e-01	2.50000000e+00
3.88462821e-01	2.50000000e+00
3.88796265e-01	2.50000000e+00
3.89129710e-01	2.50000000e+00
3.89463154e-01	2.50000000e+00
3.89796599e-01	2.50000000e+00
3.90130043e-01	2.50000000e+00
3.90463488e-01	2.50000000e+00
3.90796932e-01	2.50000000e+00
3.91130377e-01	2.50000000e+00
3.91463821e-01	2.50000000e+00
3.91797266e-01	2.50000000e+00
3.92130710e-01	2.50000000e+00
3.92464155e-01	2.50000000e+00
3.92797599e-01	2.50000000e+00
3.93131044e-01	2.50000000e+00
3.93464488e-01	2.50000000e+00
3.93797933e-01	2.50000000e+00
3.94131377e-01	2.50000000e+00
3.94464822e-01	2.50000000e+00
3.94798266e-01	2.50000000e+00
3.95131711e-01	2.50000000e+00
3.95465155e-01	2.50000000e+00
3.95798600e-01	2.50000000e+00
3.96132044e-01	2.50000000e+00
3.96465488e-01	2.50000000e+00
3.96798933e-01	2.50000000e+00
3.97132377e-01	2.50000000e+00
3.97465822e-01	2.50000000e+00
3.97799266e-01	2.50000000e+00
3.98132711e-01	2.50000000e+00
3.98466155e-01	2.50000000e+00
3.98799600e-01	2.50000000e+00
3.99133044e-01	2.50000000e+00
3.99466489e-01	2.50000000e+00
3.99799933e-01	2.50000000e+00
4.00133378e-01	2.50000000e+00
4.00466822e-01	2.50000000e+00
4.00800267e-01	2.50000000e+00
4.01133711e-01	2.50000000e+00
4.01467156e-01	2.50000000e+00
4.01800600e-01	2.50000000e+00
4.02134045e-01	2.50000000e+00
4.02467489e-01	2.50000000e+00
4.02800934e-01	2.50000000e+00
4.03134378e-01	2.50000000e+00
4.03467823e-01	2.50000000e+00
4.03801267e-01	2.50000000e+00
4.04134712e-01	2.50000000e+00
4.04468156e-01	2.50000000e+00
4.04801601e-01	2.50000000e+00
4.05135045e-01	2.50000000e+00
4.05468489e-01	2.50000000e+00
4.05801934e-01	2.50000000e+00
4.06135378e-01	2.50000000e+00
4.06468823e-01	2.50000000e+00
4.06802267e-01	2.50000000e+00
4.07135712e-01	2.50000000e+00
4.07469156e-01	2.50000000e+00
4.07802601e-01	2.50000000e+00
4.08136045e-01	2.50000000e+00
4.08469490e-01	2.50000000e+00
4.08802934e-01	2.50000000e+00
4.09136379e-01	2.50000000e+00
4.09469823e-01	2.50000000e+00
4.09803268e-01	2.50000000e+00
4.10136712e-01	2.50000000e+00
4.10470157e-01	2.50000000e+00
4.10803601e-01	2.50000000e+00
4.11137046e-01	2.50000000e+00
4.11470490e-01	2.50000000e+00
4.11803935e-01	2.50000000e+00
4.12137379e-01	2.50000000e+00
4.12470824e-01	2.50000000e+00
4.12804268e-01	2.50000000e+00
4.13137713e-01	2.50000000e+00
4.13471157e-01	2.50000000e+00
4.13804602e-01	2.50000000e+00
4.14138046e-01	2.50000000e+00
4.14471490e-01	2.50000000e+00
4.14804935e-01	2.50000000e+00
4.15138379e-01	2.50000000e+00
4.15471824e-01	2.50000000e+00
4.15805268e-01	2.50000000e+00
4.16138713e-01	2.50000000e+00
4.16472157e-01	2.50000000e+00
4.16805602e-01	2.50000000e+00
4.17139046e-01	2.50000000e+00
4.17472491e-01	2.50000000e+00
4.17805935e-01	2.50000000e+00
4.18139380e-01	2.50000000e+00
4.18472824e-01	2.50000000e+00
4.18806269e-01	2.50000000e+00
4.19139713e-01	2.50000000e+00
4.19473158e-01	2.50000000e+00
4.19806602e-01	2.50000000e+00
4.20140047e-01	2.50000000e+00
4.20473491e-01	2.50000000e+00
4.20806936e-01	2.50000000e+00
4.21140380e-01	2.50000000e+00
4.21473825e-01	2.50000000e+00
4.21807269e-01	2.50000000e+00
4.22140714e-01	2.50000000e+00
4.22474158e-01	2.50000000e+00
4.22807603e-01	2.50000000e+00
4.23141047e-01	2.50000000e+00
4.23474491e-01	2.50000000e+00
4.23807936e-01	2.50000000e+00
4.24141380e-01	2.50000000e+00
4.24474825e-01	2.50000000e+00
4.24808269e-01	2.50000000e+00
4.25141714e-01	2.50000000e+00
4.25475158e-01	2.50000000e+00
4.25808603e-01	2.50000000e+00
4.26142047e-01	2.50000000e+00
4.26475492e-01	2.50000000e+00
4.26808936e-01	2.50000000e+00
4.27142381e-01	2.50000000e+00
4.27475825e-01	2.50000000e+00
4.27809270e-01	2.50000000e+00
4.28142714e-01	2.50000000e+00
4.28476159e-01	2.50000000e+00
4.28809603e-01	2.50000000e+00
4.29143048e-01	2.50000000e+00
4.29476492e-01	2.50000000e+00
4.29809937e-01	2.50000000e+00
4.30143381e-01	2.50000000e+00
4.30476826e-01	2.50000000e+00
4.30810270e-01	2.50000000e+00
4.31143715e-01	2.50000000e+00
4.31477159e-01	2.50000000e+00
4.31810604e-01	2.50000000e+00
4.32144048e-01	2.50000000e+00
4.32477492e-01	2.50000000e+00
4.32810937e-01	2.50000000e+00
4.33144381e-01	2.50000000e+00
4.33477826e-01	2.50000000e+00
4.33811270e-01	2.50000000e+00
4.34144715e-01	2.50000000e+00
4.34478159e-01	2.50000000e+00
4.34811604e-01	2.50000000e+00
4.35145048e-01	2.50000000e+00
4.35478493e-01	2.50000000e+00
4.35811937e-01	2.50000000e+00
4.36145382e-01	2.50000000e+00
4.36478826e-01	2.50000000e+00
4.36812271e-01	2.50000000e+00
4.37145715e-01	2.50000000e+00
4.37479160e-01	2.50000000e+00
4.37812604e-01	2.50000000e+00
4.38146049e-01	2.50000000e+00
4.38479493e-01	2.50000000e+00
4.38812938e-01	2.50000000e+00
4.39146382e-01	2.50000000e+00
4.39479827e-01	2.50000000e+00
4.39813271e-01	2.50000000e+00
4.40146716e-01	2.50000000e+00
4.40480160e-01	2.50000000e+00
4.40813605e-01	2.50000000e+00
4.41147049e-01	2.50000000e+00
4.41480493e-01	2.50000000e+00
4.41813938e-01	2.50000000e+00
4.42147382e-01	2.50000000e+00
4.42480827e-01	2.50000000e+00
4.42814271e-01	2.50000000e+00
4.43147716e-01	2.50000000e+00
4.43481160e-01	2.50000000e+00
4.43814605e-01	2.50000000e+00
4.44148049e-01	2.50000000e+00
4.44481494e-01	2.50000000e+00
4.44814938e-01	2.50000000e+00
4.45148383e-01	2.50000000e+00
4.45481827e-01	2.50000000e+00
4.45815272e-01	2.50000000e+00
4.46148716e-01	2.50000000e+00
4.46482161e-01	2.50000000e+00
4.46815605e-01	2.50000000e+00
4.47149050e-01	2.50000000e+00
4.47482494e-01	2.50000000e+00
4.47815939e-01	2.50000000e+00
4.48149383e-01	2.50000000e+00
4.48482828e-01	2.50000000e+00
4.48816272e-01	2.50000000e+00
4.49149717e-01	2.50000000e+00
4.49483161e-01	2.50000000e+00
4.49816606e-01	2.50000000e+00
4.50150050e-01	2.50000000e+00
4.50483494e-01	2.50000000e+00
4.50816939e-01	2.50000000e+00
4.51150383e-01	2.50000000e+00
4.51483828e-01	2.50000000e+00
4.51817272e-01	2.50000000e+00
4.52150717e-01	2.50000000e+00
4.52484161e-01	2.50000000e+00
4.52817606e-01	2.50000000e+00
4.53151050e-01	2.50000000e+00
4.53484495e-01	2.50000000e+00
4.53817939e-01	2.50000000e+00
4.54151384e-01	2.50000000e+00
4.54484828e-01	2.50000000e+00
4.54818273e-01	2.50000000e+00
4.55151717e-01	2.50000000e+00
4.55485162e-01	2.50000000e+00
4.55818606e-01	2.50000000e+00
4.56152051e-01	2.50000000e+00
4.56485495e-01	2.50000000e+00
4.56818940e-01	2.50000000e+00
4.57152384e-01	2.50000000e+00
4.57485829e-01	2.50000000e+00
4.57819273e-01	2.50000000e+00
4.58152718e-01	2.50000000e+00
4.58486162e-01	2.50000000e+00
4.58819607e-01	2.50000000e+00
4.59153051e-01	2.50000000e+00
4.59486495e-01	2.50000000e+00
4.59819940e-01	2.50000000e+00
4.60153384e-01	2.50000000e+00
4.60486829e-01	2.50000000e+00
4.60820273e-01	2.50000000e+00
4.61153718e-01	2.50000000e+00
4.61487162e-01	2.50000000e+00
4.61820607e-01	2.50000000e+00
4.62154051e-01	2.50000000e+00
4.62487496e-01	2.50000000e+00
4.62820940e-01	2.50000000e+00
4.63154385e-01	2.50000000e+00
4.63487829e-01	2.50000000e+00
4.63821274e-01	2.50000000e+00
4.64154718e-01	2.50000000e+00
4.64488163e-01	2.50000000e+00
4.64821607e-01	2.50000000e+00
4.65155052e-01	2.50000000e+00
4.65488496e-01	2.50000000e+00
4.65821941e-01	2.50000000e+00
4.66155385e-01	2.50000000e+00
4.66488830e-01	2.50000000e+00
4.66822274e-01	2.50000000e+00
4.67155719e-01	2.50000000e+00
4.67489163e-01	2.50000000e+00
4.67822608e-01	2.50000000e+00
4.68156052e-01	2.50000000e+00
4.68489496e-01	2.50000000e+00
4.68822941e-01	2.50000000e+00
4.69156385e-01	2.50000000e+00
4.69489830e-01	2.50000000e+00
4.69823274e-01	2.50000000e+00
4.70156719e-01	2.50000000e+00
4.70490163e-01	2.50000000e+00
4.70823608e-01	2.50000000e+00
4.71157052e-01	2.50000000e+00
4.71490497e-01	2.50000000e+00
4.71823941e-01	2.50000000e+00
4.72157386e-01	2.50000000e+00
4.72490830e-01	2.50000000e+00
4.72824275e-01	2.50000000e+00
4.73157719e-01	2.50000000e+00
4.73491164e-01	2.50000000e+00
4.73824608e-01	2.50000000e+00
4.74158053e-01	2.50000000e+00
4.74491497e-01	2.50000000e+00
4.74824942e-01	2.50000000e+00
4.75158386e-01	2.50000000e+00
4.75491831e-01	2.50000000e+00
4.75825275e-01	2.50000000e+00
4.76158720e-01	2.50000000e+00
4.76492164e-01	2.50000000e+00
4.76825609e-01	2.50000000e+00
4.77159053e-01	2.50000000e+00
4.77492497e-01	2.50000000e+00
4.77825942e-01	2.50000000e+00
4.78159386e-01	2.50000000e+00
4.78492831e-01	2.50000000e+00
4.78826275e-01	2.50000000e+00
4.79159720e-01	2.50000000e+00
4.79493164e-01	2.50000000e+00
4.79826609e-01	2.50000000e+00
4.80160053e-01	2.50000000e+00
4.80493498e-01	2.50000000e+00
4.80826942e-01	2.50000000e+00
4.81160387e-01	2.50000000e+00
4.81493831e-01	2.50000000e+00
4.81827276e-01	2.50000000e+00
4.82160720e-01	2.50000000e+00
4.82494165e-01	2.50000000e+00
4.82827609e-01	2.50000000e+00
4.83161054e-01	2.50000000e+00
4.83494498e-01	2.50000000e+00
4.83827943e-01	2.50000000e+00
4.84161387e-01	2.50000000e+00
4.84494832e-01	2.50000000e+00
4.84828276e-01	2.50000000e+00
4.85161721e-01	2.50000000e+00
4.85495165e-01	2.50000000e+00
4.85828610e-01	2.50000000e+00
4.86162054e-01	2.50000000e+00
4.86495498e-01	2.50000000e+00
4.86828943e-01	2.50000000e+00
4.87162387e-01	2.50000000e+00
4.87495832e-01	2.50000000e+00
4.87829276e-01	2.50000000e+00
4.88162721e-01	2.50000000e+00
4.88496165e-01	2.50000000e+00
4.88829610e-01	2.50000000e+00
4.89163054e-01	2.50000000e+00
4.89496499e-01	2.50000000e+00
4.89829943e-01	2.50000000e+00
4.90163388e-01	2.50000000e+00
4.90496832e-01	2.50000000e+00
4.90830277e-01	2.50000000e+00
4.91163721e-01	2.50000000e+00
4.91497166e-01	2.50000000e+00
4.91830610e-01	2.50000000e+00
4.92164055e-01	2.50000000e+00
4.92497499e-01	2.50000000e+00
4.92830944e-01	2.50000000e+00
4.93164388e-01	2.50000000e+00
4.93497833e-01	2.50000000e+00
4.93831277e-01	2.50000000e+00
4.94164722e-01	2.50000000e+00
4.94498166e-01	2.50000000e+00
4.94831611e-01	2.50000000e+00
4.95165055e-01	2.50000000e+00
4.95498499e-01	2.50000000e+00
4.95831944e-01	2.50000000e+00
4.96165388e-01	2.50000000e+00
4.96498833e-01	2.50000000e+00
4.96832277e-01	2.50000000e+00
4.97165722e-01	2.50000000e+00
4.97499166e-01	2.50000000e+00
4.97832611e-01	2.50000000e+00
4.98166055e-01	2.50000000e+00
4.98499500e-01	2.50000000e+00
4.98832944e-01	2.50000000e+00
4.99166389e-01	2.50000000e+00
4.99499833e-01	2.50000000e+00
4.99833278e-01	6.90238959e-02
5.00166722e-01	-1.45195035e-02
5.00500167e-01	2.50000000e+00
5.00833611e-01	2.50000000e+00
5.01167056e-01	2.50000000e+00
5.01500500e-01	2.50000000e+00
5.01833945e-01	2.50000000e+00
5.02167389e-01	2.50000000e+00
5.02500834e-01	2.50000000e+00
5.02834278e-01	2.50000000e+00
5.03167723e-01	2.50000000e+00
5.03501167e-01	2.50000000e+00
5.03834612e-01	2.50000000e+00
5.04168056e-01	2.50000000e+00
5.04501501e-01	2.50000000e+00
5.04834945e-01	2.50000000e+00
5.05168389e-01	2.50000000e+00
5.05501834e-01	2.50000000e+00
5.05835278e-01	2.50000000e+00
5.06168723e-01	2.50000000e+00
5.06502167e-01	2.50000000e+00
5.06835612e-01	2.50000000e+00
5.07169056e-01	2.50000000e+00
5.07502501e-01	2.50000000e+00
5.07835945e-01	2.50000000e+00
5.08169390e-01	2.50000000e+00
5.08502834e-01	2.50000000e+00
5.08836279e-01	2.50000000e+00
5.09169723e-01	2.50000000e+00
5.09503168e-01	2.50000000e+00
5.09836612e-01	2.50000000e+00
5.10170057e-01	2.50000000e+00
5.10503501e-01	2.50000000e+00
5.10836946e-01	2.50000000e+00
5.11170390e-01	2.50000000e+00
5.11503835e-01	2.50000000e+00
5.11837279e-01	2.50000000e+00
5.12170724e-01	2.50000000e+00
5.12504168e-01	2.50000000e+00
5.12837613e-01	2.50000000e+00
5.13171057e-01	2.50000000e+00
5.13504502e-01	2.50000000e+00
5.13837946e-01	2.50000000e+00
5.14171390e-01	2.50000000e+00
5.14504835e-01	2.50000000e+00
5.14838279e-01	2.50000000e+00
5.15171724e-01	2.50000000e+00
5.15505168e-01	2.50000000e+00
5.15838613e-01	2.50000000e+00
5.16172057e-01	2.50000000e+00
5.16505502e-01	2.50000000e+00
5.16838946e-01	2.50000000e+00
5.17172391e-01	2.50000000e+00
5.17505835e-01	2.50000000e+00
5.17839280e-01	2.50000000e+00
5.18172724e-01	2.50000000e+00
5.18506169e-01	2.50000000e+00
5.18839613e-01	2.50000000e+00
5.19173058e-01	2.50000000e+00
5.19506502e-01	2.50000000e+00
5.19839947e-01	2.50000000e+00
5.20173391e-01	2.50000000e+00
5.20506836e-01	2.50000000e+00
5.20840280e-01	2.50000000e+00
5.21173725e-01	2.50000000e+00
5.21507169e-01	2.50000000e+00
5.21840614e-01	2.50000000e+00
5.22174058e-01	2.50000000e+00
5.22507503e-01	2.50000000e+00
5.22840947e-01	2.50000000e+00
5.23174391e-01	2.50000000e+00
5.23507836e-01	2.50000000e+00
5.23841280e-01	2.50000000e+00
5.24174725e-01	2.50000000e+00
5.24508169e-01	2.50000000e+00
5.24841614e-01	2.50000000e+00
5.25175058e-01	2.50000000e+00
5.25508503e-01	2.50000000e+00
5.25841947e-01	2.50000000e+00
5.26175392e-01	2.50000000e+00
5.26508836e-01	2.50000000e+00
5.26842281e-01	2.50000000e+00
5.27175725e-01	2.50000000e+00
5.27509170e-01	2.50000000e+00
5.27842614e-01	2.50000000e+00
5.28176059e-01	2.50000000e+00
5.28509503e-01	2.50000000e+00
5.28842948e-01	2.50000000e+00
5.29176392e-01	2.50000000e+00
5.29509837e-01	2.50000000e+00
5.29843281e-01	2.50000000e+00
5.30176726e-01	2.50000000e+00
5.30510170e-01	2.50000000e+00
5.30843615e-01	2.50000000e+00
5.31177059e-01	2.50000000e+00
5.31510504e-01	2.50000000e+00
5.31843948e-01	2.50000000e+00
5.32177392e-01	2.50000000e+00
5.32510837e-01	2.50000000e+00
5.32844281e-01	2.50000000e+00
5.33177726e-01	2.50000000e+00
5.33511170e-01	2.50000000e+00
5.33844615e-01	2.50000000e+00
5.34178059e-01	2.50000000e+00
5.34511504e-01	2.50000000e+00
5.34844948e-01	2.50000000e+00
5.35178393e-01	2.50000000e+00
5.35511837e-01	2.50000000e+00
5.35845282e-01	2.50000000e+00
5.36178726e-01	2.50000000e+00
5.36512171e-01	2.50000000e+00
5.36845615e-01	2.50000000e+00
5.37179060e-01	2.50000000e+00
5.37512504e-01	2.50000000e+00
5.37845949e-01	2.50000000e+00
5.38179393e-01	2.50000000e+00
5.38512838e-01	2.50000000e+00
5.38846282e-01	2.50000000e+00
5.39179727e-01	2.50000000e+00
5.39513171e-01	2.50000000e+00
5.39846616e-01	2.50000000e+00
5.40180060e-01	2.50000000e+00
5.40513505e-01	2.50000000e+00
5.40846949e-01	2.50000000e+00
5.41180393e-01	2.50000000e+00
5.41513838e-01	2.50000000e+00
5.41847282e-01	2.50000000e+00
5.42180727e-01	2.50000000e+00
5.42514171e-01	2.50000000e+00
5.42847616e-01	2.50000000e+00
5.43181060e-01	2.50000000e+00
5.43514505e-01	2.50000000e+00
5.43847949e-01	2.50000000e+00
5.44181394e-01	2.50000000e+00
5.44514838e-01	2.50000000e+00
5.44848283e-01	2.50000000e+00
5.45181727e-01	2.50000000e+00
5.45515172e-01	2.50000000e+00
5.45848616e-01	2.50000000e+00
5.46182061e-01	2.50000000e+00
5.46515505e-01	2.50000000e+00
5.46848950e-01	2.50000000e+00
5.47182394e-01	2.50000000e+00
5.47515839e-01	2.50000000e+00
5.47849283e-01	2.50000000e+00
5.48182728e-01	2.50000000e+00
5.48516172e-01	2.50000000e+00
5.48849617e-01	2.50000000e+00
5.49183061e-01	2.50000000e+00
5.49516506e-01	2.50000000e+00
5.49849950e-01	2.50000000e+00
5.50183394e-01	2.50000000e+00
5.50516839e-01	2.50000000e+00
5.50850283e-01	2.50000000e+00
5.51183728e-01	2.50000000e+00
5.51517172e-01	2.50000000e+00
5.51850617e-01	2.50000000e+00
5.52184061e-01	2.50000000e+00
5.52517506e-01	2.50000000e+00
5.52850950e-01	2.50000000e+00
5.53184395e-01	2.50000000e+00
5.53517839e-01	2.50000000e+00
5.53851284e-01	2.50000000e+00
5.54184728e-01	2.50000000e+00
5.54518173e-01	2.50000000e+00
5.54851617e-01	2.50000000e+00
5.55185062e-01	2.50000000e+00
5.55518506e-01	2.50000000e+00
5.55851951e-01	2.50000000e+00
5.56185395e-01	2.50000000e+00
5.56518840e-01	2.50000000e+00
5.56852284e-01	2.50000000e+00
5.57185729e-01	2.50000000e+00
5.57519173e-01	2.50000000e+00
5.57852618e-01	2.50000000e+00
5.58186062e-01	2.50000000e+00
5.58519507e-01	2.50000000e+00
5.58852951e-01	2.50000000e+00
5.59186395e-01	2.50000000e+00
5.59519840e-01	2.50000000e+00
5.59853284e-01	2.50000000e+00
5.60186729e-01	2.50000000e+00
5.60520173e-01	2.50000000e+00
5.60853618e-01	2.50000000e+00
5.61187062e-01	2.50000000e+00
5.61520507e-01	2.50000000e+00
5.61853951e-01	2.50000000e+00
5.62187396e-01	2.50000000e+00
5.62520840e-01	2.50000000e+00
5.62854285e-01	2.50000000e+00
5.63187729e-01	2.50000000e+00
5.63521174e-01	2.50000000e+00
5.63854618e-01	2.50000000e+00
5.64188063e-01	2.50000000e+00
5.64521507e-01	2.50000000e+00
5.64854952e-01	2.50000000e+00
5.65188396e-01	2.50000000e+00
5.65521841e-01	2.50000000e+00
5.65855285e-01	2.50000000e+00
5.66188730e-01	2.50000000e+00
5.66522174e-01	2.50000000e+00
5.66855619e-01	2.50000000e+00
5.67189063e-01	2.50000000e+00
5.67522508e-01	2.50000000e+00
5.67855952e-01	2.50000000e+00
5.68189396e-01	2.50000000e+00
5.68522841e-01	2.50000000e+00
5.68856285e-01	2.50000000e+00
5.69189730e-01	2.50000000e+00
5.69523174e-01	2.50000000e+00
5.69856619e-01	2.50000000e+00
5.70190063e-01	2.50000000e+00
5.70523508e-01	2.50000000e+00
5.70856952e-01	2.50000000e+00
5.71190397e-01	2.50000000e+00
5.71523841e-01	2.50000000e+00
5.71857286e-01	2.50000000e+00
5.72190730e-01	2.50000000e+00
5.72524175e-01	2.50000000e+00
5.72857619e-01	2.50000000e+00
5.73191064e-01	2.50000000e+00
5.73524508e-01	2.50000000e+00
5.73857953e-01	2.50000000e+00
5.74191397e-01	2.50000000e+00
5.74524842e-01	2.50000000e+00
5.74858286e-01	2.50000000e+00
5.75191731e-01	2.50000000e+00
5.75525175e-01	2.50000000e+00
5.75858620e-01	2.50000000e+00
5.76192064e-01	2.50000000e+00
5.76525509e-01	2.50000000e+00
5.76858953e-01	2.50000000e+00
5.77192397e-01	2.50000000e+00
5.77525842e-01	2.50000000e+00
5.77859286e-01	2.50000000e+00
5.78192731e-01	2.50000000e+00
5.78526175e-01	2.50000000e+00
5.78859620e-01	2.50000000e+00
5.79193064e-01	2.50000000e+00
5.79526509e-01	2.50000000e+00
5.79859953e-01	2.50000000e+00
5.80193398e-01	2.50000000e+00
5.80526842e-01	2.50000000e+00
5.80860287e-01	2.50000000e+00
5.81193731e-01	2.50000000e+00
5.81527176e-01	2.50000000e+00
5.81860620e-01	2.50000000e+00
5.82194065e-01	2.50000000e+00
5.82527509e-01	2.50000000e+00
5.82860954e-01	2.50000000e+00
5.83194398e-01	2.50000000e+00
5.83527843e-01	2.50000000e+00
5.83861287e-01	2.50000000e+00
5.84194732e-01	2.50000000e+00
5.84528176e-01	2.50000000e+00
5.84861621e-01	2.50000000e+00
5.85195065e-01	2.50000000e+00
5.85528510e-01	2.50000000e+00
5.85861954e-01	2.50000000e+00
5.86195398e-01	2.50000000e+00
5.86528843e-01	2.50000000e+00
5.86862287e-01	2.50000000e+00
5.87195732e-01	2.50000000e+00
5.87529176e-01	2.50000000e+00
5.87862621e-01	2.50000000e+00
5.88196065e-01	2.50000000e+00
5.88529510e-01	2.50000000e+00
5.88862954e-01	2.50000000e+00
5.89196399e-01	2.50000000e+00
5.89529843e-01	2.50000000e+00
5.89863288e-01	2.50000000e+00
5.90196732e-01	2.50000000e+00
5.90530177e-01	2.50000000e+00
5.90863621e-01	2.50000000e+00
5.91197066e-01	2.50000000e+00
5.91530510e-01	2.50000000e+00
5.91863955e-01	2.50000000e+00
5.92197399e-01	2.50000000e+00
5.92530844e-01	2.50000000e+00
5.92864288e-01	2.50000000e+00
5.93197733e-01	2.50000000e+00
5.93531177e-01	2.50000000e+00
5.93864622e-01	2.50000000e+00
5.94198066e-01	2.50000000e+00
5.94531511e-01	2.50000000e+00
5.94864955e-01	2.50000000e+00
5.95198399e-01	2.50000000e+00
5.95531844e-01	2.50000000e+00
5.95865288e-01	2.50000000e+00
5.96198733e-01	2.50000000e+00
5.96532177e-01	2.50000000e+00
5.96865622e-01	2.50000000e+00
5.97199066e-01	2.50000000e+00
5.97532511e-01	2.50000000e+00
5.97865955e-01	2.50000000e+00
5.98199400e-01	2.50000000e+00
5.98532844e-01	2.50000000e+00
5.98866289e-01	2.50000000e+00
5.99199733e-01	2.50000000e+00
5.99533178e-01	2.50000000e+00
5.99866622e-01	2.50000000e+00
6.00200067e-01	2.50000000e+00
6.00533511e-01	2.50000000e+00
6.00866956e-01	2.50000000e+00
6.01200400e-01	2.50000000e+00
6.01533845e-01	2.50000000e+00
6.01867289e-01	2.50000000e+00
6.02200734e-01	2.50000000e+00
6.02534178e-01	2.50000000e+00
6.02867623e-01	2.50000000e+00
6.03201067e-01	2.50000000e+00
6.03534512e-01	2.50000000e+00
6.03867956e-01	2.50000000e+00
6.04201400e-01	2.50000000e+00
6.04534845e-01	2.50000000e+00
6.04868289e-01	2.50000000e+00
6.05201734e-01	2.50000000e+00
6.05535178e-01	2.50000000e+00
6.05868623e-01	2.50000000e+00
6.06202067e-01	2.50000000e+00
6.06535512e-01	2.50000000e+00
6.06868956e-01	2.50000000e+00
6.07202401e-01	2.50000000e+00
6.07535845e-01	2.50000000e+00
6.07869290e-01	2.50000000e+00
6.08202734e-01	2.50000000e+00
6.08536179e-01	2.50000000e+00
6.08869623e-01	2.50000000e+00
6.09203068e-01	2.50000000e+00
6.09536512e-01	2.50000000e+00
6.09869957e-01	2.50000000e+00
6.10203401e-01	2.50000000e+00
6.10536846e-01	2.50000000e+00
6.10870290e-01	2.50000000e+00
6.11203735e-01	2.50000000e+00
6.11537179e-01	2.50000000e+00
6.11870624e-01	2.50000000e+00
6.12204068e-01	2.50000000e+00
6.12537513e-01	2.50000000e+00
6.12870957e-01	2.50000000e+00
6.13204401e-01	2.50000000e+00
6.13537846e-01	2.50000000e+00
6.13871290e-01	2.50000000e+00
6.14204735e-01	2.50000000e+00
6.14538179e-01	2.50000000e+00
6.14871624e-01	2.50000000e+00
6.15205068e-01	2.50000000e+00
6.15538513e-01	2.50000000e+00
6.15871957e-01	2.50000000e+00
6.16205402e-01	2.50000000e+00
6.16538846e-01	2.50000000e+00
6.16872291e-01	2.50000000e+00
6.17205735e-01	2.50000000e+00
6.17539180e-01	2.50000000e+00
6.17872624e-01	2.50000000e+00
6.18206069e-01	2.50000000e+00
6.18539513e-01	2.50000000e+00
6.18872958e-01	2.50000000e+00
6.19206402e-01	2.50000000e+00
6.19539847e-01	2.50000000e+00
6.19873291e-01	2.50000000e+00
6.20206736e-01	2.50000000e+00
6.20540180e-01	2.50000000e+00
6.20873625e-01	2.50000000e+00
6.21207069e-01	2.50000000e+00
6.21540514e-01	2.50000000e+00
6.21873958e-01	2.50000000e+00
6.22207402e-01	2.50000000e+00
6.22540847e-01	2.50000000e+00
6.22874291e-01	2.50000000e+00
6.23207736e-01	2.50000000e+00
6.23541180e-01	2.50000000e+00
6.23874625e-01	2.50000000e+00
6.24208069e-01	2.50000000e+00
6.24541514e-01	2.50000000e+00
6.24874958e-01	2.50000000e+00
6.25208403e-01	2.50000000e+00
6.25541847e-01	2.50000000e+00
6.25875292e-01	2.50000000e+00
6.26208736e-01	2.50000000e+00
6.26542181e-01	2.50000000e+00
6.26875625e-01	2.50000000e+00
6.27209070e-01	2.50000000e+00
6.27542514e-01	2.50000000e+00
6.27875959e-01	2.50000000e+00
6.28209403e-01	2.50000000e+00
6.28542848e-01	2.50000000e+00
6.28876292e-01	2.50000000e+00
6.29209737e-01	2.50000000e+00
6.29543181e-01	2.50000000e+00
6.29876626e-01	2.50000000e+00
6.30210070e-01	2.50000000e+00
6.30543515e-01	2.50000000e+00
6.30876959e-01	2.50000000e+00
6.31210403e-01	2.50000000e+00
6.31543848e-01	2.50000000e+00
6.31877292e-01	2.50000000e+00
6.32210737e-01	2.50000000e+00
6.32544181e-01	2.50000000e+00
6.32877626e-01	2.50000000e+00
6.33211070e-01	2.50000000e+00
6.33544515e-01	2.50000000e+00
6.33877959e-01	2.50000000e+00
6.34211404e-01	2.50000000e+00
6.34544848e-01	2.50000000e+00
6.34878293e-01	2.50000000e+00
6.35211737e-01	2.50000000e+00
6.35545182e-01	2.50000000e+00
6.35878626e-01	2.50000000e+00
6.36212071e-01	2.50000000e+00
6.36545515e-01	2.50000000e+00
6.36878960e-01	2.50000000e+00
6.37212404e-01	2.50000000e+00
6.37545849e-01	2.50000000e+00
6.37879293e-01	2.50000000e+00
6.38212738e-01	2.50000000e+00
6.38546182e-01	2.50000000e+00
6.38879627e-01	2.50000000e+00
6.39213071e-01	2.50000000e+00
6.39546516e-01	2.50000000e+00
6.39879960e-01	2.50000000e+00
6.40213404e-01	2.50000000e+00
6.40546849e-01	2.50000000e+00
6.40880293e-01	2.50000000e+00
6.41213738e-01	2.50000000e+00
6.41547182e-01	2.50000000e+00
6.41880627e-01	2.50000000e+00
6.42214071e-01	2.50000000e+00
6.42547516e-01	2.50000000e+00
6.42880960e-01	2.50000000e+00
6.43214405e-01	2.50000000e+00
6.43547849e-01	2.50000000e+00
6.43881294e-01	2.50000000e+00
6.44214738e-01	2.50000000e+00
6.44548183e-01	2.50000000e+00
6.44881627e-01	2.50000000e+00
6.45215072e-01	2.50000000e+00
6.45548516e-01	2.50000000e+00
6.45881961e-01	2.50000000e+00
6.46215405e-01	2.50000000e+00
6.46548850e-01	2.50000000e+00
6.46882294e-01	2.50000000e+00
6.47215739e-01	2.50000000e+00
6.47549183e-01	2.50000000e+00
6.47882628e-01	2.50000000e+00
6.48216072e-01	2.50000000e+00
6.48549517e-01	2.50000000e+00
6.48882961e-01	2.50000000e+00
6.49216405e-01	2.50000000e+00
6.49549850e-01	2.50000000e+00
6.49883294e-01	2.50000000e+00
6.50216739e-01	2.50000000e+00
6.50550183e-01	2.50000000e+00
6.50883628e-01	2.50000000e+00
6.51217072e-01	2.50000000e+00
6.51550517e-01	2.50000000e+00
6.51883961e-01	2.50000000e+00
6.52217406e-01	2.50000000e+00
6.52550850e-01	2.50000000e+00
6.52884295e-01	2.50000000e+00
6.53217739e-01	2.50000000e+00
6.53551184e-01	2.50000000e+00
6.53884628e-01	2.50000000e+00
6.54218073e-01	2.50000000e+00
6.54551517e-01	2.50000000e+00
6.54884962e-01	2.50000000e+00
6.55218406e-01	2.50000000e+00
6.55551851e-01	2.50000000e+00
6.55885295e-01	2.50000000e+00
6.56218740e-01	2.50000000e+00
6.56552184e-01	2.50000000e+00
6.56885629e-01	2.50000000e+00
6.57219073e-01	2.50000000e+00
6.57552518e-01	2.50000000e+00
6.57885962e-01	2.50000000e+00
6.58219406e-01	2.50000000e+00
6.58552851e-01	2.50000000e+00
6.58886295e-01	2.50000000e+00
6.59219740e-01	2.50000000e+00
6.59553184e-01	2.50000000e+00
6.59886629e-01	2.50000000e+00
6.60220073e-01	2.50000000e+00
6.60553518e-01	2.50000000e+00
6.60886962e-01	2.50000000e+00
6.61220407e-01	2.50000000e+00
6.61553851e-01	2.50000000e+00
6.61887296e-01	2.50000000e+00
6.62220740e-01	2.50000000e+00
6.62554185e-01	2.50000000e+00
6.62887629e-01	2.50000000e+00
6.63221074e-01	2.50000000e+00
6.63554518e-01	2.50000000e+00
6.63887963e-01	2.50000000e+00
6.64221407e-01	2.50000000e+00
6.64554852e-01	2.50000000e+00
6.64888296e-01	2.50000000e+00
6.65221741e-01	2.50000000e+00
6.65555185e-01	2.50000000e+00
6.65888630e-01	2.50000000e+00
6.66222074e-01	2.50000000e+00
6.66555519e-01	2.50000000e+00
6.66888963e-01	2.50000000e+00
6.67222407e-01	2.50000000e+00
6.67555852e-01	2.50000000e+00
6.67889296e-01	2.50000000e+00
6.68222741e-01	2.50000000e+00
6.68556185e-01	2.50000000e+00
6.68889630e-01	2.50000000e+00
6.69223074e-01	2.50000000e+00
6.69556519e-01	2.50000000e+00
6.69889963e-01	2.50000000e+00
6.70223408e-01	2.50000000e+00
6.70556852e-01	2.50000000e+00
6.70890297e-01	2.50000000e+00
6.71223741e-01	2.50000000e+00
6.71557186e-01	2.50000000e+00
6.71890630e-01	2.50000000e+00
6.72224075e-01	2.50000000e+00
6.72557519e-01	2.50000000e+00
6.72890964e-01	2.50000000e+00
6.73224408e-01	2.50000000e+00
6.73557853e-01	2.50000000e+00
6.73891297e-01	2.50000000e+00
6.74224742e-01	2.50000000e+00
6.74558186e-01	2.50000000e+00
6.74891631e-01	2.50000000e+00
6.75225075e-01	2.50000000e+00
6.75558520e-01	2.50000000e+00
6.75891964e-01	2.50000000e+00
6.76225408e-01	2.50000000e+00
6.76558853e-01	2.50000000e+00
6.76892297e-01	2.50000000e+00
6.77225742e-01	2.50000000e+00
6.77559186e-01	2.50000000e+00
6.77892631e-01	2.50000000e+00
6.78226075e-01	2.50000000e+00
6.78559520e-01	2.50000000e+00
6.78892964e-01	2.50000000e+00
6.79226409e-01	2.50000000e+00
6.79559853e-01	2.50000000e+00
6.79893298e-01	2.50000000e+00
6.80226742e-01	2.50000000e+00
6.80560187e-01	2.50000000e+00
6.80893631e-01	2.50000000e+00
6.81227076e-01	2.50000000e+00
6.81560520e-01	2.50000000e+00
6.81893965e-01	2.50000000e+00
6.82227409e-01	2.50000000e+00
6.82560854e-01	2.50000000e+00
6.82894298e-01	2.50000000e+00
6.83227743e-01	2.50000000e+00
6.83561187e-01	2.50000000e+00
6.83894632e-01	2.50000000e+00
6.84228076e-01	2.50000000e+00
6.84561521e-01	2.50000000e+00
6.84894965e-01	2.50000000e+00
6.85228409e-01	2.50000000e+00
6.85561854e-01	2.50000000e+00
6.85895298e-01	2.50000000e+00
6.86228743e-01	2.50000000e+00
6.86562187e-01	2.50000000e+00
6.86895632e-01	2.50000000e+00
6.87229076e-01	2.50000000e+00
6.87562521e-01	2.50000000e+00
6.87895965e-01	2.50000000e+00
6.88229410e-01	2.50000000e+00
6.88562854e-01	2.50000000e+00
6.88896299e-01	2.50000000e+00
6.89229743e-01	2.50000000e+00
6.89563188e-01	2.50000000e+00
6.89896632e-01	2.50000000e+00
6.90230077e-01	2.50000000e+00
6.90563521e-01	2.50000000e+00
6.90896966e-01	2.50000000e+00
6.91230410e-01	2.50000000e+00
6.91563855e-01	2.50000000e+00
6.91897299e-01	2.50000000e+00
6.92230744e-01	2.50000000e+00
6.92564188e-01	2.50000000e+00
6.92897633e-01	2.50000000e+00
6.93231077e-01	2.50000000e+00
6.93564522e-01	2.50000000e+00
6.93897966e-01	2.50000000e+00
6.94231410e-01	2.50000000e+00
6.94564855e-01	2.50000000e+00
6.94898299e-01	2.50000000e+00
6.95231744e-01	2.50000000e+00
6.95565188e-01	2.50000000e+00
6.95898633e-01	2.50000000e+00
6.96232077e-01	2.50000000e+00
6.96565522e-01	2.50000000e+00
6.96898966e-01	2.50000000e+00
6.97232411e-01	2.50000000e+00
6.97565855e-01	2.50000000e+00
6.97899300e-01	2.50000000e+00
6.98232744e-01	2.50000000e+00
6.98566189e-01	2.50000000e+00
6.98899633e-01	2.50000000e+00
6.99233078e-01	2.50000000e+00
6.99566522e-01	2.50000000e+00
6.99899967e-01	2.50000000e+00
7.00233411e-01	2.50000000e+00
7.00566856e-01	2.50000000e+00
7.00900300e-01	2.50000000e+00
7.01233745e-01	2.50000000e+00
7.01567189e-01	2.50000000e+00
7.01900634e-01	2.50000000e+00
7.02234078e-01	2.50000000e+00
7.02567523e-01	2.50000000e+00
7.02900967e-01	2.50000000e+00
7.03234411e-01	2.50000000e+00
7.03567856e-01	2.50000000e+00
7.03901300e-01	2.50000000e+00
7.04234745e-01	2.50000000e+00
7.04568189e-01	2.50000000e+00
7.04901634e-01	2.50000000e+00
7.05235078e-01	2.50000000e+00
7.05568523e-01	2.50000000e+00
7.05901967e-01	2.50000000e+00
7.06235412e-01	2.50000000e+00
7.06568856e-01	2.50000000e+00
7.06902301e-01	2.50000000e+00
7.07235745e-01	2.50000000e+00
7.07569190e-01	2.50000000e+00
7.07902634e-01	2.50000000e+00
7.08236079e-01	2.50000000e+00
7.08569523e-01	2.50000000e+00
7.08902968e-01	2.50000000e+00
7.09236412e-01	2.50000000e+00
7.09569857e-01	2.50000000e+00
7.09903301e-01	2.50000000e+00
7.10236746e-01	2.50000000e+00
7.10570190e-01	2.50000000e+00
7.10903635e-01	2.50000000e+00
7.11237079e-01	2.50000000e+00
7.11570524e-01	2.50000000e+00
7.11903968e-01	2.50000000e+00
7.12237412e-01	2.50000000e+00
7.12570857e-01	2.50000000e+00
7.12904301e-01	2.50000000e+00
7.13237746e-01	2.50000000e+00
7.13571190e-01	2.50000000e+00
7.13904635e-01	2.50000000e+00
7.14238079e-01	2.50000000e+00
7.14571524e-01	2.50000000e+00
7.14904968e-01	2.50000000e+00
7.15238413e-01	2.50000000e+00
7.15571857e-01	2.50000000e+00
7.15905302e-01	2.50000000e+00
7.16238746e-01	2.50000000e+00
7.16572191e-01	2.50000000e+00
7.16905635e-01	2.50000000e+00
7.17239080e-01	2.50000000e+00
7.17572524e-01	2.50000000e+00
7.17905969e-01	2.50000000e+00
7.18239413e-01	2.50000000e+00
7.18572858e-01	2.50000000e+00
7.18906302e-01	2.50000000e+00
7.19239747e-01	2.50000000e+00
7.19573191e-01	2.50000000e+00
7.19906636e-01	2.50000000e+00
7.20240080e-01	2.50000000e+00
7.20573525e-01	2.50000000e+00
7.20906969e-01	2.50000000e+00
7.21240413e-01	2.50000000e+00
7.21573858e-01	2.50000000e+00
7.21907302e-01	2.50000000e+00
7.22240747e-01	2.50000000e+00
7.22574191e-01	2.50000000e+00
7.22907636e-01	2.50000000e+00
7.23241080e-01	2.50000000e+00
7.23574525e-01	2.50000000e+00
7.23907969e-01	2.50000000e+00
7.24241414e-01	2.50000000e+00
7.24574858e-01	2.50000000e+00
7.24908303e-01	2.50000000e+00
7.25241747e-01	2.50000000e+00
7.25575192e-01	2.50000000e+00
7.25908636e-01	2.50000000e+00
7.26242081e-01	2.50000000e+00
7.26575525e-01	2.50000000e+00
7.26908970e-01	2.50000000e+00
7.27242414e-01	2.50000000e+00
7.27575859e-01	2.50000000e+00
7.27909303e-01	2.50000000e+00
7.28242748e-01	2.50000000e+00
7.28576192e-01	2.50000000e+00
7.28909637e-01	2.50000000e+00
7.29243081e-01	2.50000000e+00
7.29576526e-01	2.50000000e+00
7.29909970e-01	2.50000000e+00
7.30243414e-01	2.50000000e+00
7.30576859e-01	2.50000000e+00
7.30910303e-01	2.50000000e+00
7.31243748e-01	2.50000000e+00
7.31577192e-01	2.50000000e+00
7.31910637e-01	2.50000000e+00
7.32244081e-01	2.50000000e+00
7.32577526e-01	2.50000000e+00
7.32910970e-01	2.50000000e+00
7.33244415e-01	2.50000000e+00
7.33577859e-01	2.50000000e+00
7.33911304e-01	2.50000000e+00
7.34244748e-01	2.50000000e+00
7.34578193e-01	2.50000000e+00
7.34911637e-01	2.50000000e+00
7.35245082e-01	2.50000000e+00
7.35578526e-01	2.50000000e+00
7.35911971e-01	2.50000000e+00
7.36245415e-01	2.50000000e+00
7.36578860e-01	2.50000000e+00
7.36912304e-01	2.50000000e+00
7.37245749e-01	2.50000000e+00
7.37579193e-01	2.50000000e+00
7.37912638e-01	2.50000000e+00
7.38246082e-01	2.50000000e+00
7.38579527e-01	2.50000000e+00
7.38912971e-01	2.50000000e+00
7.39246415e-01	2.50000000e+00
7.39579860e-01	2.50000000e+00
7.39913304e-01	2.50000000e+00
7.40246749e-01	2.50000000e+00
7.40580193e-01	2.50000000e+00
7.40913638e-01	2.50000000e+00
7.41247082e-01	2.50000000e+00
7.41580527e-01	2.50000000e+00
7.41913971e-01	2.50000000e+00
7.42247416e-01	2.50000000e+00
7.42580860e-01	2.50000000e+00
7.42914305e-01	2.50000000e+00
7.43247749e-01	2.50000000e+00
7.43581194e-01	2.50000000e+00
7.43914638e-01	2.50000000e+00
7.44248083e-01	2.50000000e+00
7.44581527e-01	2.50000000e+00
7.44914972e-01	2.50000000e+00
7.45248416e-01	2.50000000e+00
7.45581861e-01	2.50000000e+00
7.45915305e-01	2.50000000e+00
7.46248750e-01	2.50000000e+00
7.46582194e-01	2.50000000e+00
7.46915639e-01	2.50000000e+00
7.47249083e-01	2.50000000e+00
7.47582528e-01	2.50000000e+00
7.47915972e-01	2.50000000e+00
7.48249416e-01	2.50000000e+00
7.48582861e-01	2.50000000e+00
7.48916305e-01	2.50000000e+00
7.49249750e-01	2.50000000e+00
7.49583194e-01	2.50000000e+00
7.49916639e-01	2.50000000e+00
7.50250083e-01	2.50000000e+00
7.50583528e-01	2.50000000e+00
7.50916972e-01	2.50000000e+00
7.51250417e-01	2.50000000e+00
7.51583861e-01	2.50000000e+00
7.51917306e-01	2.50000000e+00
7.52250750e-01	2.50000000e+00
7.52584195e-01	2.50000000e+00
7.52917639e-01	2.50000000e+00
7.53251084e-01	2.50000000e+00
7.53584528e-01	2.50000000e+00
7.53917973e-01	2.50000000e+00
7.54251417e-01	2.50000000e+00
7.54584862e-01	2.50000000e+00
7.54918306e-01	2.50000000e+00
7.55251751e-01	2.50000000e+00
7.55585195e-01	2.50000000e+00
7.55918640e-01	2.50000000e+00
7.56252084e-01	2.50000000e+00
7.56585529e-01	2.50000000e+00
7.56918973e-01	2.50000000e+00
7.57252417e-01	2.50000000e+00
7.57585862e-01	2.50000000e+00
7.57919306e-01	2.50000000e+00
7.58252751e-01	2.50000000e+00
7.58586195e-01	2.50000000e+00
7.58919640e-01	2.50000000e+00
7.59253084e-01	2.50000000e+00
7.59586529e-01	2.50000000e+00
7.59919973e-01	2.50000000e+00
7.60253418e-01	2.50000000e+00
7.60586862e-01	2.50000000e+00
7.60920307e-01	2.50000000e+00
7.61253751e-01	2.50000000e+00
7.61587196e-01	2.50000000e+00
7.61920640e-01	2.50000000e+00
7.62254085e-01	2.50000000e+00
7.62587529e-01	2.50000000e+00
7.62920974e-01	2.50000000e+00
7.63254418e-01	2.50000000e+00
7.63587863e-01	2.50000000e+00
7.63921307e-01	2.50000000e+00
7.64254752e-01	2.50000000e+00
7.64588196e-01	2.50000000e+00
7.64921641e-01	2.50000000e+00
7.65255085e-01	2.50000000e+00
7.65588530e-01	2.50000000e+00
7.65921974e-01	2.50000000e+00
7.66255418e-01	2.50000000e+00
7.66588863e-01	2.50000000e+00
7.66922307e-01	2.50000000e+00
7.67255752e-01	2.50000000e+00
7.67589196e-01	2.50000000e+00
7.67922641e-01	2.50000000e+00
7.68256085e-01	2.50000000e+00
7.68589530e-01	2.50000000e+00
7.68922974e-01	2.50000000e+00
7.69256419e-01	2.50000000e+00
7.69589863e-01	2.50000000e+00
7.69923308e-01	2.50000000e+00
7.70256752e-01	2.50000000e+00
7.70590197e-01	2.50000000e+00
7.70923641e-01	2.50000000e+00
7.71257086e-01	2.50000000e+00
7.71590530e-01	2.50000000e+00
7.71923975e-01	2.50000000e+00
7.72257419e-01	2.50000000e+00
7.72590864e-01	2.50000000e+00
7.72924308e-01	2.50000000e+00
7.73257753e-01	2.50000000e+00
7.73591197e-01	2.50000000e+00
7.73924642e-01	2.50000000e+00
7.74258086e-01	2.50000000e+00
7.74591531e-01	2.50000000e+00
7.74924975e-01	2.50000000e+00
7.75258419e-01	2.50000000e+00
7.75591864e-01	2.50000000e+00
7.75925308e-01	2.50000000e+00
7.76258753e-01	2.50000000e+00
7.76592197e-01	2.50000000e+00
7.76925642e-01	2.50000000e+00
7.77259086e-01	2.50000000e+00
7.77592531e-01	2.50000000e+00
7.77925975e-01	2.50000000e+00
7.78259420e-01	2.50000000e+00
7.78592864e-01	2.50000000e+00
7.78926309e-01	2.50000000e+00
7.79259753e-01	2.50000000e+00
7.79593198e-01	2.50000000e+00
7.79926642e-01	2.50000000e+00
7.80260087e-01	2.50000000e+00
7.80593531e-01	2.50000000e+00
7.80926976e-01	2.50000000e+00
7.81260420e-01	2.50000000e+00
7.81593865e-01	2.50000000e+00
7.81927309e-01	2.50000000e+00
7.82260754e-01	2.50000000e+00
7.82594198e-01	2.50000000e+00
7.82927643e-01	2.50000000e+00
7.83261087e-01	2.50000000e+00
7.83594532e-01	2.50000000e+00
7.83927976e-01	2.50000000e+00
7.84261420e-01	2.50000000e+00
7.84594865e-01	2.50000000e+00
7.84928309e-01	2.50000000e+00
7.85261754e-01	2.50000000e+00
7.85595198e-01	2.50000000e+00
7.85928643e-01	2.50000000e+00
7.86262087e-01	2.50000000e+00
7.86595532e-01	2.50000000e+00
7.86928976e-01	2.50000000e+00
7.87262421e-01	2.50000000e+00
7.87595865e-01	2.50000000e+00
7.87929310e-01	2.50000000e+00
7.88262754e-01	2.50000000e+00
7.88596199e-01	2.50000000e+00
7.88929643e-01	2.50000000e+00
7.89263088e-01	2.50000000e+00
7.89596532e-01	2.50000000e+00
7.89929977e-01	2.50000000e+00
7.90263421e-01	2.50000000e+00
7.90596866e-01	2.50000000e+00
7.90930310e-01	2.50000000e+00
7.91263755e-01	2.50000000e+00
7.91597199e-01	2.50000000e+00
7.91930644e-01	2.50000000e+00
7.92264088e-01	2.50000000e+00
7.92597533e-01	2.50000000e+00
7.92930977e-01	2.50000000e+00
7.93264421e-01	2.50000000e+00
7.93597866e-01	2.50000000e+00
7.93931310e-01	2.50000000e+00
7.94264755e-01	2.50000000e+00
7.94598199e-01	2.50000000e+00
7.94931644e-01	2.50000000e+00
7.95265088e-01	2.50000000e+00
7.95598533e-01	2.50000000e+00
7.95931977e-01	2.50000000e+00
7.96265422e-01	2.50000000e+00
7.96598866e-01	2.50000000e+00
7.96932311e-01	2.50000000e+00
7.97265755e-01	2.50000000e+00
7.97599200e-01	2.50000000e+00
7.97932644e-01	2.50000000e+00
7.98266089e-01	2.50000000e+00
7.98599533e-01	2.50000000e+00
7.98932978e-01	2.50000000e+00
7.99266422e-01	2.50000000e+00
7.99599867e-01	2.50000000e+00
7.99933311e-01	2.50000000e+00
8.00266756e-01	2.50000000e+00
8.00600200e-01	2.50000000e+00
8.00933645e-01	2.50000000e+00
8.01267089e-01	2.50000000e+00
8.01600534e-01	2.50000000e+00
8.01933978e-01	2.50000000e+00
8.02267422e-01	2.50000000e+00
8.02600867e-01	2.50000000e+00
8.02934311e-01	2.50000000e+00
8.03267756e-01	2.50000000e+00
8.03601200e-01	2.50000000e+00
8.03934645e-01	2.50000000e+00
8.04268089e-01	2.50000000e+00
8.04601534e-01	2.50000000e+00
8.04934978e-01	2.50000000e+00
8.05268423e-01	2.50000000e+00
8.05601867e-01	2.50000000e+00
8.05935312e-01	2.50000000e+00
8.06268756e-01	2.50000000e+00
8.06602201e-01	2.50000000e+00
8.06935645e-01	2.50000000e+00
8.07269090e-01	2.50000000e+00
8.07602534e-01	2.50000000e+00
8.07935979e-01	2.50000000e+00
8.08269423e-01	2.50000000e+00
8.08602868e-01	2.50000000e+00
8.08936312e-01	2.50000000e+00
8.09269757e-01	2.50000000e+00
8.09603201e-01	2.50000000e+00
8.09936646e-01	2.50000000e+00
8.10270090e-01	2.50000000e+00
8.10603535e-01	2.50000000e+00
8.10936979e-01	2.50000000e+00
8.11270423e-01	2.50000000e+00
8.11603868e-01	2.50000000e+00
8.11937312e-01	2.50000000e+00
8.12270757e-01	2.50000000e+00
8.12604201e-01	2.50000000e+00
8.12937646e-01	2.50000000e+00
8.13271090e-01	2.50000000e+00
8.13604535e-01	2.50000000e+00
8.13937979e-01	2.50000000e+00
8.14271424e-01	2.50000000e+00
8.14604868e-01	2.50000000e+00
8.14938313e-01	2.50000000e+00
8.15271757e-01	2.50000000e+00
8.15605202e-01	2.50000000e+00
8.15938646e-01	2.50000000e+00
8.16272091e-01	2.50000000e+00
8.16605535e-01	2.50000000e+00
8.16938980e-01	2.50000000e+00
8.17272424e-01	2.50000000e+00
8.17605869e-01	2.50000000e+00
8.17939313e-01	2.50000000e+00
8.18272758e-01	2.50000000e+00
8.18606202e-01	2.50000000e+00
8.18939647e-01	2.50000000e+00
8.19273091e-01	2.50000000e+00
8.19606536e-01	2.50000000e+00
8.19939980e-01	2.50000000e+00
8.20273424e-01	2.50000000e+00
8.20606869e-01	2.50000000e+00
8.20940313e-01	2.50000000e+00
8.21273758e-01	2.50000000e+00
8.21607202e-01	2.50000000e+00
8.21940647e-01	2.50000000e+00
8.22274091e-01	2.50000000e+00
8.22607536e-01	2.50000000e+00
8.22940980e-01	2.50000000e+00
8.23274425e-01	2.50000000e+00
8.23607869e-01	2.50000000e+00
8.23941314e-01	2.50000000e+00
8.24274758e-01	2.50000000e+00
8.24608203e-01	2.50000000e+00
8.24941647e-01	2.50000000e+00
8.25275092e-01	2.50000000e+00
8.25608536e-01	2.50000000e+00
8.25941981e-01	2.50000000e+00
8.26275425e-01	2.50000000e+00
8.26608870e-01	2.50000000e+00
8.26942314e-01	2.50000000e+00
8.27275759e-01	2.50000000e+00
8.27609203e-01	2.50000000e+00
8.27942648e-01	2.50000000e+00
8.28276092e-01	2.50000000e+00
8.28609537e-01	2.50000000e+00
8.28942981e-01	2.50000000e+00
8.29276425e-01	2.50000000e+00
8.29609870e-01	2.50000000e+00
8.29943314e-01	2.50000000e+00
8.30276759e-01	2.50000000e+00
8.30610203e-01	2.50000000e+00
8.30943648e-01	2.50000000e+00
8.31277092e-01	2.50000000e+00
8.31610537e-01	2.50000000e+00
8.31943981e-01	2.50000000e+00
8.32277426e-01	2.50000000e+00
8.32610870e-01	2.50000000e+00
8.32944315e-01	2.50000000e+00
8.33277759e-01	2.50000000e+00
8.33611204e-01	2.50000000e+00
8.33944648e-01	2.50000000e+00
8.34278093e-01	2.50000000e+00
8.34611537e-01	2.50000000e+00
8.34944982e-01	2.50000000e+00
8.35278426e-01	2.50000000e+00
8.35611871e-01	2.50000000e+00
8.35945315e-01	2.50000000e+00
8.36278760e-01	2.50000000e+00
8.36612204e-01	2.50000000e+00
8.36945649e-01	2.50000000e+00
8.37279093e-01	2.50000000e+00
8.37612538e-01	2.50000000e+00
8.37945982e-01	2.50000000e+00
8.38279426e-01	2.50000000e+00
8.38612871e-01	2.50000000e+00
8.38946315e-01	2.50000000e+00
8.39279760e-01	2.50000000e+00
8.39613204e-01	2.50000000e+00
8.39946649e-01	2.50000000e+00
8.40280093e-01	2.50000000e+00
8.40613538e-01	2.50000000e+00
8.40946982e-01	2.50000000e+00
8.41280427e-01	2.50000000e+00
8.41613871e-01	2.50000000e+00
8.41947316e-01	2.50000000e+00
8.42280760e-01	2.50000000e+00
8.42614205e-01	2.50000000e+00
8.42947649e-01	2.50000000e+00
8.43281094e-01	2.50000000e+00
8.43614538e-01	2.50000000e+00
8.43947983e-01	2.50000000e+00
8.44281427e-01	2.50000000e+00
8.44614872e-01	2.50000000e+00
8.44948316e-01	2.50000000e+00
8.45281761e-01	2.50000000e+00
8.45615205e-01	2.50000000e+00
8.45948650e-01	2.50000000e+00
8.46282094e-01	2.50000000e+00
8.46615539e-01	2.50000000e+00
8.46948983e-01	2.50000000e+00
8.47282427e-01	2.50000000e+00
8.47615872e-01	2.50000000e+00
8.47949316e-01	2.50000000e+00
8.48282761e-01	2.50000000e+00
8.48616205e-01	2.50000000e+00
8.48949650e-01	2.50000000e+00
8.49283094e-01	2.50000000e+00
8.49616539e-01	2.50000000e+00
8.49949983e-01	2.50000000e+00
8.50283428e-01	2.50000000e+00
8.50616872e-01	2.50000000e+00
8.50950317e-01	2.50000000e+00
8.51283761e-01	2.50000000e+00
8.51617206e-01	2.50000000e+00
8.51950650e-01	2.50000000e+00
8.52284095e-01	2.50000000e+00
8.52617539e-01	2.50000000e+00
8.52950984e-01	2.50000000e+00
8.53284428e-01	2.50000000e+00
8.53617873e-01	2.50000000e+00
8.53951317e-01	2.50000000e+00
8.54284762e-01	2.50000000e+00
8.54618206e-01	2.50000000e+00
8.54951651e-01	2.50000000e+00
8.55285095e-01	2.50000000e+00
8.55618540e-01	2.50000000e+00
8.55951984e-01	2.50000000e+00
8.56285428e-01	2.50000000e+00
8.56618873e-01	2.50000000e+00
8.56952317e-01	2.50000000e+00
8.57285762e-01	2.50000000e+00
8.57619206e-01	2.50000000e+00
8.57952651e-01	2.50000000e+00
8.58286095e-01	2.50000000e+00
8.58619540e-01	2.50000000e+00
8.58952984e-01	2.50000000e+00
8.59286429e-01	2.50000000e+00
8.59619873e-01	2.50000000e+00
8.59953318e-01	2.50000000e+00
8.60286762e-01	2.50000000e+00
8.60620207e-01	2.50000000e+00
8.60953651e-01	2.50000000e+00
8.61287096e-01	2.50000000e+00
8.61620540e-01	2.50000000e+00
8.61953985e-01	2.50000000e+00
8.62287429e-01	2.50000000e+00
8.62620874e-01	2.50000000e+00
8.62954318e-01	2.50000000e+00
8.63287763e-01	2.50000000e+00
8.63621207e-01	2.50000000e+00
8.63954652e-01	2.50000000e+00
8.64288096e-01	2.50000000e+00
8.64621541e-01	2.50000000e+00
8.64954985e-01	2.50000000e+00
8.65288429e-01	2.50000000e+00
8.65621874e-01	2.50000000e+00
8.65955318e-01	2.50000000e+00
8.66288763e-01	2.50000000e+00
8.66622207e-01	2.50000000e+00
8.66955652e-01	2.50000000e+00
8.67289096e-01	2.50000000e+00
8.67622541e-01	2.50000000e+00
8.67955985e-01	2.50000000e+00
8.68289430e-01	2.50000000e+00
8.68622874e-01	2.50000000e+00
8.68956319e-01	2.50000000e+00
8.69289763e-01	2.50000000e+00
8.69623208e-01	2.50000000e+00
8.69956652e-01	2.50000000e+00
8.70290097e-01	2.50000000e+00
8.70623541e-01	2.50000000e+00
8.70956986e-01	2.50000000e+00
8.71290430e-01	2.50000000e+00
8.71623875e-01	2.50000000e+00
8.71957319e-01	2.50000000e+00
8.72290764e-01	2.50000000e+00
8.72624208e-01	2.50000000e+00
8.72957653e-01	2.50000000e+00
8.73291097e-01	2.50000000e+00
8.73624542e-01	2.50000000e+00
8.73957986e-01	2.50000000e+00
8.74291430e-01	2.50000000e+00
8.74624875e-01	2.50000000e+00
8.74958319e-01	2.50000000e+00
8.75291764e-01	2.50000000e+00
8.75625208e-01	2.50000000e+00
8.75958653e-01	2.50000000e+00
8.76292097e-01	2.50000000e+00
8.76625542e-01	2.50000000e+00
8.76958986e-01	2.50000000e+00
8.77292431e-01	2.50000000e+00
8.77625875e-01	2.50000000e+00
8.77959320e-01	2.50000000e+00
8.78292764e-01	2.50000000e+00
8.78626209e-01	2.50000000e+00
8.78959653e-01	2.50000000e+00
8.79293098e-01	2.50000000e+00
8.79626542e-01	2.50000000e+00
8.79959987e-01	2.50000000e+00
8.80293431e-01	2.50000000e+00
8.80626876e-01	2.50000000e+00
8.80960320e-01	2.50000000e+00
8.81293765e-01	2.50000000e+00
8.81627209e-01	2.50000000e+00
8.81960654e-01	2.50000000e+00
8.82294098e-01	2.50000000e+00
8.82627543e-01	2.50000000e+00
8.82960987e-01	2.50000000e+00
8.83294431e-01	2.50000000e+00
8.83627876e-01	2.50000000e+00
8.83961320e-01	2.50000000e+00
8.84294765e-01	2.50000000e+00
8.84628209e-01	2.50000000e+00
8.84961654e-01	2.50000000e+00
8.85295098e-01	2.50000000e+00
8.85628543e-01	2.50000000e+00
8.85961987e-01	2.50000000e+00
8.86295432e-01	2.50000000e+00
8.86628876e-01	2.50000000e+00
8.86962321e-01	2.50000000e+00
8.87295765e-01	2.50000000e+00
8.87629210e-01	2.50000000e+00
8.87962654e-01	2.50000000e+00
8.88296099e-01	2.50000000e+00
8.88629543e-01	2.50000000e+00
8.88962988e-01	2.50000000e+00
8.89296432e-01	2.50000000e+00
8.89629877e-01	2.50000000e+00
8.89963321e-01	2.50000000e+00
8.90296766e-01	2.50000000e+00
8.90630210e-01	2.50000000e+00
8.90963655e-01	2.50000000e+00
8.91297099e-01	2.50000000e+00
8.91630544e-01	2.50000000e+00
8.91963988e-01	2.50000000e+00
8.92297432e-01	2.50000000e+00
8.92630877e-01	2.50000000e+00
8.92964321e-01	2.50000000e+00
8.93297766e-01	2.50000000e+00
8.93631210e-01	2.50000000e+00
8.93964655e-01	2.50000000e+00
8.94298099e-01	2.50000000e+00
8.94631544e-01	2.50000000e+00
8.94964988e-01	2.50000000e+00
8.95298433e-01	2.50000000e+00
8.95631877e-01	2.50000000e+00
8.95965322e-01	2.50000000e+00
8.96298766e-01	2.50000000e+00
8.96632211e-01	2.50000000e+00
8.96965655e-01	2.50000000e+00
8.97299100e-01	2.50000000e+00
8.97632544e-01	2.50000000e+00
8.97965989e-01	2.50000000e+00
8.98299433e-01	2.50000000e+00
8.98632878e-01	2.50000000e+00
8.98966322e-01	2.50000000e+00
8.99299767e-01	2.50000000e+00
8.99633211e-01	2.50000000e+00
8.99966656e-01	2.50000000e+00
9.00300100e-01	2.50000000e+00
9.00633545e-01	2.50000000e+00
9.00966989e-01	2.50000000e+00
9.01300433e-01	2.50000000e+00
9.01633878e-01	2.50000000e+00
9.01967322e-01	2.50000000e+00
9.02300767e-01	2.50000000e+00
9.02634211e-01	2.50000000e+00
9.02967656e-01	2.50000000e+00
9.03301100e-01	2.50000000e+00
9.03634545e-01	2.50000000e+00
9.03967989e-01	2.50000000e+00
9.04301434e-01	2.50000000e+00
9.04634878e-01	2.50000000e+00
9.04968323e-01	2.50000000e+00
9.05301767e-01	2.50000000e+00
9.05635212e-01	2.50000000e+00
9.05968656e-01	2.50000000e+00
9.06302101e-01	2.50000000e+00
9.06635545e-01	2.50000000e+00
9.06968990e-01	2.50000000e+00
9.07302434e-01	2.50000000e+00
9.07635879e-01	2.50000000e+00
9.07969323e-01	2.50000000e+00
9.08302768e-01	2.50000000e+00
9.08636212e-01	2.50000000e+00
9.08969657e-01	2.50000000e+00
9.09303101e-01	2.50000000e+00
9.09636546e-01	2.50000000e+00
9.09969990e-01	2.50000000e+00
9.10303434e-01	2.50000000e+00
9.10636879e-01	2.50000000e+00
9.10970323e-01	2.50000000e+00
9.11303768e-01	2.50000000e+00
9.11637212e-01	2.50000000e+00
9.11970657e-01	2.50000000e+00
9.12304101e-01	2.50000000e+00
9.12637546e-01	2.50000000e+00
9.12970990e-01	2.50000000e+00
9.13304435e-01	2.50000000e+00
9.13637879e-01	2.50000000e+00
9.13971324e-01	2.50000000e+00
9.14304768e-01	2.50000000e+00
9.14638213e-01	2.50000000e+00
9.14971657e-01	2.50000000e+00
9.15305102e-01	2.50000000e+00
9.15638546e-01	2.50000000e+00
9.15971991e-01	2.50000000e+00
9.16305435e-01	2.50000000e+00
9.16638880e-01	2.50000000e+00
9.16972324e-01	2.50000000e+00
9.17305769e-01	2.50000000e+00
9.17639213e-01	2.50000000e+00
9.17972658e-01	2.50000000e+00
9.18306102e-01	2.50000000e+00
9.18639547e-01	2.50000000e+00
9.18972991e-01	2.50000000e+00
9.19306435e-01	2.50000000e+00
9.19639880e-01	2.50000000e+00
9.19973324e-01	2.50000000e+00
9.20306769e-01	2.50000000e+00
9.20640213e-01	2.50000000e+00
9.20973658e-01	2.50000000e+00
9.21307102e-01	2.50000000e+00
9.21640547e-01	2.50000000e+00
9.21973991e-01	2.50000000e+00
9.22307436e-01	2.50000000e+00
9.22640880e-01	2.50000000e+00
9.22974325e-01	2.50000000e+00
9.23307769e-01	2.50000000e+00
9.23641214e-01	2.50000000e+00
9.23974658e-01	2.50000000e+00
9.24308103e-01	2.50000000e+00
9.24641547e-01	2.50000000e+00
9.24974992e-01	2.50000000e+00
9.25308436e-01	2.50000000e+00
9.25641881e-01	2.50000000e+00
9.25975325e-01	2.50000000e+00
9.26308770e-01	2.50000000e+00
9.26642214e-01	2.50000000e+00
9.26975659e-01	2.50000000e+00
9.27309103e-01	2.50000000e+00
9.27642548e-01	2.50000000e+00
9.27975992e-01	2.50000000e+00
9.28309436e-01	2.50000000e+00
9.28642881e-01	2.50000000e+00
9.28976325e-01	2.50000000e+00
9.29309770e-01	2.50000000e+00
9.29643214e-01	2.50000000e+00
9.29976659e-01	2.50000000e+00
9.30310103e-01	2.50000000e+00
9.30643548e-01	2.50000000e+00
9.30976992e-01	2.50000000e+00
9.31310437e-01	2.50000000e+00
9.31643881e-01	2.50000000e+00
9.31977326e-01	2.50000000e+00
9.32310770e-01	2.50000000e+00
9.32644215e-01	2.50000000e+00
9.32977659e-01	2.50000000e+00
9.33311104e-01	2.50000000e+00
9.33644548e-01	2.50000000e+00
9.33977993e-01	2.50000000e+00
9.34311437e-01	2.50000000e+00
9.34644882e-01	2.50000000e+00
9.34978326e-01	2.50000000e+00
9.35311771e-01	2.50000000e+00
9.35645215e-01	2.50000000e+00
9.35978660e-01	2.50000000e+00
9.36312104e-01	2.50000000e+00
9.36645549e-01	2.50000000e+00
9.36978993e-01	2.50000000e+00
9.37312437e-01	2.50000000e+00
9.37645882e-01	2.50000000e+00
9.37979326e-01	2.50000000e+00
9.38312771e-01	2.50000000e+00
9.38646215e-01	2.50000000e+00
9.38979660e-01	2.50000000e+00
9.39313104e-01	2.50000000e+00
9.39646549e-01	2.50000000e+00
9.39979993e-01	2.50000000e+00
9.40313438e-01	2.50000000e+00
9.40646882e-01	2.50000000e+00
9.40980327e-01	2.50000000e+00
9.41313771e-01	2.50000000e+00
9.41647216e-01	2.50000000e+00
9.41980660e-01	2.50000000e+00
9.42314105e-01	2.50000000e+00
9.42647549e-01	2.50000000e+00
9.42980994e-01	2.50000000e+00
9.43314438e-01	2.50000000e+00
9.43647883e-01	2.50000000e+00
9.43981327e-01	2.50000000e+00
9.44314772e-01	2.50000000e+00
9.44648216e-01	2.50000000e+00
9.44981661e-01	2.50000000e+00
9.45315105e-01	2.50000000e+00
9.45648550e-01	2.50000000e+00
9.45981994e-01	2.50000000e+00
9.46315438e-01	2.50000000e+00
9.46648883e-01	2.50000000e+00
9.46982327e-01	2.50000000e+00
9.47315772e-01	2.50000000e+00
9.47649216e-01	2.50000000e+00
9.47982661e-01	2.50000000e+00
9.48316105e-01	2.50000000e+00
9.48649550e-01	2.50000000e+00
9.48982994e-01	2.50000000e+00
9.49316439e-01	2.50000000e+00
9.49649883e-01	2.50000000e+00
9.49983328e-01	2.50000000e+00
9.50316772e-01	2.50000000e+00
9.50650217e-01	2.50000000e+00
9.50983661e-01	2.50000000e+00
9.51317106e-01	2.50000000e+00
9.51650550e-01	2.50000000e+00
9.51983995e-01	2.50000000e+00
9.52317439e-01	2.50000000e+00
9.52650884e-01	2.50000000e+00
9.52984328e-01	2.50000000e+00
9.53317773e-01	2.50000000e+00
9.53651217e-01	2.50000000e+00
9.53984662e-01	2.50000000e+00
9.54318106e-01	2.50000000e+00
9.54651551e-01	2.50000000e+00
9.54984995e-01	2.50000000e+00
9.55318439e-01	2.50000000e+00
9.55651884e-01	2.50000000e+00
9.55985328e-01	2.50000000e+00
9.56318773e-01	2.50000000e+00
9.56652217e-01	2.50000000e+00
9.56985662e-01	2.50000000e+00
9.57319106e-01	2.50000000e+00
9.57652551e-01	2.50000000e+00
9.57985995e-01	2.50000000e+00
9.58319440e-01	2.50000000e+00
9.58652884e-01	2.50000000e+00
9.58986329e-01	2.50000000e+00
9.59319773e-01	2.50000000e+00
9.59653218e-01	2.50000000e+00
9.59986662e-01	2.50000000e+00
9.60320107e-01	2.50000000e+00
9.60653551e-01	2.50000000e+00
9.60986996e-01	2.50000000e+00
9.61320440e-01	2.50000000e+00
9.61653885e-01	2.50000000e+00
9.61987329e-01	2.50000000e+00
9.62320774e-01	2.50000000e+00
9.62654218e-01	2.50000000e+00
9.62987663e-01	2.50000000e+00
9.63321107e-01	2.50000000e+00
9.63654552e-01	2.50000000e+00
9.63987996e-01	2.50000000e+00
9.64321440e-01	2.50000000e+00
9.64654885e-01	2.50000000e+00
9.64988329e-01	2.50000000e+00
9.65321774e-01	2.50000000e+00
9.65655218e-01	2.50000000e+00
9.65988663e-01	2.50000000e+00
9.66322107e-01	2.50000000e+00
9.66655552e-01	2.50000000e+00
9.66988996e-01	2.50000000e+00
9.67322441e-01	2.50000000e+00
9.67655885e-01	2.50000000e+00
9.67989330e-01	2.50000000e+00
9.68322774e-01	2.50000000e+00
9.68656219e-01	2.50000000e+00
9.68989663e-01	2.50000000e+00
9.69323108e-01	2.50000000e+00
9.69656552e-01	2.50000000e+00
9.69989997e-01	2.50000000e+00
9.70323441e-01	2.50000000e+00
9.70656886e-01	2.50000000e+00
9.70990330e-01	2.50000000e+00
9.71323775e-01	2.50000000e+00
9.71657219e-01	2.50000000e+00
9.71990664e-01	2.50000000e+00
9.72324108e-01	2.50000000e+00
9.72657553e-01	2.50000000e+00
9.72990997e-01	2.50000000e+00
9.73324441e-01	2.50000000e+00
9.73657886e-01	2.50000000e+00
9.73991330e-01	2.50000000e+00
9.74324775e-01	2.50000000e+00
9.74658219e-01	2.50000000e+00
9.74991664e-01	2.50000000e+00
9.75325108e-01	2.50000000e+00
9.75658553e-01	2.50000000e+00
9.75991997e-01	2.50000000e+00
9.76325442e-01	2.50000000e+00
9.76658886e-01	2.50000000e+00
9.76992331e-01	2.50000000e+00
9.77325775e-01	2.50000000e+00
9.77659220e-01	2.50000000e+00
9.77992664e-01	2.50000000e+00
9.78326109e-01	2.50000000e+00
9.78659553e-01	2.50000000e+00
9.78992998e-01	2.50000000e+00
9.79326442e-01	2.50000000e+00
9.79659887e-01	2.50000000e+00
9.79993331e-01	2.50000000e+00
9.80326776e-01	2.50000000e+00
9.80660220e-01	2.50000000e+00
9.80993665e-01	2.50000000e+00
9.81327109e-01	2.50000000e+00
9.81660554e-01	2.50000000e+00
9.81993998e-01	2.50000000e+00
9.82327442e-01	2.50000000e+00
9.82660887e-01	2.50000000e+00
9.82994331e-01	2.50000000e+00
9.83327776e-01	2.50000000e+00
9.83661220e-01	2.50000000e+00
9.83994665e-01	2.50000000e+00
9.84328109e-01	2.50000000e+00
9.84661554e-01	2.50000000e+00
9.84994998e-01	2.50000000e+00
9.85328443e-01	2.50000000e+00
9.85661887e-01	2.50000000e+00
9.85995332e-01	2.50000000e+00
9.86328776e-01	2.50000000e+00
9.86662221e-01	2.50000000e+00
9.86995665e-01	2.50000000e+00
9.87329110e-01	2.50000000e+00
9.87662554e-01	2.50000000e+00
9.87995999e-01	2.50000000e+00
9.88329443e-01	2.50000000e+00
9.88662888e-01	2.50000000e+00
9.88996332e-01	2.50000000e+00
9.89329777e-01	2.50000000e+00
9.89663221e-01	2.50000000e+00
9.89996666e-01	2.50000000e+00
9.90330110e-01	2.50000000e+00
9.90663555e-01	2.50000000e+00
9.90996999e-01	2.50000000e+00
9.91330443e-01	2.50000000e+00
9.91663888e-01	2.50000000e+00
9.91997332e-01	2.50000000e+00
9.92330777e-01	2.50000000e+00
9.92664221e-01	2.50000000e+00
9.92997666e-01	2.50000000e+00
9.93331110e-01	2.50000000e+00
9.93664555e-01	2.50000000e+00
9.93997999e-01	2.50000000e+00
9.94331444e-01	2.50000000e+00
9.94664888e-01	2.50000000e+00
9.94998333e-01	2.50000000e+00
9.95331777e-01	2.50000000e+00
9.95665222e-01	2.50000000e+00
9.95998666e-01	2.50000000e+00
9.96332111e-01	2.50000000e+00
9.96665555e-01	2.50000000e+00
9.96999000e-01	2.50000000e+00
9.97332444e-01	2.50000000e+00
9.97665889e-01	2.50000000e+00
9.97999333e-01	2.50000000e+00
9.98332778e-01	2.50000000e+00
9.98666222e-01	2.50000000e+00
9.98999667e-01	2.50000000e+00
9.99333111e-01	2.50000000e+00
9.99666556e-01	2.50000000e+00
1.00000000e+00	2.50000000e+00


==> figure/jump_native.txt <==
0.00000000e+00	0.00000000e+00
2.50062516e-04	0.00000000e+00
5.00125031e-04	0.00000000e+00
7.50187547e-04	0.00000000e+00
1.00025006e-03	0.00000000e+00
1.25031258e-03	0.00000000e+00
1.50037509e-03	0.00000000e+00
1.75043761e-03	0.00000000e+00
2.00050013e-03	0.00000000e+00
2.25056264e-03	0.00000000e+00
2.50062516e-03	0.00000000e+00
2.75068767e-03	0.00000000e+00
3.00075019e-03	0.00000000e+00
3.25081270e-03	0.00000000e+00
3.50087522e-03	0.00000000e+00
3.75093773e-03	0.00000000e+00
4.00100025e-03	0.00000000e+00
4.25106277e-03	0.00000000e+00
4.50112528e-03	0.00000000e+00
4.75118780e-03	0.00000000e+00
5.00125031e-03	0.00000000e+00
5.25131283e-03	0.00000000e+00
5.50137534e-03	0.00000000e+00
5.75143786e-03	0.00000000e+00
6.00150038e-03	0.00000000e+00
6.25156289e-03	0.00000000e+00
6.50162541e-03	0.00000000e+00
6.75168792e-03	0.00000000e+00
7.00175044e-03	0.00000000e+00
7.25181295e-03	0.00000000e+00
7.50187547e-03	0.00000000e+00
7.75193798e-03	0.00000000e+00
8.00200050e-03	0.00000000e+00
8.25206302e-03	0.00000000e+00
8.50212553e-03	0.00000000e+00
8.75218805e-03	0.00000000e+00
9.00225056e-03	0.00000000e+00
9.25231308e-03	0.00000000e+00
9.50237559e-03	0.00000000e+00
9.75243811e-03	0.00000000e+00
1.00025006e-02	0.00000000e+00
1.02525631e-02	0.00000000e+00
1.05026257e-02	0.00000000e+00
1.07526882e-02	0.00000000e+00
1.10027507e-02	0.00000000e+00
1.12528132e-02	0.00000000e+00
1.15028757e-02	0.00000000e+00
1.17529382e-02	0.00000000e+00
1.20030008e-02	0.00000000e+00
1.22530633e-02	0.00000000e+00
1.25031258e-02	0.00000000e+00
1.27531883e-02	0.00000000e+00
1.30032508e-02	0.00000000e+00
1.32533133e-02	0.00000000e+00
1.35033758e-02	0.00000000e+00
1.37534384e-02	0.00000000e+00
1.40035009e-02	0.00000000e+00
1.42535634e-02	0.00000000e+00
1.45036259e-02	0.00000000e+00
1.47536884e-02	0.00000000e+00
1.50037509e-02	0.00000000e+00
1.52538135e-02	0.00000000e+00
1.55038760e-02	0.00000000e+00
1.57539385e-02	0.00000000e+00
1.60040010e-02	0.00000000e+00
1.62540635e-02	0.00000000e+00
1.65041260e-02	0.00000000e+00
1.67541885e-02	0.00000000e+00
1.70042511e-02	0.00000000e+00
1.72543136e-02	0.00000000e+00
1.75043761e-02	0.00000000e+00
1.77544386e-02	0.00000000e+00
1.80045011e-02	0.00000000e+00
1.82545636e-02	0.00000000e+00
1.85046262e-02	0.00000000e+00
1.87546887e-02	0.00000000e+00
1.90047512e-02	0.00000000e+00
1.92548137e-02	0.00000000e+00
1.95048762e-02	0.00000000e+00
1.97549387e-02	0.00000000e+00
2.00050013e-02	0.00000000e+00
2.02550638e-02	0.00000000e+00
2.05051263e-02	0.00000000e+00
2.07551888e-02	0.00000000e+00
2.10052513e-02	0.00000000e+00
2.12553138e-02	0.00000000e+00
2.15053763e-02	0.00000000e+00
2.17554389e-02	0.00000000e+00
2.20055014e-02	0.00000000e+00
2.22555639e-02	0.00000000e+00
2.25056264e-02	0.00000000e+00
2.27556889e-02	0.00000000e+00
2.30057514e-02	0.00000000e+00
2.32558140e-02	0.00000000e+00
2.35058765e-02	0.00000000e+00
2.37559390e-02	0.00000000e+00
2.40060015e-02	0.00000000e+00
2.42560640e-02	0.00000000e+00
2.45061265e-02	0.00000000e+00
2.47561890e-02	0.00000000e+00
2.50062516e-02	0.00000000e+00
2.52563141e-02	0.00000000e+00
2.55063766e-02	0.00000000e+00
2.57564391e-02	0.00000000e+00
2.60065016e-02	0.00000000e+00
2.62565641e-02	0.00000000e+00
2.65066267e-02	0.00000000e+00
2.67566892e-02	0.00000000e+00
2.70067517e-02	0.00000000e+00
2.72568142e-02	0.00000000e+00
2.75068767e-02	0.00000000e+00
2.77569392e-02	0.00000000e+00
2.80070018e-02	0.00000000e+00
2.82570643e-02	0.00000000e+00
2.85071268e-02	0.00000000e+00
2.87571893e-02	0.00000000e+00
2.90072518e-02	0.00000000e+00
2.92573143e-02	0.00000000e+00
2.95073768e-02	0.00000000e+00
2.97574394e-02	0.00000000e+00
3.00075019e-02	0.00000000e+00
3.02575644e-02	0.00000000e+00
3.05076269e-02	0.00000000e+00
3.07576894e-02	0.00000000e+00
3.10077519e-02	0.00000000e+00
3.12578145e-02	0.00000000e+00
3.15078770e-02	0.00000000e+00
3.17579395e-02	0.00000000e+00
3.20080020e-02	0.00000000e+00
3.22580645e-02	0.00000000e+00
3.25081270e-02	0.00000000e+00
3.27581895e-02	0.00000000e+00
3.30082521e-02	0.00000000e+00
3.32583146e-02	0.00000000e+00
3.35083771e-02	0.00000000e+00
3.37584396e-02	0.00000000e+00
3.40085021e-02	0.00000000e+00
3.42585646e-02	0.00000000e+00
3.45086272e-02	0.00000000e+00
3.47586897e-02	0.00000000e+00
3.50087522e-02	0.00000000e+00
3.52588147e-02	0.00000000e+00
3.55088772e-02	0.00000000e+00
3.57589397e-02	0.00000000e+00
3.60090023e-02	0.00000000e+00
3.62590648e-02	0.00000000e+00
3.65091273e-02	0.00000000e+00
3.67591898e-02	0.00000000e+00
3.70092523e-02	0.00000000e+00
3.72593148e-02	0.00000000e+00
3.75093773e-02	0.00000000e+00
3.77594399e-02	0.00000000e+00
3.80095024e-02	0.00000000e+00
3.82595649e-02	0.00000000e+00
3.85096274e-02	0.00000000e+00
3.87596899e-02	0.00000000e+00
3.90097524e-02	0.00000000e+00
3.92598150e-02	0.00000000e+00
3.95098775e-02	0.00000000e+00
3.97599400e-02	0.00000000e+00
4.00100025e-02	0.00000000e+00
4.02600650e-02	0.00000000e+00
4.05101275e-02	0.00000000e+00
4.07601900e-02	0.00000000e+00
4.10102526e-02	0.00000000e+00
4.12603151e-02	0.00000000e+00
4.15103776e-02	0.00000000e+00
4.17604401e-02	0.00000000e+00
4.20105026e-02	0.00000000e+00
4.22605651e-02	0.00000000e+00
4.25106277e-02	0.00000000e+00
4.27606902e-02	0.00000000e+00
4.30107527e-02	0.00000000e+00
4.32608152e-02	0.00000000e+00
4.35108777e-02	0.00000000e+00
4.37609402e-02	0.00000000e+00
4.40110028e-02	0.00000000e+00
4.42610653e-02	0.00000000e+00
4.45111278e-02	0.00000000e+00
4.47611903e-02	0.00000000e+00
4.50112528e-02	0.00000000e+00
4.52613153e-02	0.00000000e+00
4.55113778e-02	0.00000000e+00
4.57614404e-02	0.00000000e+00
4.60115029e-02	0.00000000e+00
4.62615654e-02	0.00000000e+00
4.65116279e-02	0.00000000e+00
4.67616904e-02	0.00000000e+00
4.70117529e-02	0.00000000e+00
4.72618155e-02	0.00000000e+00
4.75118780e-02	0.00000000e+00
4.77619405e-02	0.00000000e+00
4.80120030e-02	0.00000000e+00
4.82620655e-02	0.00000000e+00
4.85121280e-02	0.00000000e+00
4.87621905e-02	0.00000000e+00
4.90122531e-02	0.00000000e+00
4.92623156e-02	0.00000000e+00
4.95123781e-02	0.00000000e+00
4.97624406e-02	0.00000000e+00
5.00125031e-02	0.00000000e+00
5.02625656e-02	0.00000000e+00
5.05126282e-02	0.00000000e+00
5.07626907e-02	0.00000000e+00
5.10127532e-02	0.00000000e+00
5.12628157e-02	0.00000000e+00
5.15128782e-02	0.00000000e+00
5.17629407e-02	0.00000000e+00
5.20130033e-02	0.00000000e+00
5.22630658e-02	0.00000000e+00
5.25131283e-02	0.00000000e+00
5.27631908e-02	0.00000000e+00
5.30132533e-02	0.00000000e+00
5.32633158e-02	0.00000000e+00
5.35133783e-02	0.00000000e+00
5.37634409e-02	0.00000000e+00
5.40135034e-02	0.00000000e+00
5.42635659e-02	0.00000000e+00
5.45136284e-02	0.00000000e+00
5.47636909e-02	0.00000000e+00
5.50137534e-02	0.00000000e+00
5.52638160e-02	0.00000000e+00
5.55138785e-02	0.00000000e+00
5.57639410e-02	0.00000000e+00
5.60140035e-02	0.00000000e+00
5.62640660e-02	0.00000000e+00
5.65141285e-02	0.00000000e+00
5.67641910e-02	0.00000000e+00
5.70142536e-02	0.00000000e+00
5.72643161e-02	0.00000000e+00
5.75143786e-02	0.00000000e+00
5.77644411e-02	0.00000000e+00
5.80145036e-02	0.00000000e+00
5.82645661e-02	0.00000000e+00
5.85146287e-02	0.00000000e+00
5.87646912e-02	0.00000000e+00
5.90147537e-02	0.00000000e+00
5.92648162e-02	0.00000000e+00
5.95148787e-02	0.00000000e+00
5.97649412e-02	0.00000000e+00
6.00150038e-02	0.00000000e+00
6.02650663e-02	0.00000000e+00
6.05151288e-02	0.00000000e+00
6.07651913e-02	0.00000000e+00
6.10152538e-02	0.00000000e+00
6.12653163e-02	0.00000000e+00
6.15153788e-02	0.00000000e+00
6.17654414e-02	0.00000000e+00
6.20155039e-02	0.00000000e+00
6.22655664e-02	0.00000000e+00
6.25156289e-02	0.00000000e+00
6.27656914e-02	0.00000000e+00
6.30157539e-02	0.00000000e+00
6.32658165e-02	0.00000000e+00
6.35158790e-02	0.00000000e+00
6.37659415e-02	0.00000000e+00
6.40160040e-02	0.00000000e+00
6.42660665e-02	0.00000000e+00
6.45161290e-02	0.00000000e+00
6.47661915e-02	0.00000000e+00
6.50162541e-02	0.00000000e+00
6.52663166e-02	0.00000000e+00
6.55163791e-02	0.00000000e+00
6.57664416e-02	0.00000000e+00
6.60165041e-02	0.00000000e+00
6.62665666e-02	0.00000000e+00
6.65166292e-02	0.00000000e+00
6.67666917e-02	0.00000000e+00
6.70167542e-02	0.00000000e+00
6.72668167e-02	0.00000000e+00
6.75168792e-02	0.00000000e+00
6.77669417e-02	0.00000000e+00
6.80170043e-02	0.00000000e+00
6.82670668e-02	0.00000000e+00
6.85171293e-02	0.00000000e+00
6.87671918e-02	0.00000000e+00
6.90172543e-02	0.00000000e+00
6.92673168e-02	0.00000000e+00
6.95173793e-02	0.00000000e+00
6.97674419e-02	0.00000000e+00
7.00175044e-02	0.00000000e+00
7.02675669e-02	0.00000000e+00
7.05176294e-02	0.00000000e+00
7.07676919e-02	0.00000000e+00
7.10177544e-02	0.00000000e+00
7.12678170e-02	0.00000000e+00
7.15178795e-02	0.00000000e+00
7.17679420e-02	0.00000000e+00
7.20180045e-02	0.00000000e+00
7.22680670e-02	0.00000000e+00
7.25181295e-02	0.00000000e+00
7.27681920e-02	0.00000000e+00
7.30182546e-02	0.00000000e+00
7.32683171e-02	0.00000000e+00
7.35183796e-02	0.00000000e+00
7.37684421e-02	0.00000000e+00
7.40185046e-02	0.00000000e+00
7.42685671e-02	0.00000000e+00
7.45186297e-02	0.00000000e+00
7.47686922e-02	0.00000000e+00
7.50187547e-02	0.00000000e+00
7.52688172e-02	0.00000000e+00
7.55188797e-02	0.00000000e+00
7.57689422e-02	0.00000000e+00
7.60190048e-02	0.00000000e+00
7.62690673e-02	0.00000000e+00
7.65191298e-02	0.00000000e+00
7.67691923e-02	0.00000000e+00
7.70192548e-02	0.00000000e+00
7.72693173e-02	0.00000000e+00
7.75193798e-02	0.00000000e+00
7.77694424e-02	0.00000000e+00
7.80195049e-02	0.00000000e+00
7.82695674e-02	0.00000000e+00
7.85196299e-02	0.00000000e+00
7.87696924e-02	0.00000000e+00
7.90197549e-02	0.00000000e+00
7.92698175e-02	0.00000000e+00
7.95198800e-02	0.00000000e+00
7.97699425e-02	0.00000000e+00
8.00200050e-02	0.00000000e+00
8.02700675e-02	0.00000000e+00
8.05201300e-02	0.00000000e+00
8.07701925e-02	0.00000000e+00
8.10202551e-02	0.00000000e+00
8.12703176e-02	0.00000000e+00
8.15203801e-02	0.00000000e+00
8.17704426e-02	0.00000000e+00
8.20205051e-02	0.00000000e+00
8.22705676e-02	0.00000000e+00
8.25206302e-02	0.00000000e+00
8.27706927e-02	0.00000000e+00
8.30207552e-02	0.00000000e+00
8.32708177e-02	0.00000000e+00
8.35208802e-02	0.00000000e+00
8.37709427e-02	0.00000000e+00
8.40210053e-02	0.00000000e+00
8.42710678e-02	0.00000000e+00
8.45211303e-02	0.00000000e+00
8.47711928e-02	0.00000000e+00
8.50212553e-02	0.00000000e+00
8.52713178e-02	0.00000000e+00
8.55213803e-02	0.00000000e+00
8.57714429e-02	0.00000000e+00
8.60215054e-02	0.00000000e+00
8.62715679e-02	0.00000000e+00
8.65216304e-02	0.00000000e+00
8.67716929e-02	0.00000000e+00
8.70217554e-02	0.00000000e+00
8.72718180e-02	0.00000000e+00
8.75218805e-02	0.00000000e+00
8.77719430e-02	0.00000000e+00
8.80220055e-02	0.00000000e+00
8.82720680e-02	0.00000000e+00
8.85221305e-02	0.00000000e+00
8.87721930e-02	0.00000000e+00
8.90222556e-02	0.00000000e+00
8.92723181e-02	0.00000000e+00
8.95223806e-02	0.00000000e+00
8.97724431e-02	0.00000000e+00
9.00225056e-02	0.00000000e+00
9.02725681e-02	0.00000000e+00
9.05226307e-02	0.00000000e+00
9.07726932e-02	0.00000000e+00
9.10227557e-02	0.00000000e+00
9.12728182e-02	0.00000000e+00
9.15228807e-02	0.00000000e+00
9.17729432e-02	0.00000000e+00
9.20230058e-02	0.00000000e+00
9.22730683e-02	0.00000000e+00
9.25231308e-02	0.00000000e+00
9.27731933e-02	0.00000000e+00
9.30232558e-02	0.00000000e+00
9.32733183e-02	0.00000000e+00
9.35233808e-02	0.00000000e+00
9.37734434e-02	0.00000000e+00
9.40235059e-02	0.00000000e+00
9.42735684e-02	0.00000000e+00
9.45236309e-02	0.00000000e+00
9.47736934e-02	0.00000000e+00
9.50237559e-02	0.00000000e+00
9.52738185e-02	0.00000000e+00
9.55238810e-02	0.00000000e+00
9.57739435e-02	0.00000000e+00
9.60240060e-02	0.00000000e+00
9.62740685e-02	0.00000000e+00
9.65241310e-02	0.00000000e+00
9.67741935e-02	0.00000000e+00
9.70242561e-02	0.00000000e+00
9.72743186e-02	0.00000000e+00
9.75243811e-02	0.00000000e+00
9.77744436e-02	0.00000000e+00
9.80245061e-02	0.00000000e+00
9.82745686e-02	0.00000000e+00
9.85246312e-02	0.00000000e+00
9.87746937e-02	0.00000000e+00
9.90247562e-02	0.00000000e+00
9.92748187e-02	0.00000000e+00
9.95248812e-02	0.00000000e+00
9.97749437e-02	0.00000000e+00
1.00025006e-01	0.00000000e+00
1.00275069e-01	0.00000000e+00
1.00525131e-01	0.00000000e+00
1.00775194e-01	0.00000000e+00
1.01025256e-01	0.00000000e+00
1.01275319e-01	0.00000000e+00
1.01525381e-01	0.00000000e+00
1.01775444e-01	0.00000000e+00
1.02025506e-01	0.00000000e+00
1.02275569e-01	0.00000000e+00
1.02525631e-01	0.00000000e+00
1.02775694e-01	0.00000000e+00
1.03025756e-01	0.00000000e+00
1.03275819e-01	0.00000000e+00
1.03525881e-01	0.00000000e+00
1.03775944e-01	0.00000000e+00
1.04026007e-01	0.00000000e+00
1.04276069e-01	0.00000000e+00
1.04526132e-01	0.00000000e+00
1.04776194e-01	0.00000000e+00
1.05026257e-01	0.00000000e+00
1.05276319e-01	0.00000000e+00
1.05526382e-01	0.00000000e+00
1.05776444e-01	0.00000000e+00
1.06026507e-01	0.00000000e+00
1.06276569e-01	0.00000000e+00
1.06526632e-01	0.00000000e+00
1.06776694e-01	0.00000000e+00
1.07026757e-01	0.00000000e+00
1.07276819e-01	0.00000000e+00
1.07526882e-01	0.00000000e+00
1.07776944e-01	0.00000000e+00
1.08027007e-01	0.00000000e+00
1.08277069e-01	0.00000000e+00
1.08527132e-01	0.00000000e+00
1.08777194e-01	0.00000000e+00
1.09027257e-01	0.00000000e+00
1.09277319e-01	0.00000000e+00
1.09527382e-01	0.00000000e+00
1.09777444e-01	0.00000000e+00
1.10027507e-01	0.00000000e+00
1.10277569e-01	0.00000000e+00
1.10527632e-01	0.00000000e+00
1.10777694e-01	0.00000000e+00
1.11027757e-01	0.00000000e+00
1.11277819e-01	0.00000000e+00
1.11527882e-01	0.00000000e+00
1.11777944e-01	0.00000000e+00
1.12028007e-01	0.00000000e+00
1.12278070e-01	0.00000000e+00
1.12528132e-01	0.00000000e+00
1.12778195e-01	0.00000000e+00
1.13028257e-01	0.00000000e+00
1.13278320e-01	0.00000000e+00
1.13528382e-01	0.00000000e+00
1.13778445e-01	0.00000000e+00
1.14028507e-01	0.00000000e+00
1.14278570e-01	0.00000000e+00
1.14528632e-01	0.00000000e+00
1.14778695e-01	0.00000000e+00
1.15028757e-01	0.00000000e+00
1.15278820e-01	0.00000000e+00
1.15528882e-01	0.00000000e+00
1.15778945e-01	0.00000000e+00
1.16029007e-01	0.00000000e+00
1.16279070e-01	0.00000000e+00
1.16529132e-01	0.00000000e+00
1.16779195e-01	0.00000000e+00
1.17029257e-01	0.00000000e+00
1.17279320e-01	0.00000000e+00
1.17529382e-01	0.00000000e+00
1.17779445e-01	0.00000000e+00
1.18029507e-01	0.00000000e+00
1.18279570e-01	0.00000000e+00
1.18529632e-01	0.00000000e+00
1.18779695e-01	0.00000000e+00
1.19029757e-01	0.00000000e+00
1.19279820e-01	0.00000000e+00
1.19529882e-01	0.00000000e+00
1.19779945e-01	0.00000000e+00
1.20030008e-01	0.00000000e+00
1.20280070e-01	0.00000000e+00
1.20530133e-01	0.00000000e+00
1.20780195e-01	0.00000000e+00
1.21030258e-01	0.00000000e+00
1.21280320e-01	0.00000000e+00
1.21530383e-01	0.00000000e+00
1.21780445e-01	0.00000000e+00
1.22030508e-01	0.00000000e+00
1.22280570e-01	0.00000000e+00
1.22530633e-01	0.00000000e+00
1.22780695e-01	0.00000000e+00
1.23030758e-01	0.00000000e+00
1.23280820e-01	0.00000000e+00
1.23530883e-01	0.00000000e+00
1.23780945e-01	0.00000000e+00
1.24031008e-01	0.00000000e+00
1.24281070e-01	0.00000000e+00
1.24531133e-01	0.00000000e+00
1.24781195e-01	0.00000000e+00
1.25031258e-01	0.00000000e+00
1.25281320e-01	0.00000000e+00
1.25531383e-01	0.00000000e+00
1.25781445e-01	0.00000000e+00
1.26031508e-01	0.00000000e+00
1.26281570e-01	0.00000000e+00
1.26531633e-01	0.00000000e+00
1.26781695e-01	0.00000000e+00
1.27031758e-01	0.00000000e+00
1.27281820e-01	0.00000000e+00
1.27531883e-01	0.00000000e+00
1.27781945e-01	0.00000000e+00
1.28032008e-01	0.00000000e+00
1.28282071e-01	0.00000000e+00
1.28532133e-01	0.00000000e+00
1.28782196e-01	0.00000000e+00
1.29032258e-01	0.00000000e+00
1.29282321e-01	0.00000000e+00
1.29532383e-01	0.00000000e+00
1.29782446e-01	0.00000000e+00
1.30032508e-01	0.00000000e+00
1.30282571e-01	0.00000000e+00
1.30532633e-01	0.00000000e+00
1.30782696e-01	0.00000000e+00
1.31032758e-01	0.00000000e+00
1.31282821e-01	0.00000000e+00
1.31532883e-01	0.00000000e+00
1.31782946e-01	0.00000000e+00
1.32033008e-01	0.00000000e+00
1.32283071e-01	0.00000000e+00
1.32533133e-01	0.00000000e+00
1.32783196e-01	0.00000000e+00
1.33033258e-01	0.00000000e+00
1.33283321e-01	0.00000000e+00
1.33533383e-01	0.00000000e+00
1.33783446e-01	0.00000000e+00
1.34033508e-01	0.00000000e+00
1.34283571e-01	0.00000000e+00
1.34533633e-01	0.00000000e+00
1.34783696e-01	0.00000000e+00
1.35033758e-01	0.00000000e+00
1.35283821e-01	0.00000000e+00
1.35533883e-01	0.00000000e+00
1.35783946e-01	0.00000000e+00
1.36034009e-01	0.00000000e+00
1.36284071e-01	0.00000000e+00
1.36534134e-01	0.00000000e+00
1.36784196e-01	0.00000000e+00
1.37034259e-01	0.00000000e+00
1.37284321e-01	0.00000000e+00
1.37534384e-01	0.00000000e+00
1.37784446e-01	0.00000000e+00
1.38034509e-01	0.00000000e+00
1.38284571e-01	0.00000000e+00
1.38534634e-01	0.00000000e+00
1.38784696e-01	0.00000000e+00
1.39034759e-01	0.00000000e+00
1.39284821e-01	0.00000000e+00
1.39534884e-01	0.00000000e+00
1.39784946e-01	0.00000000e+00
1.40035009e-01	0.00000000e+00
1.40285071e-01	0.00000000e+00
1.40535134e-01	0.00000000e+00
1.40785196e-01	0.00000000e+00
1.41035259e-01	0.00000000e+00
1.41285321e-01	0.00000000e+00
1.41535384e-01	0.00000000e+00
1.41785446e-01	0.00000000e+00
1.42035509e-01	0.00000000e+00
1.42285571e-01	0.00000000e+00
1.42535634e-01	0.00000000e+00
1.42785696e-01	0.00000000e+00
1.43035759e-01	0.00000000e+00
1.43285821e-01	0.00000000e+00
1.43535884e-01	0.00000000e+00
1.43785946e-01	0.00000000e+00
1.44036009e-01	0.00000000e+00
1.44286072e-01	0.00000000e+00
1.44536134e-01	0.00000000e+00
1.44786197e-01	0.00000000e+00
1.45036259e-01	0.00000000e+00
1.45286322e-01	0.00000000e+00
1.45536384e-01	0.00000000e+00
1.45786447e-01	0.00000000e+00
1.46036509e-01	0.00000000e+00
1.46286572e-01	0.00000000e+00
1.46536634e-01	0.00000000e+00
1.46786697e-01	0.00000000e+00
1.47036759e-01	0.00000000e+00
1.47286822e-01	0.00000000e+00
1.47536884e-01	0.00000000e+00
1.47786947e-01	0.00000000e+00
1.48037009e-01	0.00000000e+00
1.48287072e-01	0.00000000e+00
1.48537134e-01	0.00000000e+00
1.48787197e-01	0.00000000e+00
1.49037259e-01	0.00000000e+00
1.49287322e-01	0.00000000e+00
1.49537384e-01	0.00000000e+00
1.49787447e-01	0.00000000e+00
1.50037509e-01	0.00000000e+00
1.50287572e-01	0.00000000e+00
1.50537634e-01	0.00000000e+00
1.50787697e-01	0.00000000e+00
1.51037759e-01	0.00000000e+00
1.51287822e-01	0.00000000e+00
1.51537884e-01	0.00000000e+00
1.51787947e-01	0.00000000e+00
1.52038010e-01	0.00000000e+00
1.52288072e-01	0.00000000e+00
1.52538135e-01	0.00000000e+00
1.52788197e-01	0.00000000e+00
1.53038260e-01	0.00000000e+00
1.53288322e-01	0.00000000e+00
1.53538385e-01	0.00000000e+00
1.53788447e-01	0.00000000e+00
1.54038510e-01	0.00000000e+00
1.54288572e-01	0.00000000e+00
1.54538635e-01	0.00000000e+00
1.54788697e-01	0.00000000e+00
1.55038760e-01	0.00000000e+00
1.55288822e-01	0.00000000e+00
1.55538885e-01	0.00000000e+00
1.55788947e-01	0.00000000e+00
1.56039010e-01	0.00000000e+00
1.56289072e-01	0.00000000e+00
1.56539135e-01	0.00000000e+00
1.56789197e-01	0.00000000e+00
1.57039260e-01	0.00000000e+00
1.57289322e-01	0.00000000e+00
1.57539385e-01	0.00000000e+00
1.57789447e-01	0.00000000e+00
1.58039510e-01	0.00000000e+00
1.58289572e-01	0.00000000e+00
1.58539635e-01	0.00000000e+00
1.58789697e-01	0.00000000e+00
1.59039760e-01	0.00000000e+00
1.59289822e-01	0.00000000e+00
1.59539885e-01	0.00000000e+00
1.59789947e-01	0.00000000e+00
1.60040010e-01	0.00000000e+00
1.60290073e-01	0.00000000e+00
1.60540135e-01	0.00000000e+00
1.60790198e-01	0.00000000e+00
1.61040260e-01	0.00000000e+00
1.61290323e-01	0.00000000e+00
1.61540385e-01	0.00000000e+00
1.61790448e-01	0.00000000e+00
1.62040510e-01	0.00000000e+00
1.62290573e-01	0.00000000e+00
1.62540635e-01	0.00000000e+00
1.62790698e-01	0.00000000e+00
1.63040760e-01	0.00000000e+00
1.63290823e-01	0.00000000e+00
1.63540885e-01	0.00000000e+00
1.63790948e-01	0.00000000e+00
1.64041010e-01	0.00000000e+00
1.64291073e-01	0.00000000e+00
1.64541135e-01	0.00000000e+00
1.64791198e-01	0.00000000e+00
1.65041260e-01	0.00000000e+00
1.65291323e-01	0.00000000e+00
1.65541385e-01	0.00000000e+00
1.65791448e-01	0.00000000e+00
1.66041510e-01	0.00000000e+00
1.66291573e-01	0.00000000e+00
1.66541635e-01	0.00000000e+00
1.66791698e-01	0.00000000e+00
1.67041760e-01	0.00000000e+00
1.67291823e-01	0.00000000e+00
1.67541885e-01	0.00000000e+00
1.67791948e-01	0.00000000e+00
1.68042011e-01	0.00000000e+00
1.68292073e-01	0.00000000e+00
1.68542136e-01	0.00000000e+00
1.68792198e-01	0.00000000e+00
1.69042261e-01	0.00000000e+00
1.69292323e-01	0.00000000e+00
1.69542386e-01	0.00000000e+00
1.69792448e-01	0.00000000e+00
1.70042511e-01	0.00000000e+00
1.70292573e-01	0.00000000e+00
1.70542636e-01	0.00000000e+00
1.70792698e-01	0.00000000e+00
1.71042761e-01	0.00000000e+00
1.71292823e-01	0.00000000e+00
1.71542886e-01	0.00000000e+00
1.71792948e-01	0.00000000e+00
1.72043011e-01	0.00000000e+00
1.72293073e-01	0.00000000e+00
1.72543136e-01	0.00000000e+00
1.72793198e-01	0.00000000e+00
1.73043261e-01	0.00000000e+00
1.73293323e-01	0.00000000e+00
1.73543386e-01	0.00000000e+00
1.73793448e-01	0.00000000e+00
1.74043511e-01	0.00000000e+00
1.74293573e-01	0.00000000e+00
1.74543636e-01	0.00000000e+00
1.74793698e-01	0.00000000e+00
1.75043761e-01	0.00000000e+00
1.75293823e-01	0.00000000e+00
1.75543886e-01	0.00000000e+00
1.75793948e-01	0.00000000e+00
1.76044011e-01	0.00000000e+00
1.76294074e-01	0.00000000e+00
1.76544136e-01	0.00000000e+00
1.76794199e-01	0.00000000e+00
1.77044261e-01	0.00000000e+00
1.77294324e-01	0.00000000e+00
1.77544386e-01	0.00000000e+00
1.77794449e-01	0.00000000e+00
1.78044511e-01	0.00000000e+00
1.78294574e-01	0.00000000e+00
1.78544636e-01	0.00000000e+00
1.78794699e-01	0.00000000e+00
1.79044761e-01	0.00000000e+00
1.79294824e-01	0.00000000e+00
1.79544886e-01	0.00000000e+00
1.79794949e-01	0.00000000e+00
1.80045011e-01	0.00000000e+00
1.80295074e-01	0.00000000e+00
1.80545136e-01	0.00000000e+00
1.80795199e-01	0.00000000e+00
1.81045261e-01	0.00000000e+00
1.81295324e-01	0.00000000e+00
1.81545386e-01	0.00000000e+00
1.81795449e-01	0.00000000e+00
1.82045511e-01	0.00000000e+00
1.82295574e-01	0.00000000e+00
1.82545636e-01	0.00000000e+00
1.82795699e-01	0.00000000e+00
1.83045761e-01	0.00000000e+00
1.83295824e-01	0.00000000e+00
1.83545886e-01	0.00000000e+00
1.83795949e-01	0.00000000e+00
1.84046012e-01	0.00000000e+00
1.84296074e-01	0.00000000e+00
1.84546137e-01	0.00000000e+00
1.84796199e-01	0.00000000e+00
1.85046262e-01	0.00000000e+00
1.85296324e-01	0.00000000e+00
1.85546387e-01	0.00000000e+00
1.85796449e-01	0.00000000e+00
1.86046512e-01	0.00000000e+00
1.86296574e-01	0.00000000e+00
1.86546637e-01	0.00000000e+00
1.86796699e-01	0.00000000e+00
1.87046762e-01	0.00000000e+00
1.87296824e-01	0.00000000e+00
1.87546887e-01	0.00000000e+00
1.87796949e-01	0.00000000e+00
1.88047012e-01	0.00000000e+00
1.88297074e-01	0.00000000e+00
1.88547137e-01	0.00000000e+00
1.88797199e-01	0.00000000e+00
1.89047262e-01	0.00000000e+00
1.89297324e-01	0.00000000e+00
1.89547387e-01	0.00000000e+00
1.89797449e-01	0.00000000e+00
1.90047512e-01	0.00000000e+00
1.90297574e-01	0.00000000e+00
1.90547637e-01	0.00000000e+00
1.90797699e-01	0.00000000e+00
1.91047762e-01	0.00000000e+00
1.91297824e-01	0.00000000e+00
1.91547887e-01	0.00000000e+00
1.91797949e-01	0.00000000e+00
1.92048012e-01	0.00000000e+00
1.92298075e-01	0.00000000e+00
1.92548137e-01	0.00000000e+00
1.92798200e-01	0.00000000e+00
1.93048262e-01	0.00000000e+00
1.93298325e-01	0.00000000e+00
1.93548387e-01	0.00000000e+00
1.93798450e-01	0.00000000e+00
1.94048512e-01	0.00000000e+00
1.94298575e-01	0.00000000e+00
1.94548637e-01	0.00000000e+00
1.94798700e-01	0.00000000e+00
1.95048762e-01	0.00000000e+00
1.95298825e-01	0.00000000e+00
1.95548887e-01	0.00000000e+00
1.95798950e-01	0.00000000e+00
1.96049012e-01	0.00000000e+00
1.96299075e-01	0.00000000e+00
1.96549137e-01	0.00000000e+00
1.96799200e-01	0.00000000e+00
1.97049262e-01	0.00000000e+00
1.97299325e-01	0.00000000e+00
1.97549387e-01	0.00000000e+00
1.97799450e-01	0.00000000e+00
1.98049512e-01	0.00000000e+00
1.98299575e-01	0.00000000e+00
1.98549637e-01	0.00000000e+00
1.98799700e-01	0.00000000e+00
1.99049762e-01	0.00000000e+00
1.99299825e-01	0.00000000e+00
1.99549887e-01	0.00000000e+00
1.99799950e-01	0.00000000e+00
2.00050013e-01	0.00000000e+00
2.00300075e-01	0.00000000e+00
2.00550138e-01	0.00000000e+00
2.00800200e-01	0.00000000e+00
2.01050263e-01	0.00000000e+00
2.01300325e-01	0.00000000e+00
2.01550388e-01	0.00000000e+00
2.01800450e-01	0.00000000e+00
2.02050513e-01	0.00000000e+00
2.02300575e-01	0.00000000e+00
2.02550638e-01	0.00000000e+00
2.02800700e-01	0.00000000e+00
2.03050763e-01	0.00000000e+00
2.03300825e-01	0.00000000e+00
2.03550888e-01	0.00000000e+00
2.03800950e-01	0.00000000e+00
2.04051013e-01	0.00000000e+00
2.04301075e-01	0.00000000e+00
2.04551138e-01	0.00000000e+00
2.04801200e-01	0.00000000e+00
2.05051263e-01	0.00000000e+00
2.05301325e-01	0.00000000e+00
2.05551388e-01	0.00000000e+00
2.05801450e-01	0.00000000e+00
2.06051513e-01	0.00000000e+00
2.06301575e-01	0.00000000e+00
2.06551638e-01	0.00000000e+00
2.06801700e-01	0.00000000e+00
2.07051763e-01	0.00000000e+00
2.07301825e-01	0.00000000e+00
2.07551888e-01	0.00000000e+00
2.07801950e-01	0.00000000e+00
2.08052013e-01	0.00000000e+00
2.08302076e-01	0.00000000e+00
2.08552138e-01	0.00000000e+00
2.08802201e-01	0.00000000e+00
2.09052263e-01	0.00000000e+00
2.09302326e-01	0.00000000e+00
2.09552388e-01	0.00000000e+00
2.09802451e-01	0.00000000e+00
2.10052513e-01	0.00000000e+00
2.10302576e-01	0.00000000e+00
2.10552638e-01	0.00000000e+00
2.10802701e-01	0.00000000e+00
2.11052763e-01	0.00000000e+00
2.11302826e-01	0.00000000e+00
2.11552888e-01	0.00000000e+00
2.11802951e-01	0.00000000e+00
2.12053013e-01	0.00000000e+00
2.12303076e-01	0.00000000e+00
2.12553138e-01	0.00000000e+00
2.12803201e-01	0.00000000e+00
2.13053263e-01	0.00000000e+00
2.13303326e-01	0.00000000e+00
2.13553388e-01	0.00000000e+00
2.13803451e-01	0.00000000e+00
2.14053513e-01	0.00000000e+00
2.14303576e-01	0.00000000e+00
2.14553638e-01	0.00000000e+00
2.14803701e-01	0.00000000e+00
2.15053763e-01	0.00000000e+00
2.15303826e-01	0.00000000e+00
2.15553888e-01	0.00000000e+00
2.15803951e-01	0.00000000e+00
2.16054014e-01	0.00000000e+00
2.16304076e-01	0.00000000e+00
2.16554139e-01	0.00000000e+00
2.16804201e-01	0.00000000e+00
2.17054264e-01	0.00000000e+00
2.17304326e-01	0.00000000e+00
2.17554389e-01	0.00000000e+00
2.17804451e-01	0.00000000e+00
2.18054514e-01	0.00000000e+00
2.18304576e-01	0.00000000e+00
2.18554639e-01	0.00000000e+00
2.18804701e-01	0.00000000e+00
2.19054764e-01	0.00000000e+00
2.19304826e-01	0.00000000e+00
2.19554889e-01	0.00000000e+00
2.19804951e-01	0.00000000e+00
2.20055014e-01	0.00000000e+00
2.20305076e-01	0.00000000e+00
2.20555139e-01	0.00000000e+00
2.20805201e-01	0.00000000e+00
2.21055264e-01	0.00000000e+00
2.21305326e-01	0.00000000e+00
2.21555389e-01	0.00000000e+00
2.21805451e-01	0.00000000e+00
2.22055514e-01	0.00000000e+00
2.22305576e-01	0.00000000e+00
2.22555639e-01	0.00000000e+00
2.22805701e-01	0.00000000e+00
2.23055764e-01	0.00000000e+00
2.23305826e-01	0.00000000e+00
2.23555889e-01	0.00000000e+00
2.23805951e-01	0.00000000e+00
2.24056014e-01	0.00000000e+00
2.24306077e-01	0.00000000e+00
2.24556139e-01	0.00000000e+00
2.24806202e-01	0.00000000e+00
2.25056264e-01	0.00000000e+00
2.25306327e-01	0.00000000e+00
2.25556389e-01	0.00000000e+00
2.25806452e-01	0.00000000e+00
2.26056514e-01	0.00000000e+00
2.26306577e-01	0.00000000e+00
2.26556639e-01	0.00000000e+00
2.26806702e-01	0.00000000e+00
2.27056764e-01	0.00000000e+00
2.27306827e-01	0.00000000e+00
2.27556889e-01	0.00000000e+00
2.27806952e-01	0.00000000e+00
2.28057014e-01	0.00000000e+00
2.28307077e-01	0.00000000e+00
2.28557139e-01	0.00000000e+00
2.28807202e-01	0.00000000e+00
2.29057264e-01	0.00000000e+00
2.29307327e-01	0.00000000e+00
2.29557389e-01	0.00000000e+00
2.29807452e-01	0.00000000e+00
2.30057514e-01	0.00000000e+00
2.30307577e-01	0.00000000e+00
2.30557639e-01	0.00000000e+00
2.30807702e-01	0.00000000e+00
2.31057764e-01	0.00000000e+00
2.31307827e-01	0.00000000e+00
2.31557889e-01	0.00000000e+00
2.31807952e-01	0.00000000e+00
2.32058015e-01	0.00000000e+00
2.32308077e-01	0.00000000e+00
2.32558140e-01	0.00000000e+00
2.32808202e-01	0.00000000e+00
2.33058265e-01	0.00000000e+00
2.33308327e-01	0.00000000e+00
2.33558390e-01	0.00000000e+00
2.33808452e-01	0.00000000e+00
2.34058515e-01	0.00000000e+00
2.34308577e-01	0.00000000e+00
2.34558640e-01	0.00000000e+00
2.34808702e-01	0.00000000e+00
2.35058765e-01	0.00000000e+00
2.35308827e-01	0.00000000e+00
2.35558890e-01	0.00000000e+00
2.35808952e-01	0.00000000e+00
2.36059015e-01	0.00000000e+00
2.36309077e-01	0.00000000e+00
2.36559140e-01	0.00000000e+00
2.36809202e-01	0.00000000e+00
2.37059265e-01	0.00000000e+00
2.37309327e-01	0.00000000e+00
2.37559390e-01	0.00000000e+00
2.37809452e-01	0.00000000e+00
2.38059515e-01	0.00000000e+00
2.38309577e-01	0.00000000e+00
2.38559640e-01	0.00000000e+00
2.38809702e-01	0.00000000e+00
2.39059765e-01	0.00000000e+00
2.39309827e-01	0.00000000e+00
2.39559890e-01	0.00000000e+00
2.39809952e-01	0.00000000e+00
2.40060015e-01	0.00000000e+00
2.40310078e-01	0.00000000e+00
2.40560140e-01	0.00000000e+00
2.40810203e-01	0.00000000e+00
2.41060265e-01	0.00000000e+00
2.41310328e-01	0.00000000e+00
2.41560390e-01	0.00000000e+00
2.41810453e-01	0.00000000e+00
2.42060515e-01	0.00000000e+00
2.42310578e-01	0.00000000e+00
2.42560640e-01	0.00000000e+00
2.42810703e-01	0.00000000e+00
2.43060765e-01	0.00000000e+00
2.43310828e-01	0.00000000e+00
2.43560890e-01	0.00000000e+00
2.43810953e-01	0.00000000e+00
2.44061015e-01	0.00000000e+00
2.44311078e-01	0.00000000e+00
2.44561140e-01	0.00000000e+00
2.44811203e-01	0.00000000e+00
2.45061265e-01	0.00000000e+00
2.45311328e-01	0.00000000e+00
2.45561390e-01	0.00000000e+00
2.45811453e-01	0.00000000e+00
2.46061515e-01	0.00000000e+00
2.46311578e-01	0.00000000e+00
2.46561640e-01	0.00000000e+00
2.46811703e-01	0.00000000e+00
2.47061765e-01	0.00000000e+00
2.47311828e-01	0.00000000e+00
2.47561890e-01	0.00000000e+00
2.47811953e-01	0.00000000e+00
2.48062016e-01	0.00000000e+00
2.48312078e-01	0.00000000e+00
2.48562141e-01	0.00000000e+00
2.48812203e-01	0.00000000e+00
2.49062266e-01	0.00000000e+00
2.49312328e-01	0.00000000e+00
2.49562391e-01	0.00000000e+00
2.49812453e-01	0.00000000e+00
2.50062516e-01	0.00000000e+00
2.50312578e-01	0.00000000e+00
2.50562641e-01	0.00000000e+00
2.50812703e-01	0.00000000e+00
2.51062766e-01	0.00000000e+00
2.51312828e-01	0.00000000e+00
2.51562891e-01	0.00000000e+00
2.51812953e-01	0.00000000e+00
2.52063016e-01	0.00000000e+00
2.52313078e-01	0.00000000e+00
2.52563141e-01	0.00000000e+00
2.52813203e-01	0.00000000e+00
2.53063266e-01	0.00000000e+00
2.53313328e-01	0.00000000e+00
2.53563391e-01	0.00000000e+00
2.53813453e-01	0.00000000e+00
2.54063516e-01	0.00000000e+00
2.54313578e-01	0.00000000e+00
2.54563641e-01	0.00000000e+00
2.54813703e-01	0.00000000e+00
2.55063766e-01	0.00000000e+00
2.55313828e-01	0.00000000e+00
2.55563891e-01	0.00000000e+00
2.55813953e-01	0.00000000e+00
2.56064016e-01	0.00000000e+00
2.56314079e-01	0.00000000e+00
2.56564141e-01	0.00000000e+00
2.56814204e-01	0.00000000e+00
2.57064266e-01	0.00000000e+00
2.57314329e-01	0.00000000e+00
2.57564391e-01	0.00000000e+00
2.57814454e-01	0.00000000e+00
2.58064516e-01	0.00000000e+00
2.58314579e-01	0.00000000e+00
2.58564641e-01	0.00000000e+00
2.58814704e-01	0.00000000e+00
2.59064766e-01	0.00000000e+00
2.59314829e-01	0.00000000e+00
2.59564891e-01	0.00000000e+00
2.59814954e-01	0.00000000e+00
2.60065016e-01	0.00000000e+00
2.60315079e-01	0.00000000e+00
2.60565141e-01	0.00000000e+00
2.60815204e-01	0.00000000e+00
2.61065266e-01	0.00000000e+00
2.61315329e-01	0.00000000e+00
2.61565391e-01	0.00000000e+00
2.61815454e-01	0.00000000e+00
2.62065516e-01	0.00000000e+00
2.62315579e-01	0.00000000e+00
2.62565641e-01	0.00000000e+00
2.62815704e-01	0.00000000e+00
2.63065766e-01	0.00000000e+00
2.63315829e-01	0.00000000e+00
2.63565891e-01	0.00000000e+00
2.63815954e-01	0.00000000e+00
2.64066017e-01	0.00000000e+00
2.64316079e-01	0.00000000e+00
2.64566142e-01	0.00000000e+00
2.64816204e-01	0.00000000e+00
2.65066267e-01	0.00000000e+00
2.65316329e-01	0.00000000e+00
2.65566392e-01	0.00000000e+00
2.65816454e-01	0.00000000e+00
2.66066517e-01	0.00000000e+00
2.66316579e-01	0.00000000e+00
2.66566642e-01	0.00000000e+00
2.66816704e-01	0.00000000e+00
2.67066767e-01	0.00000000e+00
2.67316829e-01	0.00000000e+00
2.67566892e-01	0.00000000e+00
2.67816954e-01	0.00000000e+00
2.68067017e-01	0.00000000e+00
2.68317079e-01	0.00000000e+00
2.68567142e-01	0.00000000e+00
2.68817204e-01	0.00000000e+00
2.69067267e-01	0.00000000e+00
2.69317329e-01	0.00000000e+00
2.69567392e-01	0.00000000e+00
2.69817454e-01	0.00000000e+00
2.70067517e-01	0.00000000e+00
2.70317579e-01	0.00000000e+00
2.70567642e-01	0.00000000e+00
2.70817704e-01	0.00000000e+00
2.71067767e-01	0.00000000e+00
2.71317829e-01	0.00000000e+00
2.71567892e-01	0.00000000e+00
2.71817954e-01	0.00000000e+00
2.72068017e-01	0.00000000e+00
2.72318080e-01	0.00000000e+00
2.72568142e-01	0.00000000e+00
2.72818205e-01	0.00000000e+00
2.73068267e-01	0.00000000e+00
2.73318330e-01	0.00000000e+00
2.73568392e-01	0.00000000e+00
2.73818455e-01	0.00000000e+00
2.74068517e-01	0.00000000e+00
2.74318580e-01	0.00000000e+00
2.74568642e-01	0.00000000e+00
2.74818705e-01	0.00000000e+00
2.75068767e-01	0.00000000e+00
2.75318830e-01	0.00000000e+00
2.75568892e-01	0.00000000e+00
2.75818955e-01	0.00000000e+00
2.76069017e-01	0.00000000e+00
2.76319080e-01	0.00000000e+00
2.76569142e-01	0.00000000e+00
2.76819205e-01	0.00000000e+00
2.77069267e-01	0.00000000e+00
2.77319330e-01	0.00000000e+00
2.77569392e-01	0.00000000e+00
2.77819455e-01	0.00000000e+00
2.78069517e-01	0.00000000e+00
2.78319580e-01	0.00000000e+00
2.78569642e-01	0.00000000e+00
2.78819705e-01	0.00000000e+00
2.79069767e-01	0.00000000e+00
2.79319830e-01	0.00000000e+00
2.79569892e-01	0.00000000e+00
2.79819955e-01	0.00000000e+00
2.80070018e-01	0.00000000e+00
2.80320080e-01	0.00000000e+00
2.80570143e-01	0.00000000e+00
2.80820205e-01	0.00000000e+00
2.81070268e-01	0.00000000e+00
2.81320330e-01	0.00000000e+00
2.81570393e-01	0.00000000e+00
2.81820455e-01	0.00000000e+00
2.82070518e-01	0.00000000e+00
2.82320580e-01	0.00000000e+00
2.82570643e-01	0.00000000e+00
2.82820705e-01	0.00000000e+00
2.83070768e-01	0.00000000e+00
2.83320830e-01	0.00000000e+00
2.83570893e-01	0.00000000e+00
2.83820955e-01	0.00000000e+00
2.84071018e-01	0.00000000e+00
2.84321080e-01	0.00000000e+00
2.84571143e-01	0.00000000e+00
2.84821205e-01	0.00000000e+00
2.85071268e-01	0.00000000e+00
2.85321330e-01	0.00000000e+00
2.85571393e-01	0.00000000e+00
2.85821455e-01	0.00000000e+00
2.86071518e-01	0.00000000e+00
2.86321580e-01	0.00000000e+00
2.86571643e-01	0.00000000e+00
2.86821705e-01	0.00000000e+00
2.87071768e-01	0.00000000e+00
2.87321830e-01	0.00000000e+00
2.87571893e-01	0.00000000e+00
2.87821955e-01	0.00000000e+00
2.88072018e-01	0.00000000e+00
2.88322081e-01	0.00000000e+00
2.88572143e-01	0.00000000e+00
2.88822206e-01	0.00000000e+00
2.89072268e-01	0.00000000e+00
2.89322331e-01	0.00000000e+00
2.89572393e-01	0.00000000e+00
2.89822456e-01	0.00000000e+00
2.90072518e-01	0.00000000e+00
2.90322581e-01	0.00000000e+00
2.90572643e-01	0.00000000e+00
2.90822706e-01	0.00000000e+00
2.91072768e-01	0.00000000e+00
2.91322831e-01	0.00000000e+00
2.91572893e-01	0.00000000e+00
2.91822956e-01	0.00000000e+00
2.92073018e-01	0.00000000e+00
2.92323081e-01	0.00000000e+00
2.92573143e-01	0.00000000e+00
2.92823206e-01	0.00000000e+00
2.93073268e-01	0.00000000e+00
2.93323331e-01	0.00000000e+00
2.93573393e-01	0.00000000e+00
2.93823456e-01	0.00000000e+00
2.94073518e-01	0.00000000e+00
2.94323581e-01	0.00000000e+00
2.94573643e-01	0.00000000e+00
2.94823706e-01	0.00000000e+00
2.95073768e-01	0.00000000e+00
2.95323831e-01	0.00000000e+00
2.95573893e-01	0.00000000e+00
2.95823956e-01	0.00000000e+00
2.96074019e-01	0.00000000e+00
2.96324081e-01	0.00000000e+00
2.96574144e-01	0.00000000e+00
2.96824206e-01	0.00000000e+00
2.97074269e-01	0.00000000e+00
2.97324331e-01	0.00000000e+00
2.97574394e-01	0.00000000e+00
2.97824456e-01	0.00000000e+00
2.98074519e-01	0.00000000e+00
2.98324581e-01	0.00000000e+00
2.98574644e-01	0.00000000e+00
2.98824706e-01	0.00000000e+00
2.99074769e-01	0.00000000e+00
2.99324831e-01	0.00000000e+00
2.99574894e-01	0.00000000e+00
2.99824956e-01	0.00000000e+00
3.00075019e-01	0.00000000e+00
3.00325081e-01	0.00000000e+00
3.00575144e-01	0.00000000e+00
3.00825206e-01	0.00000000e+00
3.01075269e-01	0.00000000e+00
3.01325331e-01	0.00000000e+00
3.01575394e-01	0.00000000e+00
3.01825456e-01	0.00000000e+00
3.02075519e-01	0.00000000e+00
3.02325581e-01	0.00000000e+00
3.02575644e-01	0.00000000e+00
3.02825706e-01	0.00000000e+00
3.03075769e-01	0.00000000e+00
3.03325831e-01	0.00000000e+00
3.03575894e-01	0.00000000e+00
3.03825956e-01	0.00000000e+00
3.04076019e-01	0.00000000e+00
3.04326082e-01	0.00000000e+00
3.04576144e-01	0.00000000e+00
3.04826207e-01	0.00000000e+00
3.05076269e-01	0.00000000e+00
3.05326332e-01	0.00000000e+00
3.05576394e-01	0.00000000e+00
3.05826457e-01	0.00000000e+00
3.06076519e-01	0.00000000e+00
3.06326582e-01	0.00000000e+00
3.06576644e-01	0.00000000e+00
3.06826707e-01	0.00000000e+00
3.07076769e-01	0.00000000e+00
3.07326832e-01	0.00000000e+00
3.07576894e-01	0.00000000e+00
3.07826957e-01	0.00000000e+00
3.08077019e-01	0.00000000e+00
3.08327082e-01	0.00000000e+00
3.08577144e-01	0.00000000e+00
3.08827207e-01	0.00000000e+00
3.09077269e-01	0.00000000e+00
3.09327332e-01	0.00000000e+00
3.09577394e-01	0.00000000e+00
3.09827457e-01	0.00000000e+00
3.10077519e-01	0.00000000e+00
3.10327582e-01	0.00000000e+00
3.10577644e-01	0.00000000e+00
3.10827707e-01	0.00000000e+00
3.11077769e-01	0.00000000e+00
3.11327832e-01	0.00000000e+00
3.11577894e-01	0.00000000e+00
3.11827957e-01	0.00000000e+00
3.12078020e-01	0.00000000e+00
3.12328082e-01	0.00000000e+00
3.12578145e-01	0.00000000e+00
3.12828207e-01	0.00000000e+00
3.13078270e-01	0.00000000e+00
3.13328332e-01	0.00000000e+00
3.13578395e-01	0.00000000e+00
3.13828457e-01	0.00000000e+00
3.14078520e-01	0.00000000e+00
3.14328582e-01	0.00000000e+00
3.14578645e-01	0.00000000e+00
3.14828707e-01	0.00000000e+00
3.15078770e-01	0.00000000e+00
3.15328832e-01	0.00000000e+00
3.15578895e-01	0.00000000e+00
3.15828957e-01	0.00000000e+00
3.16079020e-01	0.00000000e+00
3.16329082e-01	0.00000000e+00
3.16579145e-01	0.00000000e+00
3.16829207e-01	0.00000000e+00
3.17079270e-01	0.00000000e+00
3.17329332e-01	0.00000000e+00
3.17579395e-01	0.00000000e+00
3.17829457e-01	0.00000000e+00
3.18079520e-01	0.00000000e+00
3.18329582e-01	0.00000000e+00
3.18579645e-01	0.00000000e+00
3.18829707e-01	0.00000000e+00
3.19079770e-01	0.00000000e+00
3.19329832e-01	0.00000000e+00
3.19579895e-01	0.00000000e+00
3.19829957e-01	0.00000000e+00
3.20080020e-01	0.00000000e+00
3.20330083e-01	0.00000000e+00
3.20580145e-01	0.00000000e+00
3.20830208e-01	0.00000000e+00
3.21080270e-01	0.00000000e+00
3.21330333e-01	0.00000000e+00
3.21580395e-01	0.00000000e+00
3.21830458e-01	0.00000000e+00
3.22080520e-01	0.00000000e+00
3.22330583e-01	0.00000000e+00
3.22580645e-01	0.00000000e+00
3.22830708e-01	0.00000000e+00
3.23080770e-01	0.00000000e+00
3.23330833e-01	0.00000000e+00
3.23580895e-01	0.00000000e+00
3.23830958e-01	0.00000000e+00
3.24081020e-01	0.00000000e+00
3.24331083e-01	0.00000000e+00
3.24581145e-01	0.00000000e+00
3.24831208e-01	0.00000000e+00
3.25081270e-01	0.00000000e+00
3.25331333e-01	0.00000000e+00
3.25581395e-01	0.00000000e+00
3.25831458e-01	0.00000000e+00
3.26081520e-01	0.00000000e+00
3.26331583e-01	0.00000000e+00
3.26581645e-01	0.00000000e+00
3.26831708e-01	0.00000000e+00
3.27081770e-01	0.00000000e+00
3.27331833e-01	0.00000000e+00
3.27581895e-01	0.00000000e+00
3.27831958e-01	0.00000000e+00
3.28082021e-01	0.00000000e+00
3.28332083e-01	0.00000000e+00
3.28582146e-01	0.00000000e+00
3.28832208e-01	0.00000000e+00
3.29082271e-01	0.00000000e+00
3.29332333e-01	0.00000000e+00
3.29582396e-01	0.00000000e+00
3.29832458e-01	0.00000000e+00
3.30082521e-01	0.00000000e+00
3.30332583e-01	0.00000000e+00
3.30582646e-01	0.00000000e+00
3.30832708e-01	0.00000000e+00
3.31082771e-01	0.00000000e+00
3.31332833e-01	0.00000000e+00
3.31582896e-01	0.00000000e+00
3.31832958e-01	0.00000000e+00
3.32083021e-01	0.00000000e+00
3.32333083e-01	0.00000000e+00
3.32583146e-01	0.00000000e+00
3.32833208e-01	0.00000000e+00
3.33083271e-01	0.00000000e+00
3.33333333e-01	0.00000000e+00
3.33583396e-01	0.00000000e+00
3.33833458e-01	0.00000000e+00
3.34083521e-01	0.00000000e+00
3.34333583e-01	0.00000000e+00
3.34583646e-01	0.00000000e+00
3.34833708e-01	0.00000000e+00
3.35083771e-01	0.00000000e+00
3.35333833e-01	0.00000000e+00
3.35583896e-01	0.00000000e+00
3.35833958e-01	0.00000000e+00
3.36084021e-01	0.00000000e+00
3.36334084e-01	0.00000000e+00
3.36584146e-01	0.00000000e+00
3.36834209e-01	0.00000000e+00
3.37084271e-01	0.00000000e+00
3.37334334e-01	0.00000000e+00
3.37584396e-01	0.00000000e+00
3.37834459e-01	0.00000000e+00
3.38084521e-01	0.00000000e+00
3.38334584e-01	0.00000000e+00
3.38584646e-01	0.00000000e+00
3.38834709e-01	0.00000000e+00
3.39084771e-01	0.00000000e+00
3.39334834e-01	0.00000000e+00
3.39584896e-01	0.00000000e+00
3.39834959e-01	0.00000000e+00
3.40085021e-01	0.00000000e+00
3.40335084e-01	0.00000000e+00
3.40585146e-01	0.00000000e+00
3.40835209e-01	0.00000000e+00
3.41085271e-01	0.00000000e+00
3.41335334e-01	0.00000000e+00
3.41585396e-01	0.00000000e+00
3.41835459e-01	0.00000000e+00
3.42085521e-01	0.00000000e+00
3.42335584e-01	0.00000000e+00
3.42585646e-01	0.00000000e+00
3.42835709e-01	0.00000000e+00
3.43085771e-01	0.00000000e+00
3.43335834e-01	0.00000000e+00
3.43585896e-01	0.00000000e+00
3.43835959e-01	0.00000000e+00
3.44086022e-01	0.00000000e+00
3.44336084e-01	0.00000000e+00
3.44586147e-01	0.00000000e+00
3.44836209e-01	0.00000000e+00
3.45086272e-01	0.00000000e+00
3.45336334e-01	0.00000000e+00
3.45586397e-01	0.00000000e+00
3.45836459e-01	0.00000000e+00
3.46086522e-01	0.00000000e+00
3.46336584e-01	0.00000000e+00
3.46586647e-01	0.00000000e+00
3.46836709e-01	0.00000000e+00
3.47086772e-01	0.00000000e+00
3.47336834e-01	0.00000000e+00
3.47586897e-01	0.00000000e+00
3.47836959e-01	0.00000000e+00
3.48087022e-01	0.00000000e+00
3.48337084e-01	0.00000000e+00
3.48587147e-01	0.00000000e+00
3.48837209e-01	0.00000000e+00
3.49087272e-01	0.00000000e+00
3.49337334e-01	0.00000000e+00
3.49587397e-01	0.00000000e+00
3.49837459e-01	0.00000000e+00
3.50087522e-01	0.00000000e+00
3.50337584e-01	0.00000000e+00
3.50587647e-01	0.00000000e+00
3.50837709e-01	0.00000000e+00
3.51087772e-01	0.00000000e+00
3.51337834e-01	0.00000000e+00
3.51587897e-01	0.00000000e+00
3.51837959e-01	0.00000000e+00
3.52088022e-01	0.00000000e+00
3.52338085e-01	0.00000000e+00
3.52588147e-01	0.00000000e+00
3.52838210e-01	0.00000000e+00
3.53088272e-01	0.00000000e+00
3.53338335e-01	0.00000000e+00
3.53588397e-01	0.00000000e+00
3.53838460e-01	0.00000000e+00
3.54088522e-01	0.00000000e+00
3.54338585e-01	0.00000000e+00
3.54588647e-01	0.00000000e+00
3.54838710e-01	0.00000000e+00
3.55088772e-01	0.00000000e+00
3.55338835e-01	0.00000000e+00
3.55588897e-01	0.00000000e+00
3.55838960e-01	0.00000000e+00
3.56089022e-01	0.00000000e+00
3.56339085e-01	0.00000000e+00
3.56589147e-01	0.00000000e+00
3.56839210e-01	0.00000000e+00
3.57089272e-01	0.00000000e+00
3.57339335e-01	0.00000000e+00
3.57589397e-01	0.00000000e+00
3.57839460e-01	0.00000000e+00
3.58089522e-01	0.00000000e+00
3.58339585e-01	0.00000000e+00
3.58589647e-01	0.00000000e+00
3.58839710e-01	0.00000000e+00
3.59089772e-01	0.00000000e+00
3.59339835e-01	0.00000000e+00
3.59589897e-01	0.00000000e+00
3.59839960e-01	0.00000000e+00
3.60090023e-01	0.00000000e+00
3.60340085e-01	0.00000000e+00
3.60590148e-01	0.00000000e+00
3.60840210e-01	0.00000000e+00
3.61090273e-01	0.00000000e+00
3.61340335e-01	0.00000000e+00
3.61590398e-01	0.00000000e+00
3.61840460e-01	0.00000000e+00
3.62090523e-01	0.00000000e+00
3.62340585e-01	0.00000000e+00
3.62590648e-01	0.00000000e+00
3.62840710e-01	0.00000000e+00
3.63090773e-01	0.00000000e+00
3.63340835e-01	0.00000000e+00
3.63590898e-01	0.00000000e+00
3.63840960e-01	0.00000000e+00
3.64091023e-01	0.00000000e+00
3.64341085e-01	0.00000000e+00
3.64591148e-01	0.00000000e+00
3.64841210e-01	0.00000000e+00
3.65091273e-01	0.00000000e+00
3.65341335e-01	0.00000000e+00
3.65591398e-01	0.00000000e+00
3.65841460e-01	0.00000000e+00
3.66091523e-01	0.00000000e+00
3.66341585e-01	0.00000000e+00
3.66591648e-01	0.00000000e+00
3.66841710e-01	0.00000000e+00
3.67091773e-01	0.00000000e+00
3.67341835e-01	0.00000000e+00
3.67591898e-01	0.00000000e+00
3.67841960e-01	0.00000000e+00
3.68092023e-01	0.00000000e+00
3.68342086e-01	0.00000000e+00
3.68592148e-01	0.00000000e+00
3.68842211e-01	0.00000000e+00
3.69092273e-01	0.00000000e+00
3.69342336e-01	0.00000000e+00
3.69592398e-01	0.00000000e+00
3.69842461e-01	0.00000000e+00
3.70092523e-01	0.00000000e+00
3.70342586e-01	0.00000000e+00
3.70592648e-01	0.00000000e+00
3.70842711e-01	0.00000000e+00
3.71092773e-01	0.00000000e+00
3.71342836e-01	0.00000000e+00
3.71592898e-01	0.00000000e+00
3.71842961e-01	0.00000000e+00
3.72093023e-01	0.00000000e+00
3.72343086e-01	0.00000000e+00
3.72593148e-01	0.00000000e+00
3.72843211e-01	0.00000000e+00
3.73093273e-01	0.00000000e+00
3.73343336e-01	0.00000000e+00
3.73593398e-01	0.00000000e+00
3.73843461e-01	0.00000000e+00
3.74093523e-01	0.00000000e+00
3.74343586e-01	0.00000000e+00
3.74593648e-01	0.00000000e+00
3.74843711e-01	0.00000000e+00
3.75093773e-01	0.00000000e+00
3.75343836e-01	0.00000000e+00
3.75593898e-01	0.00000000e+00
3.75843961e-01	0.00000000e+00
3.76094024e-01	0.00000000e+00
3.76344086e-01	0.00000000e+00
3.76594149e-01	0.00000000e+00
3.76844211e-01	0.00000000e+00
3.77094274e-01	0.00000000e+00
3.77344336e-01	0.00000000e+00
3.77594399e-01	0.00000000e+00
3.77844461e-01	0.00000000e+00
3.78094524e-01	0.00000000e+00
3.78344586e-01	0.00000000e+00
3.78594649e-01	0.00000000e+00
3.78844711e-01	0.00000000e+00
3.79094774e-01	0.00000000e+00
3.79344836e-01	0.00000000e+00
3.79594899e-01	0.00000000e+00
3.79844961e-01	0.00000000e+00
3.80095024e-01	0.00000000e+00
3.80345086e-01	0.00000000e+00
3.80595149e-01	0.00000000e+00
3.80845211e-01	0.00000000e+00
3.81095274e-01	0.00000000e+00
3.81345336e-01	0.00000000e+00
3.81595399e-01	0.00000000e+00
3.81845461e-01	0.00000000e+00
3.82095524e-01	0.00000000e+00
3.82345586e-01	0.00000000e+00
3.82595649e-01	0.00000000e+00
3.82845711e-01	0.00000000e+00
3.83095774e-01	0.00000000e+00
3.83345836e-01	0.00000000e+00
3.83595899e-01	0.00000000e+00
3.83845961e-01	0.00000000e+00
3.84096024e-01	0.00000000e+00
3.84346087e-01	0.00000000e+00
3.84596149e-01	0.00000000e+00
3.84846212e-01	0.00000000e+00
3.85096274e-01	0.00000000e+00
3.85346337e-01	0.00000000e+00
3.85596399e-01	0.00000000e+00
3.85846462e-01	0.00000000e+00
3.86096524e-01	0.00000000e+00
3.86346587e-01	0.00000000e+00
3.86596649e-01	0.00000000e+00
3.86846712e-01	0.00000000e+00
3.87096774e-01	0.00000000e+00
3.87346837e-01	0.00000000e+00
3.87596899e-01	0.00000000e+00
3.87846962e-01	0.00000000e+00
3.88097024e-01	0.00000000e+00
3.88347087e-01	0.00000000e+00
3.88597149e-01	0.00000000e+00
3.88847212e-01	0.00000000e+00
3.89097274e-01	0.00000000e+00
3.89347337e-01	0.00000000e+00
3.89597399e-01	0.00000000e+00
3.89847462e-01	0.00000000e+00
3.90097524e-01	0.00000000e+00
3.90347587e-01	0.00000000e+00
3.90597649e-01	0.00000000e+00
3.90847712e-01	0.00000000e+00
3.91097774e-01	0.00000000e+00
3.91347837e-01	0.00000000e+00
3.91597899e-01	0.00000000e+00
3.91847962e-01	0.00000000e+00
3.92098025e-01	0.00000000e+00
3.92348087e-01	0.00000000e+00
3.92598150e-01	0.00000000e+00
3.92848212e-01	0.00000000e+00
3.93098275e-01	0.00000000e+00
3.93348337e-01	0.00000000e+00
3.93598400e-01	0.00000000e+00
3.93848462e-01	0.00000000e+00
3.94098525e-01	0.00000000e+00
3.94348587e-01	0.00000000e+00
3.94598650e-01	0.00000000e+00
3.94848712e-01	0.00000000e+00
3.95098775e-01	0.00000000e+00
3.95348837e-01	0.00000000e+00
3.95598900e-01	0.00000000e+00
3.95848962e-01	0.00000000e+00
3.96099025e-01	0.00000000e+00
3.96349087e-01	0.00000000e+00
3.96599150e-01	0.00000000e+00
3.96849212e-01	0.00000000e+00
3.97099275e-01	0.00000000e+00
3.97349337e-01	0.00000000e+00
3.97599400e-01	0.00000000e+00
3.97849462e-01	0.00000000e+00
3.98099525e-01	0.00000000e+00
3.98349587e-01	0.00000000e+00
3.98599650e-01	0.00000000e+00
3.98849712e-01	0.00000000e+00
3.99099775e-01	0.00000000e+00
3.99349837e-01	0.00000000e+00
3.99599900e-01	0.00000000e+00
3.99849962e-01	0.00000000e+00
4.00100025e-01	0.00000000e+00
4.00350088e-01	0.00000000e+00
4.00600150e-01	0.00000000e+00
4.00850213e-01	0.00000000e+00
4.01100275e-01	0.00000000e+00
4.01350338e-01	0.00000000e+00
4.01600400e-01	0.00000000e+00
4.01850463e-01	0.00000000e+00
4.02100525e-01	0.00000000e+00
4.02350588e-01	0.00000000e+00
4.02600650e-01	0.00000000e+00
4.02850713e-01	0.00000000e+00
4.03100775e-01	0.00000000e+00
4.03350838e-01	0.00000000e+00
4.03600900e-01	0.00000000e+00
4.03850963e-01	0.00000000e+00
4.04101025e-01	0.00000000e+00
4.04351088e-01	0.00000000e+00
4.04601150e-01	0.00000000e+00
4.04851213e-01	0.00000000e+00
4.05101275e-01	0.00000000e+00
4.05351338e-01	0.00000000e+00
4.05601400e-01	0.00000000e+00
4.05851463e-01	0.00000000e+00
4.06101525e-01	0.00000000e+00
4.06351588e-01	0.00000000e+00
4.06601650e-01	0.00000000e+00
4.06851713e-01	0.00000000e+00
4.07101775e-01	0.00000000e+00
4.07351838e-01	0.00000000e+00
4.07601900e-01	0.00000000e+00
4.07851963e-01	0.00000000e+00
4.08102026e-01	0.00000000e+00
4.08352088e-01	0.00000000e+00
4.08602151e-01	0.00000000e+00
4.08852213e-01	0.00000000e+00
4.09102276e-01	0.00000000e+00
4.09352338e-01	0.00000000e+00
4.09602401e-01	0.00000000e+00
4.09852463e-01	0.00000000e+00
4.10102526e-01	0.00000000e+00
4.10352588e-01	0.00000000e+00
4.10602651e-01	0.00000000e+00
4.10852713e-01	0.00000000e+00
4.11102776e-01	0.00000000e+00
4.11352838e-01	0.00000000e+00
4.11602901e-01	0.00000000e+00
4.11852963e-01	0.00000000e+00
4.12103026e-01	0.00000000e+00
4.12353088e-01	0.00000000e+00
4.12603151e-01	0.00000000e+00
4.12853213e-01	0.00000000e+00
4.13103276e-01	0.00000000e+00
4.13353338e-01	0.00000000e+00
4.13603401e-01	0.00000000e+00
4.13853463e-01	0.00000000e+00
4.14103526e-01	0.00000000e+00
4.14353588e-01	0.00000000e+00
4.14603651e-01	0.00000000e+00
4.14853713e-01	0.00000000e+00
4.15103776e-01	0.00000000e+00
4.15353838e-01	0.00000000e+00
4.15603901e-01	0.00000000e+00
4.15853963e-01	0.00000000e+00
4.16104026e-01	0.00000000e+00
4.16354089e-01	0.00000000e+00
4.16604151e-01	0.00000000e+00
4.16854214e-01	0.00000000e+00
4.17104276e-01	0.00000000e+00
4.17354339e-01	0.00000000e+00
4.17604401e-01	0.00000000e+00
4.17854464e-01	0.00000000e+00
4.18104526e-01	0.00000000e+00
4.18354589e-01	0.00000000e+00
4.18604651e-01	0.00000000e+00
4.18854714e-01	0.00000000e+00
4.19104776e-01	0.00000000e+00
4.19354839e-01	0.00000000e+00
4.19604901e-01	0.00000000e+00
4.19854964e-01	0.00000000e+00
4.20105026e-01	0.00000000e+00
4.20355089e-01	0.00000000e+00
4.20605151e-01	0.00000000e+00
4.20855214e-01	0.00000000e+00
4.21105276e-01	0.00000000e+00
4.21355339e-01	0.00000000e+00
4.21605401e-01	0.00000000e+00
4.21855464e-01	0.00000000e+00
4.22105526e-01	0.00000000e+00
4.22355589e-01	0.00000000e+00
4.22605651e-01	0.00000000e+00
4.22855714e-01	0.00000000e+00
4.23105776e-01	0.00000000e+00
4.23355839e-01	0.00000000e+00
4.23605901e-01	0.00000000e+00
4.23855964e-01	0.00000000e+00
4.24106027e-01	0.00000000e+00
4.24356089e-01	0.00000000e+00
4.24606152e-01	0.00000000e+00
4.24856214e-01	0.00000000e+00
4.25106277e-01	0.00000000e+00
4.25356339e-01	0.00000000e+00
4.25606402e-01	0.00000000e+00
4.25856464e-01	0.00000000e+00
4.26106527e-01	0.00000000e+00
4.26356589e-01	0.00000000e+00
4.26606652e-01	0.00000000e+00
4.26856714e-01	0.00000000e+00
4.27106777e-01	0.00000000e+00
4.27356839e-01	0.00000000e+00
4.27606902e-01	0.00000000e+00
4.27856964e-01	0.00000000e+00
4.28107027e-01	0.00000000e+00
4.28357089e-01	0.00000000e+00
4.28607152e-01	0.00000000e+00
4.28857214e-01	0.00000000e+00
4.29107277e-01	0.00000000e+00
4.29357339e-01	0.00000000e+00
4.29607402e-01	0.00000000e+00
4.29857464e-01	0.00000000e+00
4.30107527e-01	0.00000000e+00
4.30357589e-01	0.00000000e+00
4.30607652e-01	0.00000000e+00
4.30857714e-01	0.00000000e+00
4.31107777e-01	0.00000000e+00
4.31357839e-01	0.00000000e+00
4.31607902e-01	0.00000000e+00
4.31857964e-01	0.00000000e+00
4.32108027e-01	0.00000000e+00
4.32358090e-01	0.00000000e+00
4.32608152e-01	0.00000000e+00
4.32858215e-01	0.00000000e+00
4.33108277e-01	0.00000000e+00
4.33358340e-01	0.00000000e+00
4.33608402e-01	0.00000000e+00
4.33858465e-01	0.00000000e+00
4.34108527e-01	0.00000000e+00
4.34358590e-01	0.00000000e+00
4.34608652e-01	0.00000000e+00
4.34858715e-01	0.00000000e+00
4.35108777e-01	0.00000000e+00
4.35358840e-01	0.00000000e+00
4.35608902e-01	0.00000000e+00
4.35858965e-01	0.00000000e+00
4.36109027e-01	0.00000000e+00
4.36359090e-01	0.00000000e+00
4.36609152e-01	0.00000000e+00
4.36859215e-01	0.00000000e+00
4.37109277e-01	0.00000000e+00
4.37359340e-01	0.00000000e+00
4.37609402e-01	0.00000000e+00
4.37859465e-01	0.00000000e+00
4.38109527e-01	0.00000000e+00
4.38359590e-01	0.00000000e+00
4.38609652e-01	0.00000000e+00
4.38859715e-01	0.00000000e+00
4.39109777e-01	0.00000000e+00
4.39359840e-01	0.00000000e+00
4.39609902e-01	0.00000000e+00
4.39859965e-01	0.00000000e+00
4.40110028e-01	0.00000000e+00
4.40360090e-01	0.00000000e+00
4.40610153e-01	0.00000000e+00
4.40860215e-01	0.00000000e+00
4.41110278e-01	0.00000000e+00
4.41360340e-01	0.00000000e+00
4.41610403e-01	0.00000000e+00
4.41860465e-01	0.00000000e+00
4.42110528e-01	0.00000000e+00
4.42360590e-01	0.00000000e+00
4.42610653e-01	0.00000000e+00
4.42860715e-01	0.00000000e+00
4.43110778e-01	0.00000000e+00
4.43360840e-01	0.00000000e+00
4.43610903e-01	0.00000000e+00
4.43860965e-01	0.00000000e+00
4.44111028e-01	0.00000000e+00
4.44361090e-01	0.00000000e+00
4.44611153e-01	0.00000000e+00
4.44861215e-01	0.00000000e+00
4.45111278e-01	0.00000000e+00
4.45361340e-01	0.00000000e+00
4.45611403e-01	0.00000000e+00
4.45861465e-01	0.00000000e+00
4.46111528e-01	0.00000000e+00
4.46361590e-01	0.00000000e+00
4.46611653e-01	0.00000000e+00
4.46861715e-01	0.00000000e+00
4.47111778e-01	0.00000000e+00
4.47361840e-01	0.00000000e+00
4.47611903e-01	0.00000000e+00
4.47861965e-01	0.00000000e+00
4.48112028e-01	0.00000000e+00
4.48362091e-01	0.00000000e+00
4.48612153e-01	0.00000000e+00
4.48862216e-01	0.00000000e+00
4.49112278e-01	0.00000000e+00
4.49362341e-01	0.00000000e+00
4.49612403e-01	0.00000000e+00
4.49862466e-01	0.00000000e+00
4.50112528e-01	0.00000000e+00
4.50362591e-01	0.00000000e+00
4.50612653e-01	0.00000000e+00
4.50862716e-01	0.00000000e+00
4.51112778e-01	0.00000000e+00
4.51362841e-01	0.00000000e+00
4.51612903e-01	0.00000000e+00
4.51862966e-01	0.00000000e+00
4.52113028e-01	0.00000000e+00
4.52363091e-01	0.00000000e+00
4.52613153e-01	0.00000000e+00
4.52863216e-01	0.00000000e+00
4.53113278e-01	0.00000000e+00
4.53363341e-01	0.00000000e+00
4.53613403e-01	0.00000000e+00
4.53863466e-01	0.00000000e+00
4.54113528e-01	0.00000000e+00
4.54363591e-01	0.00000000e+00
4.54613653e-01	0.00000000e+00
4.54863716e-01	0.00000000e+00
4.55113778e-01	0.00000000e+00
4.55363841e-01	0.00000000e+00
4.55613903e-01	0.00000000e+00
4.55863966e-01	0.00000000e+00
4.56114029e-01	0.00000000e+00
4.56364091e-01	0.00000000e+00
4.56614154e-01	0.00000000e+00
4.56864216e-01	0.00000000e+00
4.57114279e-01	0.00000000e+00
4.57364341e-01	0.00000000e+00
4.57614404e-01	0.00000000e+00
4.57864466e-01	0.00000000e+00
4.58114529e-01	0.00000000e+00
4.58364591e-01	0.00000000e+00
4.58614654e-01	0.00000000e+00
4.58864716e-01	0.00000000e+00
4.59114779e-01	0.00000000e+00
4.59364841e-01	0.00000000e+00
4.59614904e-01	0.00000000e+00
4.59864966e-01	0.00000000e+00
4.60115029e-01	0.00000000e+00
4.60365091e-01	0.00000000e+00
4.60615154e-01	0.00000000e+00
4.60865216e-01	0.00000000e+00
4.61115279e-01	0.00000000e+00
4.61365341e-01	0.00000000e+00
4.61615404e-01	0.00000000e+00
4.61865466e-01	0.00000000e+00
4.62115529e-01	0.00000000e+00
4.62365591e-01	0.00000000e+00
4.62615654e-01	0.00000000e+00
4.62865716e-01	0.00000000e+00
4.63115779e-01	0.00000000e+00
4.63365841e-01	0.00000000e+00
4.63615904e-01	0.00000000e+00
4.63865966e-01	0.00000000e+00
4.64116029e-01	0.00000000e+00
4.64366092e-01	0.00000000e+00
4.64616154e-01	0.00000000e+00
4.64866217e-01	0.00000000e+00
4.65116279e-01	0.00000000e+00
4.65366342e-01	0.00000000e+00
4.65616404e-01	0.00000000e+00
4.65866467e-01	0.00000000e+00
4.66116529e-01	0.00000000e+00
4.66366592e-01	0.00000000e+00
4.66616654e-01	0.00000000e+00
4.66866717e-01	0.00000000e+00
4.67116779e-01	0.00000000e+00
4.67366842e-01	0.00000000e+00
4.67616904e-01	0.00000000e+00
4.67866967e-01	0.00000000e+00
4.68117029e-01	0.00000000e+00
4.68367092e-01	0.00000000e+00
4.68617154e-01	0.00000000e+00
4.68867217e-01	0.00000000e+00
4.69117279e-01	0.00000000e+00
4.69367342e-01	0.00000000e+00
4.69617404e-01	0.00000000e+00
4.69867467e-01	0.00000000e+00
4.70117529e-01	0.00000000e+00
4.70367592e-01	0.00000000e+00
4.70617654e-01	0.00000000e+00
4.70867717e-01	0.00000000e+00
4.71117779e-01	0.00000000e+00
4.71367842e-01	0.00000000e+00
4.71617904e-01	0.00000000e+00
4.71867967e-01	0.00000000e+00
4.72118030e-01	0.00000000e+00
4.72368092e-01	0.00000000e+00
4.72618155e-01	0.00000000e+00
4.72868217e-01	0.00000000e+00
4.73118280e-01	0.00000000e+00
4.73368342e-01	0.00000000e+00
4.73618405e-01	0.00000000e+00
4.73868467e-01	0.00000000e+00
4.74118530e-01	0.00000000e+00
4.74368592e-01	0.00000000e+00
4.74618655e-01	0.00000000e+00
4.74868717e-01	0.00000000e+00
4.75118780e-01	0.00000000e+00
4.75368842e-01	0.00000000e+00
4.75618905e-01	0.00000000e+00
4.75868967e-01	0.00000000e+00
4.76119030e-01	0.00000000e+00
4.76369092e-01	0.00000000e+00
4.76619155e-01	0.00000000e+00
4.76869217e-01	0.00000000e+00
4.77119280e-01	0.00000000e+00
4.77369342e-01	0.00000000e+00
4.77619405e-01	0.00000000e+00
4.77869467e-01	0.00000000e+00
4.78119530e-01	0.00000000e+00
4.78369592e-01	0.00000000e+00
4.78619655e-01	0.00000000e+00
4.78869717e-01	0.00000000e+00
4.79119780e-01	0.00000000e+00
4.79369842e-01	0.00000000e+00
4.79619905e-01	0.00000000e+00
4.79869967e-01	0.00000000e+00
4.80120030e-01	0.00000000e+00
4.80370093e-01	0.00000000e+00
4.80620155e-01	0.00000000e+00
4.80870218e-01	0.00000000e+00
4.81120280e-01	0.00000000e+00
4.81370343e-01	0.00000000e+00
4.81620405e-01	0.00000000e+00
4.81870468e-01	0.00000000e+00
4.82120530e-01	0.00000000e+00
4.82370593e-01	0.00000000e+00
4.82620655e-01	0.00000000e+00
4.82870718e-01	0.00000000e+00
4.83120780e-01	0.00000000e+00
4.83370843e-01	0.00000000e+00
4.83620905e-01	0.00000000e+00
4.83870968e-01	0.00000000e+00
4.84121030e-01	0.00000000e+00
4.84371093e-01	0.00000000e+00
4.84621155e-01	0.00000000e+00
4.84871218e-01	0.00000000e+00
4.85121280e-01	0.00000000e+00
4.85371343e-01	0.00000000e+00
4.85621405e-01	0.00000000e+00
4.85871468e-01	0.00000000e+00
4.86121530e-01	0.00000000e+00
4.86371593e-01	0.00000000e+00
4.86621655e-01	0.00000000e+00
4.86871718e-01	0.00000000e+00
4.87121780e-01	0.00000000e+00
4.87371843e-01	0.00000000e+00
4.87621905e-01	0.00000000e+00
4.87871968e-01	0.00000000e+00
4.88122031e-01	0.00000000e+00
4.88372093e-01	0.00000000e+00
4.88622156e-01	0.00000000e+00
4.88872218e-01	0.00000000e+00
4.89122281e-01	0.00000000e+00
4.89372343e-01	0.00000000e+00
4.89622406e-01	0.00000000e+00
4.89872468e-01	0.00000000e+00
4.90122531e-01	0.00000000e+00
4.90372593e-01	0.00000000e+00
4.90622656e-01	0.00000000e+00
4.90872718e-01	0.00000000e+00
4.91122781e-01	0.00000000e+00
4.91372843e-01	0.00000000e+00
4.91622906e-01	0.00000000e+00
4.91872968e-01	0.00000000e+00
4.92123031e-01	0.00000000e+00
4.92373093e-01	0.00000000e+00
4.92623156e-01	0.00000000e+00
4.92873218e-01	0.00000000e+00
4.93123281e-01	0.00000000e+00
4.93373343e-01	0.00000000e+00
4.93623406e-01	0.00000000e+00
4.93873468e-01	0.00000000e+00
4.94123531e-01	0.00000000e+00
4.94373593e-01	0.00000000e+00
4.94623656e-01	0.00000000e+00
4.94873718e-01	0.00000000e+00
4.95123781e-01	0.00000000e+00
4.95373843e-01	0.00000000e+00
4.95623906e-01	0.00000000e+00
4.95873968e-01	0.00000000e+00
4.96124031e-01	0.00000000e+00
4.96374094e-01	0.00000000e+00
4.96624156e-01	0.00000000e+00
4.96874219e-01	0.00000000e+00
4.97124281e-01	0.00000000e+00
4.97374344e-01	0.00000000e+00
4.97624406e-01	0.00000000e+00
4.97874469e-01	0.00000000e+00
4.98124531e-01	0.00000000e+00
4.98374594e-01	0.00000000e+00
4.98624656e-01	0.00000000e+00
4.98874719e-01	0.00000000e+00
4.99124781e-01	0.00000000e+00
4.99374844e-01	0.00000000e+00
4.99624906e-01	0.00000000e+00
4.99874969e-01	-2.51001690e+00
5.00125031e-01	-2.50721384e+00
5.00375094e-01	0.00000000e+00
5.00625156e-01	0.00000000e+00
5.00875219e-01	0.00000000e+00
5.01125281e-01	0.00000000e+00
5.01375344e-01	0.00000000e+00
5.01625406e-01	0.00000000e+00
5.01875469e-01	0.00000000e+00
5.02125531e-01	0.00000000e+00
5.02375594e-01	0.00000000e+00
5.02625656e-01	0.00000000e+00
5.02875719e-01	0.00000000e+00
5.03125781e-01	0.00000000e+00
5.03375844e-01	0.00000000e+00
5.03625906e-01	0.00000000e+00
5.03875969e-01	0.00000000e+00
5.04126032e-01	0.00000000e+00
5.04376094e-01	0.00000000e+00
5.04626157e-01	0.00000000e+00
5.04876219e-01	0.00000000e+00
5.05126282e-01	0.00000000e+00
5.05376344e-01	0.00000000e+00
5.05626407e-01	0.00000000e+00
5.05876469e-01	0.00000000e+00
5.06126532e-01	0.00000000e+00
5.06376594e-01	0.00000000e+00
5.06626657e-01	0.00000000e+00
5.06876719e-01	0.00000000e+00
5.07126782e-01	0.00000000e+00
5.07376844e-01	0.00000000e+00
5.07626907e-01	0.00000000e+00
5.07876969e-01	0.00000000e+00
5.08127032e-01	0.00000000e+00
5.08377094e-01	0.00000000e+00
5.08627157e-01	0.00000000e+00
5.08877219e-01	0.00000000e+00
5.09127282e-01	0.00000000e+00
5.09377344e-01	0.00000000e+00
5.09627407e-01	0.00000000e+00
5.09877469e-01	0.00000000e+00
5.10127532e-01	0.00000000e+00
5.10377594e-01	0.00000000e+00
5.10627657e-01	0.00000000e+00
5.10877719e-01	0.00000000e+00
5.11127782e-01	0.00000000e+00
5.11377844e-01	0.00000000e+00
5.11627907e-01	0.00000000e+00
5.11877969e-01	0.00000000e+00
5.12128032e-01	0.00000000e+00
5.12378095e-01	0.00000000e+00
5.12628157e-01	0.00000000e+00
5.12878220e-01	0.00000000e+00
5.13128282e-01	0.00000000e+00
5.13378345e-01	0.00000000e+00
5.13628407e-01	0.00000000e+00
5.13878470e-01	0.00000000e+00
5.14128532e-01	0.00000000e+00
5.14378595e-01	0.00000000e+00
5.14628657e-01	0.00000000e+00
5.14878720e-01	0.00000000e+00
5.15128782e-01	0.00000000e+00
5.15378845e-01	0.00000000e+00
5.15628907e-01	0.00000000e+00
5.15878970e-01	0.00000000e+00
5.16129032e-01	0.00000000e+00
5.16379095e-01	0.00000000e+00
5.16629157e-01	0.00000000e+00
5.16879220e-01	0.00000000e+00
5.17129282e-01	0.00000000e+00
5.17379345e-01	0.00000000e+00
5.17629407e-01	0.00000000e+00
5.17879470e-01	0.00000000e+00
5.18129532e-01	0.00000000e+00
5.18379595e-01	0.00000000e+00
5.18629657e-01	0.00000000e+00
5.18879720e-01	0.00000000e+00
5.19129782e-01	0.00000000e+00
5.19379845e-01	0.00000000e+00
5.19629907e-01	0.00000000e+00
5.19879970e-01	0.00000000e+00
5.20130033e-01	0.00000000e+00
5.20380095e-01	0.00000000e+00
5.20630158e-01	0.00000000e+00
5.20880220e-01	0.00000000e+00
5.21130283e-01	0.00000000e+00
5.21380345e-01	0.00000000e+00
5.21630408e-01	0.00000000e+00
5.21880470e-01	0.00000000e+00
5.22130533e-01	0.00000000e+00
5.22380595e-01	0.00000000e+00
5.22630658e-01	0.00000000e+00
5.22880720e-01	0.00000000e+00
5.23130783e-01	0.00000000e+00
5.23380845e-01	0.00000000e+00
5.23630908e-01	0.00000000e+00
5.23880970e-01	0.00000000e+00
5.24131033e-01	0.00000000e+00
5.24381095e-01	0.00000000e+00
5.24631158e-01	0.00000000e+00
5.24881220e-01	0.00000000e+00
5.25131283e-01	0.00000000e+00
5.25381345e-01	0.00000000e+00
5.25631408e-01	0.00000000e+00
5.25881470e-01	0.00000000e+00
5.26131533e-01	0.00000000e+00
5.26381595e-01	0.00000000e+00
5.26631658e-01	0.00000000e+00
5.26881720e-01	0.00000000e+00
5.27131783e-01	0.00000000e+00
5.27381845e-01	0.00000000e+00
5.27631908e-01	0.00000000e+00
5.27881970e-01	0.00000000e+00
5.28132033e-01	0.00000000e+00
5.28382096e-01	0.00000000e+00
5.28632158e-01	0.00000000e+00
5.28882221e-01	0.00000000e+00
5.29132283e-01	0.00000000e+00
5.29382346e-01	0.00000000e+00
5.29632408e-01	0.00000000e+00
5.29882471e-01	0.00000000e+00
5.30132533e-01	0.00000000e+00
5.30382596e-01	0.00000000e+00
5.30632658e-01	0.00000000e+00
5.30882721e-01	0.00000000e+00
5.31132783e-01	0.00000000e+00
5.31382846e-01	0.00000000e+00
5.31632908e-01	0.00000000e+00
5.31882971e-01	0.00000000e+00
5.32133033e-01	0.00000000e+00
5.32383096e-01	0.00000000e+00
5.32633158e-01	0.00000000e+00
5.32883221e-01	0.00000000e+00
5.33133283e-01	0.00000000e+00
5.33383346e-01	0.00000000e+00
5.33633408e-01	0.00000000e+00
5.33883471e-01	0.00000000e+00
5.34133533e-01	0.00000000e+00
5.34383596e-01	0.00000000e+00
5.34633658e-01	0.00000000e+00
5.34883721e-01	0.00000000e+00
5.35133783e-01	0.00000000e+00
5.35383846e-01	0.00000000e+00
5.35633908e-01	0.00000000e+00
5.35883971e-01	0.00000000e+00
5.36134034e-01	0.00000000e+00
5.36384096e-01	0.00000000e+00
5.36634159e-01	0.00000000e+00
5.36884221e-01	0.00000000e+00
5.37134284e-01	0.00000000e+00
5.37384346e-01	0.00000000e+00
5.37634409e-01	0.00000000e+00
5.37884471e-01	0.00000000e+00
5.38134534e-01	0.00000000e+00
5.38384596e-01	0.00000000e+00
5.38634659e-01	0.00000000e+00
5.38884721e-01	0.00000000e+00
5.39134784e-01	0.00000000e+00
5.39384846e-01	0.00000000e+00
5.39634909e-01	0.00000000e+00
5.39884971e-01	0.00000000e+00
5.40135034e-01	0.00000000e+00
5.40385096e-01	0.00000000e+00
5.40635159e-01	0.00000000e+00
5.40885221e-01	0.00000000e+00
5.41135284e-01	0.00000000e+00
5.41385346e-01	0.00000000e+00
5.41635409e-01	0.00000000e+00
5.41885471e-01	0.00000000e+00
5.42135534e-01	0.00000000e+00
5.42385596e-01	0.00000000e+00
5.42635659e-01	0.00000000e+00
5.42885721e-01	0.00000000e+00
5.43135784e-01	0.00000000e+00
5.43385846e-01	0.00000000e+00
5.43635909e-01	0.00000000e+00
5.43885971e-01	0.00000000e+00
5.44136034e-01	0.00000000e+00
5.44386097e-01	0.00000000e+00
5.44636159e-01	0.00000000e+00
5.44886222e-01	0.00000000e+00
5.45136284e-01	0.00000000e+00
5.45386347e-01	0.00000000e+00
5.45636409e-01	0.00000000e+00
5.45886472e-01	0.00000000e+00
5.46136534e-01	0.00000000e+00
5.46386597e-01	0.00000000e+00
5.46636659e-01	0.00000000e+00
5.46886722e-01	0.00000000e+00
5.47136784e-01	0.00000000e+00
5.47386847e-01	0.00000000e+00
5.47636909e-01	0.00000000e+00
5.47886972e-01	0.00000000e+00
5.48137034e-01	0.00000000e+00
5.48387097e-01	0.00000000e+00
5.48637159e-01	0.00000000e+00
5.48887222e-01	0.00000000e+00
5.49137284e-01	0.00000000e+00
5.49387347e-01	0.00000000e+00
5.49637409e-01	0.00000000e+00
5.49887472e-01	0.00000000e+00
5.50137534e-01	0.00000000e+00
5.50387597e-01	0.00000000e+00
5.50637659e-01	0.00000000e+00
5.50887722e-01	0.00000000e+00
5.51137784e-01	0.00000000e+00
5.51387847e-01	0.00000000e+00
5.51637909e-01	0.00000000e+00
5.51887972e-01	0.00000000e+00
5.52138035e-01	0.00000000e+00
5.52388097e-01	0.00000000e+00
5.52638160e-01	0.00000000e+00
5.52888222e-01	0.00000000e+00
5.53138285e-01	0.00000000e+00
5.53388347e-01	0.00000000e+00
5.53638410e-01	0.00000000e+00
5.53888472e-01	0.00000000e+00
5.54138535e-01	0.00000000e+00
5.54388597e-01	0.00000000e+00
5.54638660e-01	0.00000000e+00
5.54888722e-01	0.00000000e+00
5.55138785e-01	0.00000000e+00
5.55388847e-01	0.00000000e+00
5.55638910e-01	0.00000000e+00
5.55888972e-01	0.00000000e+00
5.56139035e-01	0.00000000e+00
5.56389097e-01	0.00000000e+00
5.56639160e-01	0.00000000e+00
5.56889222e-01	0.00000000e+00
5.57139285e-01	0.00000000e+00
5.57389347e-01	0.00000000e+00
5.57639410e-01	0.00000000e+00
5.57889472e-01	0.00000000e+00
5.58139535e-01	0.00000000e+00
5.58389597e-01	0.00000000e+00
5.58639660e-01	0.00000000e+00
5.58889722e-01	0.00000000e+00
5.59139785e-01	0.00000000e+00
5.59389847e-01	0.00000000e+00
5.59639910e-01	0.00000000e+00
5.59889972e-01	0.00000000e+00
5.60140035e-01	0.00000000e+00
5.60390098e-01	0.00000000e+00
5.60640160e-01	0.00000000e+00
5.60890223e-01	0.00000000e+00
5.61140285e-01	0.00000000e+00
5.61390348e-01	0.00000000e+00
5.61640410e-01	0.00000000e+00
5.61890473e-01	0.00000000e+00
5.62140535e-01	0.00000000e+00
5.62390598e-01	0.00000000e+00
5.62640660e-01	0.00000000e+00
5.62890723e-01	0.00000000e+00
5.63140785e-01	0.00000000e+00
5.63390848e-01	0.00000000e+00
5.63640910e-01	0.00000000e+00
5.63890973e-01	0.00000000e+00
5.64141035e-01	0.00000000e+00
5.64391098e-01	0.00000000e+00
5.64641160e-01	0.00000000e+00
5.64891223e-01	0.00000000e+00
5.65141285e-01	0.00000000e+00
5.65391348e-01	0.00000000e+00
5.65641410e-01	0.00000000e+00
5.65891473e-01	0.00000000e+00
5.66141535e-01	0.00000000e+00
5.66391598e-01	0.00000000e+00
5.66641660e-01	0.00000000e+00
5.66891723e-01	0.00000000e+00
5.67141785e-01	0.00000000e+00
5.67391848e-01	0.00000000e+00
5.67641910e-01	0.00000000e+00
5.67891973e-01	0.00000000e+00
5.68142036e-01	0.00000000e+00
5.68392098e-01	0.00000000e+00
5.68642161e-01	0.00000000e+00
5.68892223e-01	0.00000000e+00
5.69142286e-01	0.00000000e+00
5.69392348e-01	0.00000000e+00
5.69642411e-01	0.00000000e+00
5.69892473e-01	0.00000000e+00
5.70142536e-01	0.00000000e+00
5.70392598e-01	0.00000000e+00
5.70642661e-01	0.00000000e+00
5.70892723e-01	0.00000000e+00
5.71142786e-01	0.00000000e+00
5.71392848e-01	0.00000000e+00
5.71642911e-01	0.00000000e+00
5.71892973e-01	0.00000000e+00
5.72143036e-01	0.00000000e+00
5.72393098e-01	0.00000000e+00
5.72643161e-01	0.00000000e+00
5.72893223e-01	0.00000000e+00
5.73143286e-01	0.00000000e+00
5.73393348e-01	0.00000000e+00
5.73643411e-01	0.00000000e+00
5.73893473e-01	0.00000000e+00
5.74143536e-01	0.00000000e+00
5.74393598e-01	0.00000000e+00
5.74643661e-01	0.00000000e+00
5.74893723e-01	0.00000000e+00
5.75143786e-01	0.00000000e+00
5.75393848e-01	0.00000000e+00
5.75643911e-01	0.00000000e+00
5.75893973e-01	0.00000000e+00
5.76144036e-01	0.00000000e+00
5.76394099e-01	0.00000000e+00
5.76644161e-01	0.00000000e+00
5.76894224e-01	0.00000000e+00
5.77144286e-01	0.00000000e+00
5.77394349e-01	0.00000000e+00
5.77644411e-01	0.00000000e+00
5.77894474e-01	0.00000000e+00
5.78144536e-01	0.00000000e+00
5.78394599e-01	0.00000000e+00
5.78644661e-01	0.00000000e+00
5.78894724e-01	0.00000000e+00
5.79144786e-01	0.00000000e+00
5.79394849e-01	0.00000000e+00
5.79644911e-01	0.00000000e+00
5.79894974e-01	0.00000000e+00
5.80145036e-01	0.00000000e+00
5.80395099e-01	0.00000000e+00
5.80645161e-01	0.00000000e+00
5.80895224e-01	0.00000000e+00
5.81145286e-01	0.00000000e+00
5.81395349e-01	0.00000000e+00
5.81645411e-01	0.00000000e+00
5.81895474e-01	0.00000000e+00
5.82145536e-01	0.00000000e+00
5.82395599e-01	0.00000000e+00
5.82645661e-01	0.00000000e+00
5.82895724e-01	0.00000000e+00
5.83145786e-01	0.00000000e+00
5.83395849e-01	0.00000000e+00
5.83645911e-01	0.00000000e+00
5.83895974e-01	0.00000000e+00
5.84146037e-01	0.00000000e+00
5.84396099e-01	0.00000000e+00
5.84646162e-01	0.00000000e+00
5.84896224e-01	0.00000000e+00
5.85146287e-01	0.00000000e+00
5.85396349e-01	0.00000000e+00
5.85646412e-01	0.00000000e+00
5.85896474e-01	0.00000000e+00
5.86146537e-01	0.00000000e+00
5.86396599e-01	0.00000000e+00
5.86646662e-01	0.00000000e+00
5.86896724e-01	0.00000000e+00
5.87146787e-01	0.00000000e+00
5.87396849e-01	0.00000000e+00
5.87646912e-01	0.00000000e+00
5.87896974e-01	0.00000000e+00
5.88147037e-01	0.00000000e+00
5.88397099e-01	0.00000000e+00
5.88647162e-01	0.00000000e+00
5.88897224e-01	0.00000000e+00
5.89147287e-01	0.00000000e+00
5.89397349e-01	0.00000000e+00
5.89647412e-01	0.00000000e+00
5.89897474e-01	0.00000000e+00
5.90147537e-01	0.00000000e+00
5.90397599e-01	0.00000000e+00
5.90647662e-01	0.00000000e+00
5.90897724e-01	0.00000000e+00
5.91147787e-01	0.00000000e+00
5.91397849e-01	0.00000000e+00
5.91647912e-01	0.00000000e+00
5.91897974e-01	0.00000000e+00
5.92148037e-01	0.00000000e+00
5.92398100e-01	0.00000000e+00
5.92648162e-01	0.00000000e+00
5.92898225e-01	0.00000000e+00
5.93148287e-01	0.00000000e+00
5.93398350e-01	0.00000000e+00
5.93648412e-01	0.00000000e+00
5.93898475e-01	0.00000000e+00
5.94148537e-01	0.00000000e+00
5.94398600e-01	0.00000000e+00
5.94648662e-01	0.00000000e+00
5.94898725e-01	0.00000000e+00
5.95148787e-01	0.00000000e+00
5.95398850e-01	0.00000000e+00
5.95648912e-01	0.00000000e+00
5.95898975e-01	0.00000000e+00
5.96149037e-01	0.00000000e+00
5.96399100e-01	0.00000000e+00
5.96649162e-01	0.00000000e+00
5.96899225e-01	0.00000000e+00
5.97149287e-01	0.00000000e+00
5.97399350e-01	0.00000000e+00
5.97649412e-01	0.00000000e+00
5.97899475e-01	0.00000000e+00
5.98149537e-01	0.00000000e+00
5.98399600e-01	0.00000000e+00
5.98649662e-01	0.00000000e+00
5.98899725e-01	0.00000000e+00
5.99149787e-01	0.00000000e+00
5.99399850e-01	0.00000000e+00
5.99649912e-01	0.00000000e+00
5.99899975e-01	0.00000000e+00
6.00150038e-01	0.00000000e+00
6.00400100e-01	0.00000000e+00
6.00650163e-01	0.00000000e+00
6.00900225e-01	0.00000000e+00
6.01150288e-01	0.00000000e+00
6.01400350e-01	0.00000000e+00
6.01650413e-01	0.00000000e+00
6.01900475e-01	0.00000000e+00
6.02150538e-01	0.00000000e+00
6.02400600e-01	0.00000000e+00
6.02650663e-01	0.00000000e+00
6.02900725e-01	0.00000000e+00
6.03150788e-01	0.00000000e+00
6.03400850e-01	0.00000000e+00
6.03650913e-01	0.00000000e+00
6.03900975e-01	0.00000000e+00
6.04151038e-01	0.00000000e+00
6.04401100e-01	0.00000000e+00
6.04651163e-01	0.00000000e+00
6.04901225e-01	0.00000000e+00
6.05151288e-01	0.00000000e+00
6.05401350e-01	0.00000000e+00
6.05651413e-01	0.00000000e+00
6.05901475e-01	0.00000000e+00
6.06151538e-01	0.00000000e+00
6.06401600e-01	0.00000000e+00
6.06651663e-01	0.00000000e+00
6.06901725e-01	0.00000000e+00
6.07151788e-01	0.00000000e+00
6.07401850e-01	0.00000000e+00
6.07651913e-01	0.00000000e+00
6.07901975e-01	0.00000000e+00
6.08152038e-01	0.00000000e+00
6.08402101e-01	0.00000000e+00
6.08652163e-01	0.00000000e+00
6.08902226e-01	0.00000000e+00
6.09152288e-01	0.00000000e+00
6.09402351e-01	0.00000000e+00
6.09652413e-01	0.00000000e+00
6.09902476e-01	0.00000000e+00
6.10152538e-01	0.00000000e+00
6.10402601e-01	0.00000000e+00
6.10652663e-01	0.00000000e+00
6.10902726e-01	0.00000000e+00
6.11152788e-01	0.00000000e+00
6.11402851e-01	0.00000000e+00
6.11652913e-01	0.00000000e+00
6.11902976e-01	0.00000000e+00
6.12153038e-01	0.00000000e+00
6.12403101e-01	0.00000000e+00
6.12653163e-01	0.00000000e+00
6.12903226e-01	0.00000000e+00
6.13153288e-01	0.00000000e+00
6.13403351e-01	0.00000000e+00
6.13653413e-01	0.00000000e+00
6.13903476e-01	0.00000000e+00
6.14153538e-01	0.00000000e+00
6.14403601e-01	0.00000000e+00
6.14653663e-01	0.00000000e+00
6.14903726e-01	0.00000000e+00
6.15153788e-01	0.00000000e+00
6.15403851e-01	0.00000000e+00
6.15653913e-01	0.00000000e+00
6.15903976e-01	0.00000000e+00
6.16154039e-01	0.00000000e+00
6.16404101e-01	0.00000000e+00
6.16654164e-01	0.00000000e+00
6.16904226e-01	0.00000000e+00
6.17154289e-01	0.00000000e+00
6.17404351e-01	0.00000000e+00
6.17654414e-01	0.00000000e+00
6.17904476e-01	0.00000000e+00
6.18154539e-01	0.00000000e+00
6.18404601e-01	0.00000000e+00
6.18654664e-01	0.00000000e+00
6.18904726e-01	0.00000000e+00
6.19154789e-01	0.00000000e+00
6.19404851e-01	0.00000000e+00
6.19654914e-01	0.00000000e+00
6.19904976e-01	0.00000000e+00
6.20155039e-01	0.00000000e+00
6.20405101e-01	0.00000000e+00
6.20655164e-01	0.00000000e+00
6.20905226e-01	0.00000000e+00
6.21155289e-01	0.00000000e+00
6.21405351e-01	0.00000000e+00
6.21655414e-01	0.00000000e+00
6.21905476e-01	0.00000000e+00
6.22155539e-01	0.00000000e+00
6.22405601e-01	0.00000000e+00
6.22655664e-01	0.00000000e+00
6.22905726e-01	0.00000000e+00
6.23155789e-01	0.00000000e+00
6.23405851e-01	0.00000000e+00
6.23655914e-01	0.00000000e+00
6.23905976e-01	0.00000000e+00
6.24156039e-01	0.00000000e+00
6.24406102e-01	0.00000000e+00
6.24656164e-01	0.00000000e+00
6.24906227e-01	0.00000000e+00
6.25156289e-01	0.00000000e+00
6.25406352e-01	0.00000000e+00
6.25656414e-01	0.00000000e+00
6.25906477e-01	0.00000000e+00
6.26156539e-01	0.00000000e+00
6.26406602e-01	0.00000000e+00
6.26656664e-01	0.00000000e+00
6.26906727e-01	0.00000000e+00
6.27156789e-01	0.00000000e+00
6.27406852e-01	0.00000000e+00
6.27656914e-01	0.00000000e+00
6.27906977e-01	0.00000000e+00
6.28157039e-01	0.00000000e+00
6.28407102e-01	0.00000000e+00
6.28657164e-01	0.00000000e+00
6.28907227e-01	0.00000000e+00
6.29157289e-01	0.00000000e+00
6.29407352e-01	0.00000000e+00
6.29657414e-01	0.00000000e+00
6.29907477e-01	0.00000000e+00
6.30157539e-01	0.00000000e+00
6.30407602e-01	0.00000000e+00
6.30657664e-01	0.00000000e+00
6.30907727e-01	0.00000000e+00
6.31157789e-01	0.00000000e+00
6.31407852e-01	0.00000000e+00
6.31657914e-01	0.00000000e+00
6.31907977e-01	0.00000000e+00
6.32158040e-01	0.00000000e+00
6.32408102e-01	0.00000000e+00
6.32658165e-01	0.00000000e+00
6.32908227e-01	0.00000000e+00
6.33158290e-01	0.00000000e+00
6.33408352e-01	0.00000000e+00
6.33658415e-01	0.00000000e+00
6.33908477e-01	0.00000000e+00
6.34158540e-01	0.00000000e+00
6.34408602e-01	0.00000000e+00
6.34658665e-01	0.00000000e+00
6.34908727e-01	0.00000000e+00
6.35158790e-01	0.00000000e+00
6.35408852e-01	0.00000000e+00
6.35658915e-01	0.00000000e+00
6.35908977e-01	0.00000000e+00
6.36159040e-01	0.00000000e+00
6.36409102e-01	0.00000000e+00
6.36659165e-01	0.00000000e+00
6.36909227e-01	0.00000000e+00
6.37159290e-01	0.00000000e+00
6.37409352e-01	0.00000000e+00
6.37659415e-01	0.00000000e+00
6.37909477e-01	0.00000000e+00
6.38159540e-01	0.00000000e+00
6.38409602e-01	0.00000000e+00
6.38659665e-01	0.00000000e+00
6.38909727e-01	0.00000000e+00
6.39159790e-01	0.00000000e+00
6.39409852e-01	0.00000000e+00
6.39659915e-01	0.00000000e+00
6.39909977e-01	0.00000000e+00
6.40160040e-01	0.00000000e+00
6.40410103e-01	0.00000000e+00
6.40660165e-01	0.00000000e+00
6.40910228e-01	0.00000000e+00
6.41160290e-01	0.00000000e+00
6.41410353e-01	0.00000000e+00
6.41660415e-01	0.00000000e+00
6.41910478e-01	0.00000000e+00
6.42160540e-01	0.00000000e+00
6.42410603e-01	0.00000000e+00
6.42660665e-01	0.00000000e+00
6.42910728e-01	0.00000000e+00
6.43160790e-01	0.00000000e+00
6.43410853e-01	0.00000000e+00
6.43660915e-01	0.00000000e+00
6.43910978e-01	0.00000000e+00
6.44161040e-01	0.00000000e+00
6.44411103e-01	0.00000000e+00
6.44661165e-01	0.00000000e+00
6.44911228e-01	0.00000000e+00
6.45161290e-01	0.00000000e+00
6.45411353e-01	0.00000000e+00
6.45661415e-01	0.00000000e+00
6.45911478e-01	0.00000000e+00
6.46161540e-01	0.00000000e+00
6.46411603e-01	0.00000000e+00
6.46661665e-01	0.00000000e+00
6.46911728e-01	0.00000000e+00
6.47161790e-01	0.00000000e+00
6.47411853e-01	0.00000000e+00
6.47661915e-01	0.00000000e+00
6.47911978e-01	0.00000000e+00
6.48162041e-01	0.00000000e+00
6.48412103e-01	0.00000000e+00
6.48662166e-01	0.00000000e+00
6.48912228e-01	0.00000000e+00
6.49162291e-01	0.00000000e+00
6.49412353e-01	0.00000000e+00
6.49662416e-01	0.00000000e+00
6.49912478e-01	0.00000000e+00
6.50162541e-01	0.00000000e+00
6.50412603e-01	0.00000000e+00
6.50662666e-01	0.00000000e+00
6.50912728e-01	0.00000000e+00
6.51162791e-01	0.00000000e+00
6.51412853e-01	0.00000000e+00
6.51662916e-01	0.00000000e+00
6.51912978e-01	0.00000000e+00
6.52163041e-01	0.00000000e+00
6.52413103e-01	0.00000000e+00
6.52663166e-01	0.00000000e+00
6.52913228e-01	0.00000000e+00
6.53163291e-01	0.00000000e+00
6.53413353e-01	0.00000000e+00
6.53663416e-01	0.00000000e+00
6.53913478e-01	0.00000000e+00
6.54163541e-01	0.00000000e+00
6.54413603e-01	0.00000000e+00
6.54663666e-01	0.00000000e+00
6.54913728e-01	0.00000000e+00
6.55163791e-01	0.00000000e+00
6.55413853e-01	0.00000000e+00
6.55663916e-01	0.00000000e+00
6.55913978e-01	0.00000000e+00
6.56164041e-01	0.00000000e+00
6.56414104e-01	0.00000000e+00
6.56664166e-01	0.00000000e+00
6.56914229e-01	0.00000000e+00
6.57164291e-01	0.00000000e+00
6.57414354e-01	0.00000000e+00
6.57664416e-01	0.00000000e+00
6.57914479e-01	0.00000000e+00
6.58164541e-01	0.00000000e+00
6.58414604e-01	0.00000000e+00
6.58664666e-01	0.00000000e+00
6.58914729e-01	0.00000000e+00
6.59164791e-01	0.00000000e+00
6.59414854e-01	0.00000000e+00
6.59664916e-01	0.00000000e+00
6.59914979e-01	0.00000000e+00
6.60165041e-01	0.00000000e+00
6.60415104e-01	0.00000000e+00
6.60665166e-01	0.00000000e+00
6.60915229e-01	0.00000000e+00
6.61165291e-01	0.00000000e+00
6.61415354e-01	0.00000000e+00
6.61665416e-01	0.00000000e+00
6.61915479e-01	0.00000000e+00
6.62165541e-01	0.00000000e+00
6.62415604e-01	0.00000000e+00
6.62665666e-01	0.00000000e+00
6.62915729e-01	0.00000000e+00
6.63165791e-01	0.00000000e+00
6.63415854e-01	0.00000000e+00
6.63665916e-01	0.00000000e+00
6.63915979e-01	0.00000000e+00
6.64166042e-01	0.00000000e+00
6.64416104e-01	0.00000000e+00
6.64666167e-01	0.00000000e+00
6.64916229e-01	0.00000000e+00
6.65166292e-01	0.00000000e+00
6.65416354e-01	0.00000000e+00
6.65666417e-01	0.00000000e+00
6.65916479e-01	0.00000000e+00
6.66166542e-01	0.00000000e+00
6.66416604e-01	0.00000000e+00
6.66666667e-01	0.00000000e+00
6.66916729e-01	0.00000000e+00
6.67166792e-01	0.00000000e+00
6.67416854e-01	0.00000000e+00
6.67666917e-01	0.00000000e+00
6.67916979e-01	0.00000000e+00
6.68167042e-01	0.00000000e+00
6.68417104e-01	0.00000000e+00
6.68667167e-01	0.00000000e+00
6.68917229e-01	0.00000000e+00
6.69167292e-01	0.00000000e+00
6.69417354e-01	0.00000000e+00
6.69667417e-01	0.00000000e+00
6.69917479e-01	0.00000000e+00
6.70167542e-01	0.00000000e+00
6.70417604e-01	0.00000000e+00
6.70667667e-01	0.00000000e+00
6.70917729e-01	0.00000000e+00
6.71167792e-01	0.00000000e+00
6.71417854e-01	0.00000000e+00
6.71667917e-01	0.00000000e+00
6.71917979e-01	0.00000000e+00
6.72168042e-01	0.00000000e+00
6.72418105e-01	0.00000000e+00
6.72668167e-01	0.00000000e+00
6.72918230e-01	0.00000000e+00
6.73168292e-01	0.00000000e+00
6.73418355e-01	0.00000000e+00
6.73668417e-01	0.00000000e+00
6.73918480e-01	0.00000000e+00
6.74168542e-01	0.00000000e+00
6.74418605e-01	0.00000000e+00
6.74668667e-01	0.00000000e+00
6.74918730e-01	0.00000000e+00
6.75168792e-01	0.00000000e+00
6.75418855e-01	0.00000000e+00
6.75668917e-01	0.00000000e+00
6.75918980e-01	0.00000000e+00
6.76169042e-01	0.00000000e+00
6.76419105e-01	0.00000000e+00
6.76669167e-01	0.00000000e+00
6.76919230e-01	0.00000000e+00
6.77169292e-01	0.00000000e+00
6.77419355e-01	0.00000000e+00
6.77669417e-01	0.00000000e+00
6.77919480e-01	0.00000000e+00
6.78169542e-01	0.00000000e+00
6.78419605e-01	0.00000000e+00
6.78669667e-01	0.00000000e+00
6.78919730e-01	0.00000000e+00
6.79169792e-01	0.00000000e+00
6.79419855e-01	0.00000000e+00
6.79669917e-01	0.00000000e+00
6.79919980e-01	0.00000000e+00
6.80170043e-01	0.00000000e+00
6.80420105e-01	0.00000000e+00
6.80670168e-01	0.00000000e+00
6.80920230e-01	0.00000000e+00
6.81170293e-01	0.00000000e+00
6.81420355e-01	0.00000000e+00
6.81670418e-01	0.00000000e+00
6.81920480e-01	0.00000000e+00
6.82170543e-01	0.00000000e+00
6.82420605e-01	0.00000000e+00
6.82670668e-01	0.00000000e+00
6.82920730e-01	0.00000000e+00
6.83170793e-01	0.00000000e+00
6.83420855e-01	0.00000000e+00
6.83670918e-01	0.00000000e+00
6.83920980e-01	0.00000000e+00
6.84171043e-01	0.00000000e+00
6.84421105e-01	0.00000000e+00
6.84671168e-01	0.00000000e+00
6.84921230e-01	0.00000000e+00
6.85171293e-01	0.00000000e+00
6.85421355e-01	0.00000000e+00
6.85671418e-01	0.00000000e+00
6.85921480e-01	0.00000000e+00
6.86171543e-01	0.00000000e+00
6.86421605e-01	0.00000000e+00
6.86671668e-01	0.00000000e+00
6.86921730e-01	0.00000000e+00
6.87171793e-01	0.00000000e+00
6.87421855e-01	0.00000000e+00
6.87671918e-01	0.00000000e+00
6.87921980e-01	0.00000000e+00
6.88172043e-01	0.00000000e+00
6.88422106e-01	0.00000000e+00
6.88672168e-01	0.00000000e+00
6.88922231e-01	0.00000000e+00
6.89172293e-01	0.00000000e+00
6.89422356e-01	0.00000000e+00
6.89672418e-01	0.00000000e+00
6.89922481e-01	0.00000000e+00
6.90172543e-01	0.00000000e+00
6.90422606e-01	0.00000000e+00
6.90672668e-01	0.00000000e+00
6.90922731e-01	0.00000000e+00
6.91172793e-01	0.00000000e+00
6.91422856e-01	0.00000000e+00
6.91672918e-01	0.00000000e+00
6.91922981e-01	0.00000000e+00
6.92173043e-01	0.00000000e+00
6.92423106e-01	0.00000000e+00
6.92673168e-01	0.00000000e+00
6.92923231e-01	0.00000000e+00
6.93173293e-01	0.00000000e+00
6.93423356e-01	0.00000000e+00
6.93673418e-01	0.00000000e+00
6.93923481e-01	0.00000000e+00
6.94173543e-01	0.00000000e+00
6.94423606e-01	0.00000000e+00
6.94673668e-01	0.00000000e+00
6.94923731e-01	0.00000000e+00
6.95173793e-01	0.00000000e+00
6.95423856e-01	0.00000000e+00
6.95673918e-01	0.00000000e+00
6.95923981e-01	0.00000000e+00
6.96174044e-01	0.00000000e+00
6.96424106e-01	0.00000000e+00
6.96674169e-01	0.00000000e+00
6.96924231e-01	0.00000000e+00
6.97174294e-01	0.00000000e+00
6.97424356e-01	0.00000000e+00
6.97674419e-01	0.00000000e+00
6.97924481e-01	0.00000000e+00
6.98174544e-01	0.00000000e+00
6.98424606e-01	0.00000000e+00
6.98674669e-01	0.00000000e+00
6.98924731e-01	0.00000000e+00
6.99174794e-01	0.00000000e+00
6.99424856e-01	0.00000000e+00
6.99674919e-01	0.00000000e+00
6.99924981e-01	0.00000000e+00
7.00175044e-01	0.00000000e+00
7.00425106e-01	0.00000000e+00
7.00675169e-01	0.00000000e+00
7.00925231e-01	0.00000000e+00
7.01175294e-01	0.00000000e+00
7.01425356e-01	0.00000000e+00
7.01675419e-01	0.00000000e+00
7.01925481e-01	0.00000000e+00
7.02175544e-01	0.00000000e+00
7.02425606e-01	0.00000000e+00
7.02675669e-01	0.00000000e+00
7.02925731e-01	0.00000000e+00
7.03175794e-01	0.00000000e+00
7.03425856e-01	0.00000000e+00
7.03675919e-01	0.00000000e+00
7.03925981e-01	0.00000000e+00
7.04176044e-01	0.00000000e+00
7.04426107e-01	0.00000000e+00
7.04676169e-01	0.00000000e+00
7.04926232e-01	0.00000000e+00
7.05176294e-01	0.00000000e+00
7.05426357e-01	0.00000000e+00
7.05676419e-01	0.00000000e+00
7.05926482e-01	0.00000000e+00
7.06176544e-01	0.00000000e+00
7.06426607e-01	0.00000000e+00
7.06676669e-01	0.00000000e+00
7.06926732e-01	0.00000000e+00
7.07176794e-01	0.00000000e+00
7.07426857e-01	0.00000000e+00
7.07676919e-01	0.00000000e+00
7.07926982e-01	0.00000000e+00
7.08177044e-01	0.00000000e+00
7.08427107e-01	0.00000000e+00
7.08677169e-01	0.00000000e+00
7.08927232e-01	0.00000000e+00
7.09177294e-01	0.00000000e+00
7.09427357e-01	0.00000000e+00
7.09677419e-01	0.00000000e+00
7.09927482e-01	0.00000000e+00
7.10177544e-01	0.00000000e+00
7.10427607e-01	0.00000000e+00
7.10677669e-01	0.00000000e+00
7.10927732e-01	0.00000000e+00
7.11177794e-01	0.00000000e+00
7.11427857e-01	0.00000000e+00
7.11677919e-01	0.00000000e+00
7.11927982e-01	0.00000000e+00
7.12178045e-01	0.00000000e+00
7.12428107e-01	0.00000000e+00
7.12678170e-01	0.00000000e+00
7.12928232e-01	0.00000000e+00
7.13178295e-01	0.00000000e+00
7.13428357e-01	0.00000000e+00
7.13678420e-01	0.00000000e+00
7.13928482e-01	0.00000000e+00
7.14178545e-01	0.00000000e+00
7.14428607e-01	0.00000000e+00
7.14678670e-01	0.00000000e+00
7.14928732e-01	0.00000000e+00
7.15178795e-01	0.00000000e+00
7.15428857e-01	0.00000000e+00
7.15678920e-01	0.00000000e+00
7.15928982e-01	0.00000000e+00
7.16179045e-01	0.00000000e+00
7.16429107e-01	0.00000000e+00
7.16679170e-01	0.00000000e+00
7.16929232e-01	0.00000000e+00
7.17179295e-01	0.00000000e+00
7.17429357e-01	0.00000000e+00
7.17679420e-01	0.00000000e+00
7.17929482e-01	0.00000000e+00
7.18179545e-01	0.00000000e+00
7.18429607e-01	0.00000000e+00
7.18679670e-01	0.00000000e+00
7.18929732e-01	0.00000000e+00
7.19179795e-01	0.00000000e+00
7.19429857e-01	0.00000000e+00
7.19679920e-01	0.00000000e+00
7.19929982e-01	0.00000000e+00
7.20180045e-01	0.00000000e+00
7.20430108e-01	0.00000000e+00
7.20680170e-01	0.00000000e+00
7.20930233e-01	0.00000000e+00
7.21180295e-01	0.00000000e+00
7.21430358e-01	0.00000000e+00
7.21680420e-01	0.00000000e+00
7.21930483e-01	0.00000000e+00
7.22180545e-01	0.00000000e+00
7.22430608e-01	0.00000000e+00
7.22680670e-01	0.00000000e+00
7.22930733e-01	0.00000000e+00
7.23180795e-01	0.00000000e+00
7.23430858e-01	0.00000000e+00
7.23680920e-01	0.00000000e+00
7.23930983e-01	0.00000000e+00
7.24181045e-01	0.00000000e+00
7.24431108e-01	0.00000000e+00
7.24681170e-01	0.00000000e+00
7.24931233e-01	0.00000000e+00
7.25181295e-01	0.00000000e+00
7.25431358e-01	0.00000000e+00
7.25681420e-01	0.00000000e+00
7.25931483e-01	0.00000000e+00
7.26181545e-01	0.00000000e+00
7.26431608e-01	0.00000000e+00
7.26681670e-01	0.00000000e+00
7.26931733e-01	0.00000000e+00
7.27181795e-01	0.00000000e+00
7.27431858e-01	0.00000000e+00
7.27681920e-01	0.00000000e+00
7.27931983e-01	0.00000000e+00
7.28182046e-01	0.00000000e+00
7.28432108e-01	0.00000000e+00
7.28682171e-01	0.00000000e+00
7.28932233e-01	0.00000000e+00
7.29182296e-01	0.00000000e+00
7.29432358e-01	0.00000000e+00
7.29682421e-01	0.00000000e+00
7.29932483e-01	0.00000000e+00
7.30182546e-01	0.00000000e+00
7.30432608e-01	0.00000000e+00
7.30682671e-01	0.00000000e+00
7.30932733e-01	0.00000000e+00
7.31182796e-01	0.00000000e+00
7.31432858e-01	0.00000000e+00
7.31682921e-01	0.00000000e+00
7.31932983e-01	0.00000000e+00
7.32183046e-01	0.00000000e+00
7.32433108e-01	0.00000000e+00
7.32683171e-01	0.00000000e+00
7.32933233e-01	0.00000000e+00
7.33183296e-01	0.00000000e+00
7.33433358e-01	0.00000000e+00
7.33683421e-01	0.00000000e+00
7.33933483e-01	0.00000000e+00
7.34183546e-01	0.00000000e+00
7.34433608e-01	0.00000000e+00
7.34683671e-01	0.00000000e+00
7.34933733e-01	0.00000000e+00
7.35183796e-01	0.00000000e+00
7.35433858e-01	0.00000000e+00
7.35683921e-01	0.00000000e+00
7.35933983e-01	0.00000000e+00
7.36184046e-01	0.00000000e+00
7.36434109e-01	0.00000000e+00
7.36684171e-01	0.00000000e+00
7.36934234e-01	0.00000000e+00
7.37184296e-01	0.00000000e+00
7.37434359e-01	0.00000000e+00
7.37684421e-01	0.00000000e+00
7.37934484e-01	0.00000000e+00
7.38184546e-01	0.00000000e+00
7.38434609e-01	0.00000000e+00
7.38684671e-01	0.00000000e+00
7.38934734e-01	0.00000000e+00
7.39184796e-01	0.00000000e+00
7.39434859e-01	0.00000000e+00
7.39684921e-01	0.00000000e+00
7.39934984e-01	0.00000000e+00
7.40185046e-01	0.00000000e+00
7.40435109e-01	0.00000000e+00
7.40685171e-01	0.00000000e+00
7.40935234e-01	0.00000000e+00
7.41185296e-01	0.00000000e+00
7.41435359e-01	0.00000000e+00
7.41685421e-01	0.00000000e+00
7.41935484e-01	0.00000000e+00
7.42185546e-01	0.00000000e+00
7.42435609e-01	0.00000000e+00
7.42685671e-01	0.00000000e+00
7.42935734e-01	0.00000000e+00
7.43185796e-01	0.00000000e+00
7.43435859e-01	0.00000000e+00
7.43685921e-01	0.00000000e+00
7.43935984e-01	0.00000000e+00
7.44186047e-01	0.00000000e+00
7.44436109e-01	0.00000000e+00
7.44686172e-01	0.00000000e+00
7.44936234e-01	0.00000000e+00
7.45186297e-01	0.00000000e+00
7.45436359e-01	0.00000000e+00
7.45686422e-01	0.00000000e+00
7.45936484e-01	0.00000000e+00
7.46186547e-01	0.00000000e+00
7.46436609e-01	0.00000000e+00
7.46686672e-01	0.00000000e+00
7.46936734e-01	0.00000000e+00
7.47186797e-01	0.00000000e+00
7.47436859e-01	0.00000000e+00
7.47686922e-01	0.00000000e+00
7.47936984e-01	0.00000000e+00
7.48187047e-01	0.00000000e+00
7.48437109e-01	0.00000000e+00
7.48687172e-01	0.00000000e+00
7.48937234e-01	0.00000000e+00
7.49187297e-01	0.00000000e+00
7.49437359e-01	0.00000000e+00
7.49687422e-01	0.00000000e+00
7.49937484e-01	0.00000000e+00
7.50187547e-01	0.00000000e+00
7.50437609e-01	0.00000000e+00
7.50687672e-01	0.00000000e+00
7.50937734e-01	0.00000000e+00
7.51187797e-01	0.00000000e+00
7.51437859e-01	0.00000000e+00
7.51687922e-01	0.00000000e+00
7.51937984e-01	0.00000000e+00
7.52188047e-01	0.00000000e+00
7.52438110e-01	0.00000000e+00
7.52688172e-01	0.00000000e+00
7.52938235e-01	0.00000000e+00
7.53188297e-01	0.00000000e+00
7.53438360e-01	0.00000000e+00
7.53688422e-01	0.00000000e+00
7.53938485e-01	0.00000000e+00
7.54188547e-01	0.00000000e+00
7.54438610e-01	0.00000000e+00
7.54688672e-01	0.00000000e+00
7.54938735e-01	0.00000000e+00
7.55188797e-01	0.00000000e+00
7.55438860e-01	0.00000000e+00
7.55688922e-01	0.00000000e+00
7.55938985e-01	0.00000000e+00
7.56189047e-01	0.00000000e+00
7.56439110e-01	0.00000000e+00
7.56689172e-01	0.00000000e+00
7.56939235e-01	0.00000000e+00
7.57189297e-01	0.00000000e+00
7.57439360e-01	0.00000000e+00
7.57689422e-01	0.00000000e+00
7.57939485e-01	0.00000000e+00
7.58189547e-01	0.00000000e+00
7.58439610e-01	0.00000000e+00
7.58689672e-01	0.00000000e+00
7.58939735e-01	0.00000000e+00
7.59189797e-01	0.00000000e+00
7.59439860e-01	0.00000000e+00
7.59689922e-01	0.00000000e+00
7.59939985e-01	0.00000000e+00
7.60190048e-01	0.00000000e+00
7.60440110e-01	0.00000000e+00
7.60690173e-01	0.00000000e+00
7.60940235e-01	0.00000000e+00
7.61190298e-01	0.00000000e+00
7.61440360e-01	0.00000000e+00
7.61690423e-01	0.00000000e+00
7.61940485e-01	0.00000000e+00
7.62190548e-01	0.00000000e+00
7.62440610e-01	0.00000000e+00
7.62690673e-01	0.00000000e+00
7.62940735e-01	0.00000000e+00
7.63190798e-01	0.00000000e+00
7.63440860e-01	0.00000000e+00
7.63690923e-01	0.00000000e+00
7.63940985e-01	0.00000000e+00
7.64191048e-01	0.00000000e+00
7.64441110e-01	0.00000000e+00
7.64691173e-01	0.00000000e+00
7.64941235e-01	0.00000000e+00
7.65191298e-01	0.00000000e+00
7.65441360e-01	0.00000000e+00
7.65691423e-01	0.00000000e+00
7.65941485e-01	0.00000000e+00
7.66191548e-01	0.00000000e+00
7.66441610e-01	0.00000000e+00
7.66691673e-01	0.00000000e+00
7.66941735e-01	0.00000000e+00
7.67191798e-01	0.00000000e+00
7.67441860e-01	0.00000000e+00
7.67691923e-01	0.00000000e+00
7.67941985e-01	0.00000000e+00
7.68192048e-01	0.00000000e+00
7.68442111e-01	0.00000000e+00
7.68692173e-01	0.00000000e+00
7.68942236e-01	0.00000000e+00
7.69192298e-01	0.00000000e+00
7.69442361e-01	0.00000000e+00
7.69692423e-01	0.00000000e+00
7.69942486e-01	0.00000000e+00
7.70192548e-01	0.00000000e+00
7.70442611e-01	0.00000000e+00
7.70692673e-01	0.00000000e+00
7.70942736e-01	0.00000000e+00
7.71192798e-01	0.00000000e+00
7.71442861e-01	0.00000000e+00
7.71692923e-01	0.00000000e+00
7.71942986e-01	0.00000000e+00
7.72193048e-01	0.00000000e+00
7.72443111e-01	0.00000000e+00
7.72693173e-01	0.00000000e+00
7.72943236e-01	0.00000000e+00
7.73193298e-01	0.00000000e+00
7.73443361e-01	0.00000000e+00
7.73693423e-01	0.00000000e+00
7.73943486e-01	0.00000000e+00
7.74193548e-01	0.00000000e+00
7.74443611e-01	0.00000000e+00
7.74693673e-01	0.00000000e+00
7.74943736e-01	0.00000000e+00
7.75193798e-01	0.00000000e+00
7.75443861e-01	0.00000000e+00
7.75693923e-01	0.00000000e+00
7.75943986e-01	0.00000000e+00
7.76194049e-01	0.00000000e+00
7.76444111e-01	0.00000000e+00
7.76694174e-01	0.00000000e+00
7.76944236e-01	0.00000000e+00
7.77194299e-01	0.00000000e+00
7.77444361e-01	0.00000000e+00
7.77694424e-01	0.00000000e+00
7.77944486e-01	0.00000000e+00
7.78194549e-01	0.00000000e+00
7.78444611e-01	0.00000000e+00
7.78694674e-01	0.00000000e+00
7.78944736e-01	0.00000000e+00
7.79194799e-01	0.00000000e+00
7.79444861e-01	0.00000000e+00
7.79694924e-01	0.00000000e+00
7.79944986e-01	0.00000000e+00
7.80195049e-01	0.00000000e+00
7.80445111e-01	0.00000000e+00
7.80695174e-01	0.00000000e+00
7.80945236e-01	0.00000000e+00
7.81195299e-01	0.00000000e+00
7.81445361e-01	0.00000000e+00
7.81695424e-01	0.00000000e+00
7.81945486e-01	0.00000000e+00
7.82195549e-01	0.00000000e+00
7.82445611e-01	0.00000000e+00
7.82695674e-01	0.00000000e+00
7.82945736e-01	0.00000000e+00
7.83195799e-01	0.00000000e+00
7.83445861e-01	0.00000000e+00
7.83695924e-01	0.00000000e+00
7.83945986e-01	0.00000000e+00
7.84196049e-01	0.00000000e+00
7.84446112e-01	0.00000000e+00
7.84696174e-01	0.00000000e+00
7.84946237e-01	0.00000000e+00
7.85196299e-01	0.00000000e+00
7.85446362e-01	0.00000000e+00
7.85696424e-01	0.00000000e+00
7.85946487e-01	0.00000000e+00
7.86196549e-01	0.00000000e+00
7.86446612e-01	0.00000000e+00
7.86696674e-01	0.00000000e+00
7.86946737e-01	0.00000000e+00
7.87196799e-01	0.00000000e+00
7.87446862e-01	0.00000000e+00
7.87696924e-01	0.00000000e+00
7.87946987e-01	0.00000000e+00
7.88197049e-01	0.00000000e+00
7.88447112e-01	0.00000000e+00
7.88697174e-01	0.00000000e+00
7.88947237e-01	0.00000000e+00
7.89197299e-01	0.00000000e+00
7.89447362e-01	0.00000000e+00
7.89697424e-01	0.00000000e+00
7.89947487e-01	0.00000000e+00
7.90197549e-01	0.00000000e+00
7.90447612e-01	0.00000000e+00
7.90697674e-01	0.00000000e+00
7.90947737e-01	0.00000000e+00
7.91197799e-01	0.00000000e+00
7.91447862e-01	0.00000000e+00
7.91697924e-01	0.00000000e+00
7.91947987e-01	0.00000000e+00
7.92198050e-01	0.00000000e+00
7.92448112e-01	0.00000000e+00
7.92698175e-01	0.00000000e+00
7.92948237e-01	0.00000000e+00
7.93198300e-01	0.00000000e+00
7.93448362e-01	0.00000000e+00
7.93698425e-01	0.00000000e+00
7.93948487e-01	0.00000000e+00
7.94198550e-01	0.00000000e+00
7.94448612e-01	0.00000000e+00
7.94698675e-01	0.00000000e+00
7.94948737e-01	0.00000000e+00
7.95198800e-01	0.00000000e+00
7.95448862e-01	0.00000000e+00
7.95698925e-01	0.00000000e+00
7.95948987e-01	0.00000000e+00
7.96199050e-01	0.00000000e+00
7.96449112e-01	0.00000000e+00
7.96699175e-01	0.00000000e+00
7.96949237e-01	0.00000000e+00
7.97199300e-01	0.00000000e+00
7.97449362e-01	0.00000000e+00
7.97699425e-01	0.00000000e+00
7.97949487e-01	0.00000000e+00
7.98199550e-01	0.00000000e+00
7.98449612e-01	0.00000000e+00
7.98699675e-01	0.00000000e+00
7.98949737e-01	0.00000000e+00
7.99199800e-01	0.00000000e+00
7.99449862e-01	0.00000000e+00
7.99699925e-01	0.00000000e+00
7.99949987e-01	0.00000000e+00
8.00200050e-01	0.00000000e+00
8.00450113e-01	0.00000000e+00
8.00700175e-01	0.00000000e+00
8.00950238e-01	0.00000000e+00
8.01200300e-01	0.00000000e+00
8.01450363e-01	0.00000000e+00
8.01700425e-01	0.00000000e+00
8.01950488e-01	0.00000000e+00
8.02200550e-01	0.00000000e+00
8.02450613e-01	0.00000000e+00
8.02700675e-01	0.00000000e+00
8.02950738e-01	0.00000000e+00
8.03200800e-01	0.00000000e+00
8.03450863e-01	0.00000000e+00
8.03700925e-01	0.00000000e+00
8.03950988e-01	0.00000000e+00
8.04201050e-01	0.00000000e+00
8.04451113e-01	0.00000000e+00
8.04701175e-01	0.00000000e+00
8.04951238e-01	0.00000000e+00
8.05201300e-01	0.00000000e+00
8.05451363e-01	0.00000000e+00
8.05701425e-01	0.00000000e+00
8.05951488e-01	0.00000000e+00
8.06201550e-01	0.00000000e+00
8.06451613e-01	0.00000000e+00
8.06701675e-01	0.00000000e+00
8.06951738e-01	0.00000000e+00
8.07201800e-01	0.00000000e+00
8.07451863e-01	0.00000000e+00
8.07701925e-01	0.00000000e+00
8.07951988e-01	0.00000000e+00
8.08202051e-01	0.00000000e+00
8.08452113e-01	0.00000000e+00
8.08702176e-01	0.00000000e+00
8.08952238e-01	0.00000000e+00
8.09202301e-01	0.00000000e+00
8.09452363e-01	0.00000000e+00
8.09702426e-01	0.00000000e+00
8.09952488e-01	0.00000000e+00
8.10202551e-01	0.00000000e+00
8.10452613e-01	0.00000000e+00
8.10702676e-01	0.00000000e+00
8.10952738e-01	0.00000000e+00
8.11202801e-01	0.00000000e+00
8.11452863e-01	0.00000000e+00
8.11702926e-01	0.00000000e+00
8.11952988e-01	0.00000000e+00
8.12203051e-01	0.00000000e+00
8.12453113e-01	0.00000000e+00
8.12703176e-01	0.00000000e+00
8.12953238e-01	0.00000000e+00
8.13203301e-01	0.00000000e+00
8.13453363e-01	0.00000000e+00
8.13703426e-01	0.00000000e+00
8.13953488e-01	0.00000000e+00
8.14203551e-01	0.00000000e+00
8.14453613e-01	0.00000000e+00
8.14703676e-01	0.00000000e+00
8.14953738e-01	0.00000000e+00
8.15203801e-01	0.00000000e+00
8.15453863e-01	0.00000000e+00
8.15703926e-01	0.00000000e+00
8.15953988e-01	0.00000000e+00
8.16204051e-01	0.00000000e+00
8.16454114e-01	0.00000000e+00
8.16704176e-01	0.00000000e+00
8.16954239e-01	0.00000000e+00
8.17204301e-01	0.00000000e+00
8.17454364e-01	0.00000000e+00
8.17704426e-01	0.00000000e+00
8.17954489e-01	0.00000000e+00
8.18204551e-01	0.00000000e+00
8.18454614e-01	0.00000000e+00
8.18704676e-01	0.00000000e+00
8.18954739e-01	0.00000000e+00
8.19204801e-01	0.00000000e+00
8.19454864e-01	0.00000000e+00
8.19704926e-01	0.00000000e+00
8.19954989e-01	0.00000000e+00
8.20205051e-01	0.00000000e+00
8.20455114e-01	0.00000000e+00
8.20705176e-01	0.00000000e+00
8.20955239e-01	0.00000000e+00
8.21205301e-01	0.00000000e+00
8.21455364e-01	0.00000000e+00
8.21705426e-01	0.00000000e+00
8.21955489e-01	0.00000000e+00
8.22205551e-01	0.00000000e+00
8.22455614e-01	0.00000000e+00
8.22705676e-01	0.00000000e+00
8.22955739e-01	0.00000000e+00
8.23205801e-01	0.00000000e+00
8.23455864e-01	0.00000000e+00
8.23705926e-01	0.00000000e+00
8.23955989e-01	0.00000000e+00
8.24206052e-01	0.00000000e+00
8.24456114e-01	0.00000000e+00
8.24706177e-01	0.00000000e+00
8.24956239e-01	0.00000000e+00
8.25206302e-01	0.00000000e+00
8.25456364e-01	0.00000000e+00
8.25706427e-01	0.00000000e+00
8.25956489e-01	0.00000000e+00
8.26206552e-01	0.00000000e+00
8.26456614e-01	0.00000000e+00
8.26706677e-01	0.00000000e+00
8.26956739e-01	0.00000000e+00
8.27206802e-01	0.00000000e+00
8.27456864e-01	0.00000000e+00
8.27706927e-01	0.00000000e+00
8.27956989e-01	0.00000000e+00
8.28207052e-01	0.00000000e+00
8.28457114e-01	0.00000000e+00
8.28707177e-01	0.00000000e+00
8.28957239e-01	0.00000000e+00
8.29207302e-01	0.00000000e+00
8.29457364e-01	0.00000000e+00
8.29707427e-01	0.00000000e+00
8.29957489e-01	0.00000000e+00
8.30207552e-01	0.00000000e+00
8.30457614e-01	0.00000000e+00
8.30707677e-01	0.00000000e+00
8.30957739e-01	0.00000000e+00
8.31207802e-01	0.00000000e+00
8.31457864e-01	0.00000000e+00
8.31707927e-01	0.00000000e+00
8.31957989e-01	0.00000000e+00
8.32208052e-01	0.00000000e+00
8.32458115e-01	0.00000000e+00
8.32708177e-01	0.00000000e+00
8.32958240e-01	0.00000000e+00
8.33208302e-01	0.00000000e+00
8.33458365e-01	0.00000000e+00
8.33708427e-01	0.00000000e+00
8.33958490e-01	0.00000000e+00
8.34208552e-01	0.00000000e+00
8.34458615e-01	0.00000000e+00
8.34708677e-01	0.00000000e+00
8.34958740e-01	0.00000000e+00
8.35208802e-01	0.00000000e+00
8.35458865e-01	0.00000000e+00
8.35708927e-01	0.00000000e+00
8.35958990e-01	0.00000000e+00
8.36209052e-01	0.00000000e+00
8.36459115e-01	0.00000000e+00
8.36709177e-01	0.00000000e+00
8.36959240e-01	0.00000000e+00
8.37209302e-01	0.00000000e+00
8.37459365e-01	0.00000000e+00
8.37709427e-01	0.00000000e+00
8.37959490e-01	0.00000000e+00
8.38209552e-01	0.00000000e+00
8.38459615e-01	0.00000000e+00
8.38709677e-01	0.00000000e+00
8.38959740e-01	0.00000000e+00
8.39209802e-01	0.00000000e+00
8.39459865e-01	0.00000000e+00
8.39709927e-01	0.00000000e+00
8.39959990e-01	0.00000000e+00
8.40210053e-01	0.00000000e+00
8.40460115e-01	0.00000000e+00
8.40710178e-01	0.00000000e+00
8.40960240e-01	0.00000000e+00
8.41210303e-01	0.00000000e+00
8.41460365e-01	0.00000000e+00
8.41710428e-01	0.00000000e+00
8.41960490e-01	0.00000000e+00
8.42210553e-01	0.00000000e+00
8.42460615e-01	0.00000000e+00
8.42710678e-01	0.00000000e+00
8.42960740e-01	0.00000000e+00
8.43210803e-01	0.00000000e+00
8.43460865e-01	0.00000000e+00
8.43710928e-01	0.00000000e+00
8.43960990e-01	0.00000000e+00
8.44211053e-01	0.00000000e+00
8.44461115e-01	0.00000000e+00
8.44711178e-01	0.00000000e+00
8.44961240e-01	0.00000000e+00
8.45211303e-01	0.00000000e+00
8.45461365e-01	0.00000000e+00
8.45711428e-01	0.00000000e+00
8.45961490e-01	0.00000000e+00
8.46211553e-01	0.00000000e+00
8.46461615e-01	0.00000000e+00
8.46711678e-01	0.00000000e+00
8.46961740e-01	0.00000000e+00
8.47211803e-01	0.00000000e+00
8.47461865e-01	0.00000000e+00
8.47711928e-01	0.00000000e+00
8.47961990e-01	0.00000000e+00
8.48212053e-01	0.00000000e+00
8.48462116e-01	0.00000000e+00
8.48712178e-01	0.00000000e+00
8.48962241e-01	0.00000000e+00
8.49212303e-01	0.00000000e+00
8.49462366e-01	0.00000000e+00
8.49712428e-01	0.00000000e+00
8.49962491e-01	0.00000000e+00
8.50212553e-01	0.00000000e+00
8.50462616e-01	0.00000000e+00
8.50712678e-01	0.00000000e+00
8.50962741e-01	0.00000000e+00
8.51212803e-01	0.00000000e+00
8.51462866e-01	0.00000000e+00
8.51712928e-01	0.00000000e+00
8.51962991e-01	0.00000000e+00
8.52213053e-01	0.00000000e+00
8.52463116e-01	0.00000000e+00
8.52713178e-01	0.00000000e+00
8.52963241e-01	0.00000000e+00
8.53213303e-01	0.00000000e+00
8.53463366e-01	0.00000000e+00
8.53713428e-01	0.00000000e+00
8.53963491e-01	0.00000000e+00
8.54213553e-01	0.00000000e+00
8.54463616e-01	0.00000000e+00
8.54713678e-01	0.00000000e+00
8.54963741e-01	0.00000000e+00
8.55213803e-01	0.00000000e+00
8.55463866e-01	0.00000000e+00
8.55713928e-01	0.00000000e+00
8.55963991e-01	0.00000000e+00
8.56214054e-01	0.00000000e+00
8.56464116e-01	0.00000000e+00
8.56714179e-01	0.00000000e+00
8.56964241e-01	0.00000000e+00
8.57214304e-01	0.00000000e+00
8.57464366e-01	0.00000000e+00
8.57714429e-01	0.00000000e+00
8.57964491e-01	0.00000000e+00
8.58214554e-01	0.00000000e+00
8.58464616e-01	0.00000000e+00
8.58714679e-01	0.00000000e+00
8.58964741e-01	0.00000000e+00
8.59214804e-01	0.00000000e+00
8.59464866e-01	0.00000000e+00
8.59714929e-01	0.00000000e+00
8.59964991e-01	0.00000000e+00
8.60215054e-01	0.00000000e+00
8.60465116e-01	0.00000000e+00
8.60715179e-01	0.00000000e+00
8.60965241e-01	0.00000000e+00
8.61215304e-01	0.00000000e+00
8.61465366e-01	0.00000000e+00
8.61715429e-01	0.00000000e+00
8.61965491e-01	0.00000000e+00
8.62215554e-01	0.00000000e+00
8.62465616e-01	0.00000000e+00
8.62715679e-01	0.00000000e+00
8.62965741e-01	0.00000000e+00
8.63215804e-01	0.00000000e+00
8.63465866e-01	0.00000000e+00
8.63715929e-01	0.00000000e+00
8.63965991e-01	0.00000000e+00
8.64216054e-01	0.00000000e+00
8.64466117e-01	0.00000000e+00
8.64716179e-01	0.00000000e+00
8.64966242e-01	0.00000000e+00
8.65216304e-01	0.00000000e+00
8.65466367e-01	0.00000000e+00
8.65716429e-01	0.00000000e+00
8.65966492e-01	0.00000000e+00
8.66216554e-01	0.00000000e+00
8.66466617e-01	0.00000000e+00
8.66716679e-01	0.00000000e+00
8.66966742e-01	0.00000000e+00
8.67216804e-01	0.00000000e+00
8.67466867e-01	0.00000000e+00
8.67716929e-01	0.00000000e+00
8.67966992e-01	0.00000000e+00
8.68217054e-01	0.00000000e+00
8.68467117e-01	0.00000000e+00
8.68717179e-01	0.00000000e+00
8.68967242e-01	0.00000000e+00
8.69217304e-01	0.00000000e+00
8.69467367e-01	0.00000000e+00
8.69717429e-01	0.00000000e+00
8.69967492e-01	0.00000000e+00
8.70217554e-01	0.00000000e+00
8.70467617e-01	0.00000000e+00
8.70717679e-01	0.00000000e+00
8.70967742e-01	0.00000000e+00
8.71217804e-01	0.00000000e+00
8.71467867e-01	0.00000000e+00
8.71717929e-01	0.00000000e+00
8.71967992e-01	0.00000000e+00
8.72218055e-01	0.00000000e+00
8.72468117e-01	0.00000000e+00
8.72718180e-01	0.00000000e+00
8.72968242e-01	0.00000000e+00
8.73218305e-01	0.00000000e+00
8.73468367e-01	0.00000000e+00
8.73718430e-01	0.00000000e+00
8.73968492e-01	0.00000000e+00
8.74218555e-01	0.00000000e+00
8.74468617e-01	0.00000000e+00
8.74718680e-01	0.00000000e+00
8.74968742e-01	0.00000000e+00
8.75218805e-01	0.00000000e+00
8.75468867e-01	0.00000000e+00
8.75718930e-01	0.00000000e+00
8.75968992e-01	0.00000000e+00
8.76219055e-01	0.00000000e+00
8.76469117e-01	0.00000000e+00
8.76719180e-01	0.00000000e+00
8.76969242e-01	0.00000000e+00
8.77219305e-01	0.00000000e+00
8.77469367e-01	0.00000000e+00
8.77719430e-01	0.00000000e+00
8.77969492e-01	0.00000000e+00
8.78219555e-01	0.00000000e+00
8.78469617e-01	0.00000000e+00
8.78719680e-01	0.00000000e+00
8.78969742e-01	0.00000000e+00
8.79219805e-01	0.00000000e+00
8.79469867e-01	0.00000000e+00
8.79719930e-01	0.00000000e+00
8.79969992e-01	0.00000000e+00
8.80220055e-01	0.00000000e+00
8.80470118e-01	0.00000000e+00
8.80720180e-01	0.00000000e+00
8.80970243e-01	0.00000000e+00
8.81220305e-01	0.00000000e+00
8.81470368e-01	0.00000000e+00
8.81720430e-01	0.00000000e+00
8.81970493e-01	0.00000000e+00
8.82220555e-01	0.00000000e+00
8.82470618e-01	0.00000000e+00
8.82720680e-01	0.00000000e+00
8.82970743e-01	0.00000000e+00
8.83220805e-01	0.00000000e+00
8.83470868e-01	0.00000000e+00
8.83720930e-01	0.00000000e+00
8.83970993e-01	0.00000000e+00
8.84221055e-01	0.00000000e+00
8.84471118e-01	0.00000000e+00
8.84721180e-01	0.00000000e+00
8.84971243e-01	0.00000000e+00
8.85221305e-01	0.00000000e+00
8.85471368e-01	0.00000000e+00
8.85721430e-01	0.00000000e+00
8.85971493e-01	0.00000000e+00
8.86221555e-01	0.00000000e+00
8.86471618e-01	0.00000000e+00
8.86721680e-01	0.00000000e+00
8.86971743e-01	0.00000000e+00
8.87221805e-01	0.00000000e+00
8.87471868e-01	0.00000000e+00
8.87721930e-01	0.00000000e+00
8.87971993e-01	0.00000000e+00
8.88222056e-01	0.00000000e+00
8.88472118e-01	0.00000000e+00
8.88722181e-01	0.00000000e+00
8.88972243e-01	0.00000000e+00
8.89222306e-01	0.00000000e+00
8.89472368e-01	0.00000000e+00
8.89722431e-01	0.00000000e+00
8.89972493e-01	0.00000000e+00
8.90222556e-01	0.00000000e+00
8.90472618e-01	0.00000000e+00
8.90722681e-01	0.00000000e+00
8.90972743e-01	0.00000000e+00
8.91222806e-01	0.00000000e+00
8.91472868e-01	0.00000000e+00
8.91722931e-01	0.00000000e+00
8.91972993e-01	0.00000000e+00
8.92223056e-01	0.00000000e+00
8.92473118e-01	0.00000000e+00
8.92723181e-01	0.00000000e+00
8.92973243e-01	0.00000000e+00
8.93223306e-01	0.00000000e+00
8.93473368e-01	0.00000000e+00
8.93723431e-01	0.00000000e+00
8.93973493e-01	0.00000000e+00
8.94223556e-01	0.00000000e+00
8.94473618e-01	0.00000000e+00
8.94723681e-01	0.00000000e+00
8.94973743e-01	0.00000000e+00
8.95223806e-01	0.00000000e+00
8.95473868e-01	0.00000000e+00
8.95723931e-01	0.00000000e+00
8.95973993e-01	0.00000000e+00
8.96224056e-01	0.00000000e+00
8.96474119e-01	0.00000000e+00
8.96724181e-01	0.00000000e+00
8.96974244e-01	0.00000000e+00
8.97224306e-01	0.00000000e+00
8.97474369e-01	0.00000000e+00
8.97724431e-01	0.00000000e+00
8.97974494e-01	0.00000000e+00
8.98224556e-01	0.00000000e+00
8.98474619e-01	0.00000000e+00
8.98724681e-01	0.00000000e+00
8.98974744e-01	0.00000000e+00
8.99224806e-01	0.00000000e+00
8.99474869e-01	0.00000000e+00
8.99724931e-01	0.00000000e+00
8.99974994e-01	0.00000000e+00
9.00225056e-01	0.00000000e+00
9.00475119e-01	0.00000000e+00
9.00725181e-01	0.00000000e+00
9.00975244e-01	0.00000000e+00
9.01225306e-01	0.00000000e+00
9.01475369e-01	0.00000000e+00
9.01725431e-01	0.00000000e+00
9.01975494e-01	0.00000000e+00
9.02225556e-01	0.00000000e+00
9.02475619e-01	0.00000000e+00
9.02725681e-01	0.00000000e+00
9.02975744e-01	0.00000000e+00
9.03225806e-01	0.00000000e+00
9.03475869e-01	0.00000000e+00
9.03725931e-01	0.00000000e+00
9.03975994e-01	0.00000000e+00
9.04226057e-01	0.00000000e+00
9.04476119e-01	0.00000000e+00
9.04726182e-01	0.00000000e+00
9.04976244e-01	0.00000000e+00
9.05226307e-01	0.00000000e+00
9.05476369e-01	0.00000000e+00
9.05726432e-01	0.00000000e+00
9.05976494e-01	0.00000000e+00
9.06226557e-01	0.00000000e+00
9.06476619e-01	0.00000000e+00
9.06726682e-01	0.00000000e+00
9.06976744e-01	0.00000000e+00
9.07226807e-01	0.00000000e+00
9.07476869e-01	0.00000000e+00
9.07726932e-01	0.00000000e+00
9.07976994e-01	0.00000000e+00
9.08227057e-01	0.00000000e+00
9.08477119e-01	0.00000000e+00
9.08727182e-01	0.00000000e+00
9.08977244e-01	0.00000000e+00
9.09227307e-01	0.00000000e+00
9.09477369e-01	0.00000000e+00
9.09727432e-01	0.00000000e+00
9.09977494e-01	0.00000000e+00
9.10227557e-01	0.00000000e+00
9.10477619e-01	0.00000000e+00
9.10727682e-01	0.00000000e+00
9.10977744e-01	0.00000000e+00
9.11227807e-01	0.00000000e+00
9.11477869e-01	0.00000000e+00
9.11727932e-01	0.00000000e+00
9.11977994e-01	0.00000000e+00
9.12228057e-01	0.00000000e+00
9.12478120e-01	0.00000000e+00
9.12728182e-01	0.00000000e+00
9.12978245e-01	0.00000000e+00
9.13228307e-01	0.00000000e+00
9.13478370e-01	0.00000000e+00
9.13728432e-01	0.00000000e+00
9.13978495e-01	0.00000000e+00
9.14228557e-01	0.00000000e+00
9.14478620e-01	0.00000000e+00
9.14728682e-01	0.00000000e+00
9.14978745e-01	0.00000000e+00
9.15228807e-01	0.00000000e+00
9.15478870e-01	0.00000000e+00
9.15728932e-01	0.00000000e+00
9.15978995e-01	0.00000000e+00
9.16229057e-01	0.00000000e+00
9.16479120e-01	0.00000000e+00
9.16729182e-01	0.00000000e+00
9.16979245e-01	0.00000000e+00
9.17229307e-01	0.00000000e+00
9.17479370e-01	0.00000000e+00
9.17729432e-01	0.00000000e+00
9.17979495e-01	0.00000000e+00
9.18229557e-01	0.00000000e+00
9.18479620e-01	0.00000000e+00
9.18729682e-01	0.00000000e+00
9.18979745e-01	0.00000000e+00
9.19229807e-01	0.00000000e+00
9.19479870e-01	0.00000000e+00
9.19729932e-01	0.00000000e+00
9.19979995e-01	0.00000000e+00
9.20230058e-01	0.00000000e+00
9.20480120e-01	0.00000000e+00
9.20730183e-01	0.00000000e+00
9.20980245e-01	0.00000000e+00
9.21230308e-01	0.00000000e+00
9.21480370e-01	0.00000000e+00
9.21730433e-01	0.00000000e+00
9.21980495e-01	0.00000000e+00
9.22230558e-01	0.00000000e+00
9.22480620e-01	0.00000000e+00
9.22730683e-01	0.00000000e+00
9.22980745e-01	0.00000000e+00
9.23230808e-01	0.00000000e+00
9.23480870e-01	0.00000000e+00
9.23730933e-01	0.00000000e+00
9.23980995e-01	0.00000000e+00
9.24231058e-01	0.00000000e+00
9.24481120e-01	0.00000000e+00
9.24731183e-01	0.00000000e+00
9.24981245e-01	0.00000000e+00
9.25231308e-01	0.00000000e+00
9.25481370e-01	0.00000000e+00
9.25731433e-01	0.00000000e+00
9.25981495e-01	0.00000000e+00
9.26231558e-01	0.00000000e+00
9.26481620e-01	0.00000000e+00
9.26731683e-01	0.00000000e+00
9.26981745e-01	0.00000000e+00
9.27231808e-01	0.00000000e+00
9.27481870e-01	0.00000000e+00
9.27731933e-01	0.00000000e+00
9.27981995e-01	0.00000000e+00
9.28232058e-01	0.00000000e+00
9.28482121e-01	0.00000000e+00
9.28732183e-01	0.00000000e+00
9.28982246e-01	0.00000000e+00
9.29232308e-01	0.00000000e+00
9.29482371e-01	0.00000000e+00
9.29732433e-01	0.00000000e+00
9.29982496e-01	0.00000000e+00
9.30232558e-01	0.00000000e+00
9.30482621e-01	0.00000000e+00
9.30732683e-01	0.00000000e+00
9.30982746e-01	0.00000000e+00
9.31232808e-01	0.00000000e+00
9.31482871e-01	0.00000000e+00
9.31732933e-01	0.00000000e+00
9.31982996e-01	0.00000000e+00
9.32233058e-01	0.00000000e+00
9.32483121e-01	0.00000000e+00
9.32733183e-01	0.00000000e+00
9.32983246e-01	0.00000000e+00
9.33233308e-01	0.00000000e+00
9.33483371e-01	0.00000000e+00
9.33733433e-01	0.00000000e+00
9.33983496e-01	0.00000000e+00
9.34233558e-01	0.00000000e+00
9.34483621e-01	0.00000000e+00
9.34733683e-01	0.00000000e+00
9.34983746e-01	0.00000000e+00
9.35233808e-01	0.00000000e+00
9.35483871e-01	0.00000000e+00
9.35733933e-01	0.00000000e+00
9.35983996e-01	0.00000000e+00
9.36234059e-01	0.00000000e+00
9.36484121e-01	0.00000000e+00
9.36734184e-01	0.00000000e+00
9.36984246e-01	0.00000000e+00
9.37234309e-01	0.00000000e+00
9.37484371e-01	0.00000000e+00
9.37734434e-01	0.00000000e+00
9.37984496e-01	0.00000000e+00
9.38234559e-01	0.00000000e+00
9.38484621e-01	0.00000000e+00
9.38734684e-01	0.00000000e+00
9.38984746e-01	0.00000000e+00
9.39234809e-01	0.00000000e+00
9.39484871e-01	0.00000000e+00
9.39734934e-01	0.00000000e+00
9.39984996e-01	0.00000000e+00
9.40235059e-01	0.00000000e+00
9.40485121e-01	0.00000000e+00
9.40735184e-01	0.00000000e+00
9.40985246e-01	0.00000000e+00
9.41235309e-01	0.00000000e+00
9.41485371e-01	0.00000000e+00
9.41735434e-01	0.00000000e+00
9.41985496e-01	0.00000000e+00
9.42235559e-01	0.00000000e+00
9.42485621e-01	0.00000000e+00
9.42735684e-01	0.00000000e+00
9.42985746e-01	0.00000000e+00
9.43235809e-01	0.00000000e+00
9.43485871e-01	0.00000000e+00
9.43735934e-01	0.00000000e+00
9.43985996e-01	0.00000000e+00
9.44236059e-01	0.00000000e+00
9.44486122e-01	0.00000000e+00
9.44736184e-01	0.00000000e+00
9.44986247e-01	0.00000000e+00
9.45236309e-01	0.00000000e+00
9.45486372e-01	0.00000000e+00
9.45736434e-01	0.00000000e+00
9.45986497e-01	0.00000000e+00
9.46236559e-01	0.00000000e+00
9.46486622e-01	0.00000000e+00
9.46736684e-01	0.00000000e+00
9.46986747e-01	0.00000000e+00
9.47236809e-01	0.00000000e+00
9.47486872e-01	0.00000000e+00
9.47736934e-01	0.00000000e+00
9.47986997e-01	0.00000000e+00
9.48237059e-01	0.00000000e+00
9.48487122e-01	0.00000000e+00
9.48737184e-01	0.00000000e+00
9.48987247e-01	0.00000000e+00
9.49237309e-01	0.00000000e+00
9.49487372e-01	0.00000000e+00
9.49737434e-01	0.00000000e+00
9.49987497e-01	0.00000000e+00
9.50237559e-01	0.00000000e+00
9.50487622e-01	0.00000000e+00
9.50737684e-01	0.00000000e+00
9.50987747e-01	0.00000000e+00
9.51237809e-01	0.00000000e+00
9.51487872e-01	0.00000000e+00
9.51737934e-01	0.00000000e+00
9.51987997e-01	0.00000000e+00
9.52238060e-01	0.00000000e+00
9.52488122e-01	0.00000000e+00
9.52738185e-01	0.00000000e+00
9.52988247e-01	0.00000000e+00
9.53238310e-01	0.00000000e+00
9.53488372e-01	0.00000000e+00
9.53738435e-01	0.00000000e+00
9.53988497e-01	0.00000000e+00
9.54238560e-01	0.00000000e+00
9.54488622e-01	0.00000000e+00
9.54738685e-01	0.00000000e+00
9.54988747e-01	0.00000000e+00
9.55238810e-01	0.00000000e+00
9.55488872e-01	0.00000000e+00
9.55738935e-01	0.00000000e+00
9.55988997e-01	0.00000000e+00
9.56239060e-01	0.00000000e+00
9.56489122e-01	0.00000000e+00
9.56739185e-01	0.00000000e+00
9.56989247e-01	0.00000000e+00
9.57239310e-01	0.00000000e+00
9.57489372e-01	0.00000000e+00
9.57739435e-01	0.00000000e+00
9.57989497e-01	0.00000000e+00
9.58239560e-01	0.00000000e+00
9.58489622e-01	0.00000000e+00
9.58739685e-01	0.00000000e+00
9.58989747e-01	0.00000000e+00
9.59239810e-01	0.00000000e+00
9.59489872e-01	0.00000000e+00
9.59739935e-01	0.00000000e+00
9.59989997e-01	0.00000000e+00
9.60240060e-01	0.00000000e+00
9.60490123e-01	0.00000000e+00
9.60740185e-01	0.00000000e+00
9.60990248e-01	0.00000000e+00
9.61240310e-01	0.00000000e+00
9.61490373e-01	0.00000000e+00
9.61740435e-01	0.00000000e+00
9.61990498e-01	0.00000000e+00
9.62240560e-01	0.00000000e+00
9.62490623e-01	0.00000000e+00
9.62740685e-01	0.00000000e+00
9.62990748e-01	0.00000000e+00
9.63240810e-01	0.00000000e+00
9.63490873e-01	0.00000000e+00
9.63740935e-01	0.00000000e+00
9.63990998e-01	0.00000000e+00
9.64241060e-01	0.00000000e+00
9.64491123e-01	0.00000000e+00
9.64741185e-01	0.00000000e+00
9.64991248e-01	0.00000000e+00
9.65241310e-01	0.00000000e+00
9.65491373e-01	0.00000000e+00
9.65741435e-01	0.00000000e+00
9.65991498e-01	0.00000000e+00
9.66241560e-01	0.00000000e+00
9.66491623e-01	0.00000000e+00
9.66741685e-01	0.00000000e+00
9.66991748e-01	0.00000000e+00
9.67241810e-01	0.00000000e+00
9.67491873e-01	0.00000000e+00
9.67741935e-01	0.00000000e+00
9.67991998e-01	0.00000000e+00
9.68242061e-01	0.00000000e+00
9.68492123e-01	0.00000000e+00
9.68742186e-01	0.00000000e+00
9.68992248e-01	0.00000000e+00
9.69242311e-01	0.00000000e+00
9.69492373e-01	0.00000000e+00
9.69742436e-01	0.00000000e+00
9.69992498e-01	0.00000000e+00
9.70242561e-01	0.00000000e+00
9.70492623e-01	0.00000000e+00
9.70742686e-01	0.00000000e+00
9.70992748e-01	0.00000000e+00
9.71242811e-01	0.00000000e+00
9.71492873e-01	0.00000000e+00
9.71742936e-01	0.00000000e+00
9.71992998e-01	0.00000000e+00
9.72243061e-01	0.00000000e+00
9.72493123e-01	0.00000000e+00
9.72743186e-01	0.00000000e+00
9.72993248e-01	0.00000000e+00
9.73243311e-01	0.00000000e+00
9.73493373e-01	0.00000000e+00
9.73743436e-01	0.00000000e+00
9.73993498e-01	0.00000000e+00
9.74243561e-01	0.00000000e+00
9.74493623e-01	0.00000000e+00
9.74743686e-01	0.00000000e+00
9.74993748e-01	0.00000000e+00
9.75243811e-01	0.00000000e+00
9.75493873e-01	0.00000000e+00
9.75743936e-01	0.00000000e+00
9.75993998e-01	0.00000000e+00
9.76244061e-01	0.00000000e+00
9.76494124e-01	0.00000000e+00
9.76744186e-01	0.00000000e+00
9.76994249e-01	0.00000000e+00
9.77244311e-01	0.00000000e+00
9.77494374e-01	0.00000000e+00
9.77744436e-01	0.00000000e+00
9.77994499e-01	0.00000000e+00
9.78244561e-01	0.00000000e+00
9.78494624e-01	0.00000000e+00
9.78744686e-01	0.00000000e+00
9.78994749e-01	0.00000000e+00
9.79244811e-01	0.00000000e+00
9.79494874e-01	0.00000000e+00
9.79744936e-01	0.00000000e+00
9.79994999e-01	0.00000000e+00
9.80245061e-01	0.00000000e+00
9.80495124e-01	0.00000000e+00
9.80745186e-01	0.00000000e+00
9.80995249e-01	0.00000000e+00
9.81245311e-01	0.00000000e+00
9.81495374e-01	0.00000000e+00
9.81745436e-01	0.00000000e+00
9.81995499e-01	0.00000000e+00
9.82245561e-01	0.00000000e+00
9.82495624e-01	0.00000000e+00
9.82745686e-01	0.00000000e+00
9.82995749e-01	0.00000000e+00
9.83245811e-01	0.00000000e+00
9.83495874e-01	0.00000000e+00
9.83745936e-01	0.00000000e+00
9.83995999e-01	0.00000000e+00
9.84246062e-01	0.00000000e+00
9.84496124e-01	0.00000000e+00
9.84746187e-01	0.00000000e+00
9.84996249e-01	0.00000000e+00
9.85246312e-01	0.00000000e+00
9.85496374e-01	0.00000000e+00
9.85746437e-01	0.00000000e+00
9.85996499e-01	0.00000000e+00
9.86246562e-01	0.00000000e+00
9.86496624e-01	0.00000000e+00
9.86746687e-01	0.00000000e+00
9.86996749e-01	0.00000000e+00
9.87246812e-01	0.00000000e+00
9.87496874e-01	0.00000000e+00
9.87746937e-01	0.00000000e+00
9.87996999e-01	0.00000000e+00
9.88247062e-01	0.00000000e+00
9.88497124e-01	0.00000000e+00
9.88747187e-01	0.00000000e+00
9.88997249e-01	0.00000000e+00
9.89247312e-01	0.00000000e+00
9.89497374e-01	0.00000000e+00
9.89747437e-01	0.00000000e+00
9.89997499e-01	0.00000000e+00
9.90247562e-01	0.00000000e+00
9.90497624e-01	0.00000000e+00
9.90747687e-01	0.00000000e+00
9.90997749e-01	0.00000000e+00
9.91247812e-01	0.00000000e+00
9.91497874e-01	0.00000000e+00
9.91747937e-01	0.00000000e+00
9.91997999e-01	0.00000000e+00
9.92248062e-01	0.00000000e+00
9.92498125e-01	0.00000000e+00
9.92748187e-01	0.00000000e+00
9.92998250e-01	0.00000000e+00
9.93248312e-01	0.00000000e+00
9.93498375e-01	0.00000000e+00
9.93748437e-01	0.00000000e+00
9.93998500e-01	0.00000000e+00
9.94248562e-01	0.00000000e+00
9.94498625e-01	0.00000000e+00
9.94748687e-01	0.00000000e+00
9.94998750e-01	0.00000000e+00
9.95248812e-01	0.00000000e+00
9.95498875e-01	0.00000000e+00
9.95748937e-01	0.00000000e+00
9.95999000e-01	0.00000000e+00
9.96249062e-01	0.00000000e+00
9.96499125e-01	0.00000000e+00
9.96749187e-01	0.00000000e+00
9.96999250e-01	0.00000000e+00
9.97249312e-01	0.00000000e+00
9.97499375e-01	0.00000000e+00
9.97749437e-01	0.00000000e+00
9.97999500e-01	0.00000000e+00
9.98249562e-01	0.00000000e+00
9.98499625e-01	0.00000000e+00
9.98749687e-01	0.00000000e+00
9.98999750e-01	0.00000000e+00
9.99249812e-01	0.00000000e+00
9.99499875e-01	0.00000000e+00
9.99749937e-01	-1.35221047e-02
1.00000000e+00	0.00000000e+00


==> figure/l2_point_110.dat <==
% % data for Point 110  (columns: x y)
4.842215768463366266e-03 3.525723570423625156e-19
8.548460031887817820e-03 3.614582162517298597e-16
1.866520445763472300e-02 7.606081415836466369e-12


==> figure/l2_point_17167.dat <==
% % data for Point 17167  (columns: x y)
4.240417857181673529e-03 1.131864173250752339e-19
7.881084980107344248e-03 9.730061590924572486e-17
2.083459248494164140e-02 7.465617486277299437e-12


==> figure/native_space_point_110.dat <==
% % native space data for Point 110  (columns: x y)
4.842215768463366266e-03 1.392121952792262363e-01
8.548460031887817820e-03 1.376257734058299320e-01
1.866520445763472300e-02 1.324363448273331301e-01


==> figure/native_space_point_140104-1.dat <==
% % native space data for Point 140104  (columns: x y)
2.360415071026096545e-02 5.130198795101335918e+01
3.786280299089964108e-02 1.626174938031113015e+01
8.035101876190930970e-02 3.695129667073619117e+00


==> figure/native_space_point_140104.dat <==
% % native space data for Point 140104  (columns: x y)
2.360415071026096545e-02 5.130198795101335918e+01
3.786280299089964108e-02 1.626174938031113015e+01
8.035101876190930970e-02 3.695129667073619117e+00


==> figure/native_space_point_140770.dat <==
% % native space data for Point 140770  (columns: x y)
2.162830119718407718e-02 9.447130613732219208e+05
3.719065288193709046e-02 1.056185068006282381e+04
7.920171794245310648e-02 2.297290951421101823e+01


==> figure/native_space_point_17167.dat <==
% % native space data for Point 17167  (columns: x y)
4.240417857181673529e-03 3.699739178291139297e-02
7.881084980107344248e-03 3.627551058632638714e-02
2.083459248494164140e-02 3.312939662531827478e-02


==> figure/native_space_point_175287.dat <==
% % native space data for Point 175287  (columns: x y)
1.918083061081621299e-02 6.937262279893741379e+01
4.103136796580218043e-02 1.953112393249125489e+01
7.998894587997634753e-02 4.386258311849069003e+00


==> figure/native_space_point_321.dat <==
% % native space data for Point 321  (columns: x y)
1.798058532666210393e-02 3.810385135986236946e+02
3.275327413192609394e-02 8.558758616250619511e+00
7.818485366989641472e-02 9.347323752820644316e-01


==> figure/native_space_point_995.dat <==
% % native space data for Point 995  (columns: x y)
1.909486622074445944e-02 5.977762253310115077e+06
3.706360853265212862e-02 4.475257254893955542e+04
7.814622623226090414e-02 2.070534256507390012e+02

